Generative Latent Flow

In this work, we propose the Generative Latent Flow (GLF), an algorithm for generative modeling of the data distribution. GLF uses an Auto-encoder (AE) to learn latent representations of the data, and a normalizing flow to map the distribution of the latent variables to that of simple i.i.d noise. In contrast to some other Auto-encoder based generative models, which use various regularizers that encourage the encoded latent distribution to match the prior distribution, our model explicitly constructs a mapping between these two distributions, leading to better density matching while avoiding over regularizing the latent variables. We compare our model with several related techniques, and show that it has many relative advantages including fast convergence, single stage training and minimal reconstruction trade-off. We also study the relationship between our model and its stochastic counterpart, and show that our model can be viewed as a vanishing noise limit of VAEs with flow prior. Quantitatively, under standardized evaluations, our method achieves state-of-the-art sample quality among AE based models on commonly used datasets, and is competitive with GANs' benchmarks.

==> g1.tikz <==
\begin{tikzpicture}[
  font=\sffamily,
  every matrix/.style={ampersand replacement=\&,column sep=3mm,row sep=3mm,fill = gray!20},
  image/.style={draw,thick,rectangle,fill=yellow!20,minimum height = 1.5cm},
  loss/.style={draw,thick,rectangle,fill=blue!20},
  bottle/.style = {draw, thick,trapezium,fill=green!20, shape border rotate=270},
  invbottle/.style = {draw, thick,trapezium,fill=green!20, shape border rotate=90},
  latent/.style={image,fill=gray!40,minimum height = 1cm},
  Flow/.style={draw,thick,circle,fill=cyan!60},
  dots/.style={gray,scale=2},
  to/.style={->,>=stealth',shorten >=1pt,semithick,font=\sffamily\footnotesize},
  every node/.style={align=center}]

  % Position the nodes using a matrix layout
  \matrix{
    \node[image] (input) {\tiny x};
    \& \node[bottle] (encoder) {\tiny Encoder};
    \& \node[latent] (z) {\tiny z};
    \& \node[invbottle] (decoder) {\tiny Decoder};
     \& \node[image] (output) {\tiny $\hat{x}$};
    \& \node[loss] (recon) {\tiny Recon\\\tiny Loss};\\
    \& \& \node[Flow] (flow) {\tiny Flow};
    \&\node[latent] (eps) {\tiny $\epsilon$};
    \&\& \node[loss] (lik) {\tiny Likelihood\\\tiny loss};\\
  };

  % Draw the arrows between the nodes and label them.
\draw[to] (input) -- (encoder);
\draw[to] (encoder) -- (z);
\draw[to] (z) -- (decoder);
\draw[to] (decoder) -- (output);
\draw[to] (output) -- (recon);  
\draw[to] (z) -- (flow);
\draw[to] (flow) -- (eps);
\draw[to] (eps) -- (lik);
\end{tikzpicture}


==> g2.tikz <==
\begin{tikzpicture}[
  font=\sffamily,
  every matrix/.style={ampersand replacement=\&,column sep=0.4cm,row sep=0.0cm,fill = gray!20},
  image/.style={draw,thick,rectangle,fill=yellow!20,minimum height = 1.5cm,text width=0.2cm},
  trans/.style={image,fill=green!20,minimum width = 0.4cm},
  Flow/.style={draw,thick,circle,fill=cyan!60},
  dots/.style={gray,scale=2},
  to/.style={->,>=stealth',shorten >=1pt,semithick,font=\sffamily\footnotesize},
  every node/.style={align=center}]

  % Position the nodes using a matrix layout
  \matrix{
    \node[image] (input1) {\tiny $y_1$};
    \& \&\node[image] (mid1) {\tiny $y_1$};
    \& \node[Flow] (affine2) {\tiny C};
    \&\node[image] (midd1) {\tiny $y_1$};\\
     \node[image] (input2) {\tiny $y_2$};
    \& \node[Flow] (affine1) {\tiny C};
    \& \node[image] (mid2) {\tiny $y_2$};
    \& \& \node[image] (midd2) {\tiny $y_2$}; \\
  };
\coordinate (t_p3) at ($(midd1.south east)$);
\coordinate (t_p1) at  ($(midd1.north east) + (0.5cm,-0.15cm)$);
\coordinate (t_p2) at ($(midd2.south east) + (0.5cm,0.15cm)$);
\coordinate (t_p00) at ($(input1.south west) + (-0.35cm,0)$);
\coordinate (t_p0) at ($(input1.south west)$);
\coordinate (t_p40) at ($(midd1.south east) + (0.7cm,0)$);
\coordinate (t_p4) at ($(midd1.south east) + (1cm,0)$);
\node[trans, fit=(t_p1)(t_p2)] (transform) {};
\node[text centered, anchor=center,text width=0.2cm] at (transform.center) {\tiny W};

\coordinate (x_p1) at  ($(input1.north west) + (-0.5cm,-0.15cm)$);
\coordinate (x_p2) at ($(input2.south west) + (-0.5cm,0.15cm)$);
\node[trans, fit=(x_p1)(x_p2),fill=yellow!20] (inp) {};
\node[text centered, anchor=center,text width=0.2cm] at (inp.center) {\tiny y};
% Draw the arrows between the nodes and label them.
\draw[to] (input1) -- (mid1);
\draw[to] (input1) -- (affine1);
\draw[to] (input2) -- (affine1);
\draw[to] (affine1) -- (mid2);
\draw[to] (mid1) -- (affine2);
\draw[to] (mid2) -- (affine2);
\draw[to] (mid2) -- (midd2);
\draw[to] (affine2) -- (midd1);
\draw[to] (t_p3) -- (transform);
\draw[to] (t_p00) -- (t_p0);
\draw[to] (t_p40) -- (t_p4);
\end{tikzpicture}

==> plot_tikz/cifar_vae.csv <==
epochs,recon_w10,lik_w10,en_w10,recon_w50,lik_w50,en_w50,recon_w100,lik_w100,en_w100,recon_400,lik_400,en_w400,recon_w1000,lik_w1000,en_w1000,recon_noreg,lik_noreg
1.000000000000000000e+00,6.240404944786658348e+01,7.876072617249610630e+01,5.659963978804074713e+01,6.962639064299754921e+01,4.009243900653642356e+01,1.065271118842638458e+02,6.931755742782200969e+01,3.570811912616095185e+01,1.224847451989467260e+02,6.951208949944911808e+01,3.057928384603596328e+01,1.513762169865461544e+02,5.914857809604742300e+01,6.490506128225571558e+01,1.767728534790185790e+02,5.119447291447566073e+01,5.773052714421199028e+01
2.000000000000000000e+00,4.143706835233248142e+01,8.154824899526742854e+01,6.854331848927033377e+01,4.259290300026918175e+01,3.658864456568008450e+01,1.349955708039112494e+02,4.166321563720703125e+01,3.326867527105869726e+01,1.547763265756460385e+02,4.127271953484950728e+01,2.809429149138622961e+01,1.974141150058844119e+02,3.515358292017227626e+01,7.704093831380207291e+01,2.175032782921424257e+02,3.068174530420547796e+01,8.284728863055889292e+01
3.000000000000000000e+00,3.752402472862830507e+01,9.005001171796749304e+01,6.611210372142302560e+01,3.633448723034980787e+01,4.910411267402844260e+01,1.374523801363431517e+02,3.531744586259890895e+01,4.801943265474761802e+01,1.580520851330879282e+02,3.439994915693234390e+01,4.851649600297974985e+01,2.025602667392828664e+02,2.939563683729905463e+01,1.005054384671724819e+02,2.230589868790063974e+02,2.707866832048464900e+01,9.772633905655298747e+01
4.000000000000000000e+00,3.496912344908103165e+01,9.665772255139472691e+01,6.339546935252653981e+01,3.316365283085749383e+01,5.887704405173275291e+01,1.365243995862129509e+02,3.195688348427797010e+01,5.961145191681691813e+01,1.577310285519330932e+02,3.029855252779447028e+01,6.554170555701622902e+01,2.036217711619841850e+02,2.667648670489971607e+01,1.123701390975560770e+02,2.194173734224759755e+02,2.594346738962026677e+01,1.034852845412034270e+02
5.000000000000000000e+00,3.369176859733386209e+01,1.016701895102476385e+02,6.069359758817232375e+01,3.124722681290064230e+01,6.648571159167167366e+01,1.349437733968098883e+02,2.981932581388033299e+01,6.985219014485676325e+01,1.568172093318058842e+02,2.797286117749336398e+01,7.804265621869996039e+01,2.028811495267427745e+02,2.571837374369303220e+01,1.174337627704326934e+02,2.156252284905849308e+02,2.506494407653808665e+01,1.070301596617087370e+02
6.000000000000000000e+00,3.240747023362379764e+01,1.063827754485301398e+02,5.844105459359975896e+01,2.978021552257048654e+01,7.378072721041166915e+01,1.334128436748798094e+02,2.816778833438188556e+01,7.843852014786156701e+01,1.560431260329026486e+02,2.649655919197278209e+01,8.734416433481069930e+01,2.019326424623147034e+02,2.503137074005909568e+01,1.205777998704176497e+02,2.106705837934445071e+02,2.472837547889122689e+01,1.100559023734850825e+02
7.000000000000000000e+00,3.160045578785431530e+01,1.098916688772348209e+02,5.606906838050255715e+01,2.838033954913799661e+01,8.005032630333533916e+01,1.320780024601862976e+02,2.697860632676344750e+01,8.444705341045673208e+01,1.542547099578074778e+02,2.539974471850272764e+01,9.349438554812698499e+01,2.001537021734775692e+02,2.452000527993226697e+01,1.231795025947766504e+02,2.073185458452273622e+02,2.413637253198868038e+01,1.127522079467773466e+02
8.000000000000000000e+00,3.081968612670898366e+01,1.135055686559432502e+02,5.379932256845327743e+01,2.734286163525703728e+01,8.550298328888720789e+01,1.306295045510316584e+02,2.609350275871081237e+01,8.976974354279346358e+01,1.528133693597255558e+02,2.466243277329665062e+01,9.816293021960137821e+01,1.984753496218950204e+02,2.409602520282452076e+01,1.256594206981169606e+02,2.044392922425881522e+02,2.376698710123697822e+01,1.151767073019956911e+02
9.000000000000000000e+00,3.008855247497558594e+01,1.164961481143266724e+02,5.210433437640850229e+01,2.649312117160894786e+01,8.948984461075218633e+01,1.290822122427133536e+02,2.537187907879169302e+01,9.398414525741188186e+01,1.510504471998948191e+02,2.408696627494616394e+01,1.008316415640024104e+02,1.965027318709935855e+02,2.366891408088879700e+01,1.277363231952373468e+02,2.025381415733924371e+02,2.352843373616536482e+01,1.173678428063025905e+02
1.000000000000000000e+01,2.963170115152994910e+01,1.189084191151154357e+02,5.041772779807066485e+01,2.593726835984450219e+01,9.294036086644881323e+01,1.273184345343174044e+02,2.472562959133050242e+01,9.836057050656049228e+01,1.496149170704377127e+02,2.374167795425806204e+01,1.028828491993439513e+02,1.946991192939953805e+02,2.335995232019669032e+01,1.296097215701372534e+02,2.006770793425731085e+02,2.313215054243038793e+01,1.194868091289813634e+02
1.100000000000000000e+01,2.909220593770345076e+01,1.212765741592798463e+02,4.856302365034054702e+01,2.531357605762970664e+01,9.658666178385415435e+01,1.259555989583333400e+02,2.416011964846880034e+01,1.016732738788311110e+02,1.481994365203075006e+02,2.338547675303923867e+01,1.047731946113782158e+02,1.929334341195913396e+02,2.292857012626452473e+01,1.314221297826522346e+02,1.990577761919070383e+02,2.294394522446852491e+01,1.215850495558518674e+02
1.200000000000000000e+01,2.873321476471729596e+01,1.234368513254018893e+02,4.691316874577449170e+01,2.469444845150678702e+01,9.945368456718249206e+01,1.248091299203725981e+02,2.361724406511355667e+01,1.038345524714543160e+02,1.471448969131861020e+02,2.299842590918907703e+01,1.063765245486528386e+02,1.916195892333984432e+02,2.263409517728365472e+01,1.330606890556139774e+02,1.972842253073667962e+02,2.241960577353453132e+01,1.236139195760091098e+02
1.300000000000000000e+01,2.853203644385704507e+01,1.252796025398450155e+02,4.561639777941581286e+01,2.414193504529121626e+01,1.027168465638771977e+02,1.239260782877604186e+02,2.329254177778195256e+01,1.054552421374198730e+02,1.458711806859725471e+02,2.270407141661032568e+01,1.078678557567107248e+02,1.902620874649439031e+02,2.250234959920247491e+01,1.346409734481420628e+02,1.965103492932441895e+02,2.213628551776592701e+01,1.254203594109950899e+02
1.400000000000000000e+01,2.807048501234788063e+01,1.271280122805864323e+02,4.405111643473307481e+01,2.380217305696927710e+01,1.048808146550105249e+02,1.228998472164838773e+02,2.310007444528433140e+01,1.068939396784855944e+02,1.445173469739082464e+02,2.253292916126740408e+01,1.092530038686899161e+02,1.892114469088040778e+02,2.206693500616611558e+01,1.362016109368739762e+02,1.946176345433944448e+02,2.186986197447165381e+01,1.271116385435446716e+02
1.500000000000000000e+01,2.769773854964818582e+01,1.289364620502178411e+02,4.269873449863531789e+01,2.344727105360764696e+01,1.063714667295798222e+02,1.216320814475035093e+02,2.279546458904559714e+01,1.083080431033403670e+02,1.432575971554487069e+02,2.222072231586162872e+01,1.106586040790264462e+02,1.879999316093249320e+02,2.168003134116148445e+01,1.376134091890775153e+02,1.934136567727113345e+02,2.157131657722668905e+01,1.286989625588441584e+02
1.600000000000000000e+01,2.745915364974584350e+01,1.306783945523775401e+02,4.151140044774764704e+01,2.316098999610314024e+01,1.078220325176532555e+02,1.204881671612079259e+02,2.251167036203237615e+01,1.097312465569911808e+02,1.421965602776943172e+02,2.193593738262470083e+01,1.119889156243740160e+02,1.868626503186348202e+02,2.146360307351136854e+01,1.390189671443059183e+02,1.929245241605318597e+02,2.112126895219851619e+01,1.302315507546449282e+02
1.700000000000000000e+01,2.711151281503530797e+01,1.323000292264497944e+02,4.014965456449068171e+01,2.284130115998096855e+01,1.091529780461237920e+02,1.192553249261318058e+02,2.219622068160619577e+01,1.110068402412610169e+02,1.409493797106620718e+02,2.161094339810884790e+01,1.132655692076071432e+02,1.857634829007662347e+02,2.111173371535081245e+01,1.403700311905298577e+02,1.914259861872746455e+02,2.083194027436085349e+01,1.316634857960236502e+02
1.800000000000000000e+01,2.678953420198880764e+01,1.337541993165627332e+02,3.909188997317583159e+01,2.259310340881347656e+01,1.103204411433293330e+02,1.182569685715895389e+02,2.194447958530523834e+01,1.121417980487530031e+02,1.400335228553185232e+02,2.134180246988932339e+01,1.143933936485877609e+02,1.849590181790865415e+02,2.079246599246294025e+01,1.416619789319160532e+02,1.904689989138872193e+02,2.060333426059820638e+01,1.330978856795873355e+02
1.900000000000000000e+01,2.644760559277656853e+01,1.351356361780411248e+02,3.802945585984450361e+01,2.240484104645558006e+01,1.114927487886868818e+02,1.172242390168018886e+02,2.174116208003117379e+01,1.133151245117187500e+02,1.388948146722255501e+02,2.114135666871682062e+01,1.155338886750050449e+02,1.839350544464893744e+02,2.042998212178548201e+01,1.427951336982922612e+02,1.897558469332181517e+02,2.027022073207757558e+01,1.345207149407802376e+02
2.000000000000000000e+01,2.623526305174216233e+01,1.364018972543569816e+02,3.705597139016175845e+01,2.210663967621632153e+01,1.125084120921599435e+02,1.163673715053460569e+02,2.143951012048965765e+01,1.143473583514873724e+02,1.381609285012269766e+02,2.082655834295810848e+01,1.166064049353966254e+02,1.832333929599859914e+02,2.018750921396108922e+01,1.439378432053786128e+02,1.886803493401943115e+02,2.004628662696251595e+01,1.359195454132862722e+02
2.100000000000000000e+01,2.604862163250263052e+01,1.376319117228190123e+02,3.604987573868189088e+01,2.183574171799879693e+01,1.135093496860601761e+02,1.155938710139348018e+02,2.115529201214130239e+01,1.153387600629757799e+02,1.373466840695112126e+02,2.052721887246156385e+01,1.176442507230318597e+02,1.824168874104817633e+02,2.001869452060797272e+01,1.451397551707732418e+02,1.879502278645833258e+02,1.968470022739508352e+01,1.372007560534354980e+02
2.200000000000000000e+01,2.580951910752516554e+01,1.388134514050606185e+02,3.518132101205679163e+01,2.161225183927095728e+01,1.144727549626277181e+02,1.148062070015149203e+02,2.092744128887470012e+01,1.162985314784905881e+02,1.366627838134765511e+02,2.028908065404647587e+01,1.186294737204527507e+02,1.817287175105168160e+02,1.975469229282477102e+01,1.462193324944911978e+02,1.870684152456430240e+02,1.952765241769644078e+01,1.384841074625651061e+02
2.300000000000000000e+01,2.543940345568534767e+01,1.400142277448605341e+02,3.429180714533879382e+01,2.135617785331530527e+01,1.154520903367262719e+02,1.139609129685621980e+02,2.066556458106407845e+01,1.172365260197566101e+02,1.357670685596955025e+02,2.001711379809257352e+01,1.196526341364933899e+02,1.807571942451672555e+02,1.939483891022511131e+01,1.473114213209885861e+02,1.866653286664913765e+02,1.922716439075959016e+01,1.397786525628505672e+02
2.400000000000000000e+01,2.519343855442144786e+01,1.410281066112029293e+02,3.354433582012470083e+01,2.108126281347030329e+01,1.164535780686598656e+02,1.131797706799629424e+02,2.038683209541516561e+01,1.182299425956530285e+02,1.349807524069761655e+02,1.972319405384552837e+01,1.205986406375200204e+02,1.800444871168870122e+02,1.913117188673752977e+01,1.482436913123497106e+02,1.855785096779847834e+02,1.893138854197966836e+01,1.409432678222656250e+02
2.500000000000000000e+01,2.500767232454739997e+01,1.420340256617619161e+02,3.284418330070300129e+01,2.087617845779810111e+01,1.172984149248172088e+02,1.124259960859249787e+02,2.017077414683806680e+01,1.191108000926482475e+02,1.343208725366836802e+02,1.950860906747671208e+01,1.215094696827423775e+02,1.792230107234074410e+02,1.893897912441155995e+01,1.493556042793469487e+02,1.851181925455729242e+02,1.869104817708333499e+01,1.421316184019431148e+02
2.600000000000000000e+01,2.471795040032802504e+01,1.430736069410275206e+02,3.196613790071927497e+01,2.067654100075746371e+01,1.181207525008763923e+02,1.117805008325821348e+02,1.995771925510504374e+01,1.199869549091045826e+02,1.335797960330278329e+02,1.929396795615171811e+01,1.224419540014022232e+02,1.786954564803685912e+02,1.863457558460724783e+01,1.503904976869240500e+02,1.837835604936648508e+02,1.852379247225247738e+01,1.432486879006410163e+02
2.700000000000000000e+01,2.446068989680363615e+01,1.439457513858110360e+02,3.138862721369816811e+01,2.039863430903508146e+01,1.190260338807717346e+02,1.110598940727038269e+02,1.968716595967610772e+01,1.208456430288461547e+02,1.328838178585737069e+02,1.900650883210010988e+01,1.233431602282401798e+02,1.780768763615534738e+02,1.838145880087828132e+01,1.512742531018379850e+02,1.832760592729617315e+02,1.828252361004169302e+01,1.443714023687900578e+02
2.800000000000000000e+01,2.424966360238882146e+01,1.448021794050167728e+02,3.073002548217773366e+01,2.011729736328124929e+01,1.198484485724033561e+02,1.103990593152168458e+02,1.941313291696401677e+01,1.216852682260366691e+02,1.323206512451171761e+02,1.872944448422163077e+01,1.241380797557341680e+02,1.772329255715394538e+02,1.817362507551144191e+01,1.522058579664963531e+02,1.825883546486878970e+02,1.802877100431001978e+01,1.454323310265174314e+02
2.900000000000000000e+01,2.413052233182466821e+01,1.456443204048352413e+02,3.014256509634164516e+01,1.992507077730618903e+01,1.205787462283403357e+02,1.098758328168820100e+02,1.920837123577411276e+01,1.224580187675280456e+02,1.316015329214242797e+02,1.852069597488794628e+01,1.249363038674379141e+02,1.768059892703325318e+02,1.808968500968737558e+01,1.531844860370342758e+02,1.820025956373948191e+02,1.795136255117563095e+01,1.465221142891125794e+02
3.000000000000000000e+01,2.384272037408290856e+01,1.464304428687462405e+02,2.954976988572340701e+01,1.971177169604179014e+01,1.213560982728615869e+02,1.092467591114533292e+02,1.898391912411420890e+01,1.232636841602814570e+02,1.310005579239282838e+02,1.829308066734900962e+01,1.257568637163210781e+02,1.760750830234625539e+02,1.780560490534855944e+01,1.540801131028395616e+02,1.810437862298427376e+02,1.765624270316882161e+01,1.475298126220703239e+02
3.100000000000000000e+01,2.355867271423339915e+01,1.472078524956336310e+02,2.890544080489721068e+01,1.957878150939941264e+01,1.220978030865009032e+02,1.086057768601637576e+02,1.886791849380884400e+01,1.240248462383563890e+02,1.304055739965194221e+02,1.817796532068497228e+01,1.265480367024739508e+02,1.756389377691806999e+02,1.747955444042499096e+01,1.549071013621794464e+02,1.806693187224559267e+02,1.740689640534229810e+01,1.485117077167217587e+02
3.200000000000000000e+01,2.350374654134114749e+01,1.479633657308725105e+02,2.833606597704764951e+01,1.928891547765487147e+01,1.228120695065229455e+02,1.080370413364508266e+02,1.857603644346579586e+01,1.247442373422476010e+02,1.297859057304186763e+02,1.789903401105831904e+01,1.272581793369390937e+02,1.750413491273537545e+02,1.747803934537447290e+01,1.556912060859875737e+02,1.798360033866686649e+02,1.726102835826384663e+01,1.494602751903044862e+02
3.300000000000000000e+01,2.323414273384289785e+01,1.486544853308261906e+02,2.773969617990347203e+01,1.909772526667668302e+01,1.235410558456029690e+02,1.075540501521183927e+02,1.837802846859662864e+01,1.254534560374724492e+02,1.292344895191681644e+02,1.769997061704977881e+01,1.279767664200220167e+02,1.745610908703926327e+02,1.719524482824863654e+01,1.565149219219501333e+02,1.793102107903896183e+02,1.725567806439521945e+01,1.504697292230068228e+02
3.400000000000000000e+01,2.304242956699469147e+01,1.492158221415984372e+02,2.732319059127416239e+01,1.897248414846567144e+01,1.242079709957807552e+02,1.069969773903871157e+02,1.825046817094851903e+01,1.261598385933118038e+02,1.287574899135491648e+02,1.757104076483310706e+01,1.287122532771183785e+02,1.738931821382962823e+02,1.699238867637438588e+01,1.572860425900190080e+02,1.786792320055839411e+02,1.682570001162015316e+01,1.512553823617788566e+02
3.500000000000000000e+01,2.295846848121056283e+01,1.498230046981420287e+02,2.683141076503655853e+01,1.869370329441168366e+01,1.248259015596830039e+02,1.065099910247020176e+02,1.798675113580165785e+01,1.268100099612505005e+02,1.282451759925255317e+02,1.730790835649539261e+01,1.293251183925530938e+02,1.731154419727814400e+02,1.692913571382180393e+01,1.580799641927083030e+02,1.778711255195813408e+02,1.678754366850241553e+01,1.522355165921724733e+02
3.600000000000000000e+01,2.272387680640587604e+01,1.504299038128975212e+02,2.631372842055100492e+01,1.852587067041641689e+01,1.255228800455729186e+02,1.059489808693910220e+02,1.781396165505433871e+01,1.275280182667267610e+02,1.276715299948667877e+02,1.713450736999511648e+01,1.300824169452373553e+02,1.726665399795923577e+02,1.670427310650165253e+01,1.588147347474709932e+02,1.771403876671424200e+02,1.662244374690911641e+01,1.530999055520082095e+02
3.700000000000000000e+01,2.268999730623685451e+01,1.509435429597512268e+02,2.585849600571852491e+01,1.847894870073367457e+01,1.261914091061322978e+02,1.054669610830453763e+02,1.776796646118163991e+01,1.282177308693910049e+02,1.271114417442908717e+02,1.711431611378987583e+01,1.307653768686147941e+02,1.722839195055839241e+02,1.667607253148005597e+01,1.595865123259715119e+02,1.765388920710637137e+02,1.650015334104880438e+01,1.539506967397836661e+02
3.800000000000000000e+01,2.247924594390086739e+01,1.515003757085555662e+02,2.549836313296587065e+01,1.826472205137595139e+01,1.267687015631260152e+02,1.049153383695162205e+02,1.755798977582882614e+01,1.288244506053435430e+02,1.266485073774288850e+02,1.688248270474947432e+01,1.314283270420172300e+02,1.715995583558693909e+02,1.651147137666360010e+01,1.603145857590895389e+02,1.761341836782602286e+02,1.623258997110220037e+01,1.547513937925681091e+02
3.900000000000000000e+01,2.229674155406462788e+01,1.520074948628743527e+02,2.500887382702949679e+01,1.817110740465995633e+01,1.274614819648938493e+02,1.045043891319861729e+02,1.746902089241223521e+01,1.295504385923728137e+02,1.260370610163761995e+02,1.680632262107653574e+01,1.320798842210036241e+02,1.713432313576722663e+02,1.633172267033503644e+01,1.610746927897135379e+02,1.751874630659054617e+02,1.611552346058380891e+01,1.555150882818759897e+02
4.000000000000000000e+01,2.214283890357384266e+01,1.525088163816012070e+02,2.458149319184132153e+01,1.791211899977463773e+01,1.280242339696639533e+02,1.039415674062875610e+02,1.721894171788142103e+01,1.301130514682867556e+02,1.256236955300355618e+02,1.655880014957525859e+01,1.326966036283052972e+02,1.706786193847656250e+02,1.619507181216508940e+01,1.617602227626702529e+02,1.746661336263020701e+02,1.599023766639905020e+01,1.562679603772285759e+02
4.100000000000000000e+01,2.211064979357596982e+01,1.529522833604078755e+02,2.417698303613907385e+01,1.772644803951948234e+01,1.286174882546449112e+02,1.035139343652969757e+02,1.702892863933856660e+01,1.306698109553410347e+02,1.251421657073192080e+02,1.636906965206830833e+01,1.332555707100109998e+02,1.700191546317858524e+02,1.615649271255884400e+01,1.624109817896134018e+02,1.743030176407251588e+02,1.590931866474640621e+01,1.571041469476161865e+02
4.200000000000000000e+01,2.182756769229204252e+01,1.534069335350623646e+02,2.379255517812875453e+01,1.769539865347055141e+01,1.291130428998898196e+02,1.031568382067558076e+02,1.700243719541109400e+01,1.312000763721955252e+02,1.248405727288661922e+02,1.634115353608742893e+01,1.338143934983473571e+02,1.698264507587139462e+02,1.587992875025822492e+01,1.630351495987329713e+02,1.734364455785506891e+02,1.578752150902381324e+01,1.578796693459535163e+02
4.300000000000000000e+01,2.166657163179837653e+01,1.538468129084660632e+02,2.353907869779146722e+01,1.758641143211951530e+01,1.297028693174704586e+02,1.026111376248873199e+02,1.690529021238669216e+01,1.318353784414438223e+02,1.241500284439478179e+02,1.626333817213009425e+01,1.344661907489482928e+02,1.691099405924479129e+02,1.573134176792242656e+01,1.636498776949368903e+02,1.731254492344000369e+02,1.564635063073573917e+01,1.586003122965494754e+02
4.400000000000000000e+01,2.157099467546511917e+01,1.542003115629538570e+02,2.318012909522423470e+01,1.742317489232772587e+01,1.302429993849534355e+02,1.020740332579001404e+02,1.673911684965475999e+01,1.323883151714618407e+02,1.237035637879982914e+02,1.610777114965976864e+01,1.350579669658954174e+02,1.686224276029146552e+02,1.567889363215519793e+01,1.642571337577624604e+02,1.724993935609475102e+02,1.548618473639855075e+01,1.593147076729016476e+02
4.500000000000000000e+01,2.131198449746156243e+01,1.545971766056158572e+02,2.286974543057955245e+01,1.725741110581618187e+01,1.307297189957056389e+02,1.016645210852989720e+02,1.657662223913730770e+01,1.329499434251051753e+02,1.232436791835687160e+02,1.593045328580416253e+01,1.355852000701121653e+02,1.681506150465745293e+02,1.539907923967410319e+01,1.648336847549829827e+02,1.719832596998948304e+02,1.549131147433549849e+01,1.600000744941906987e+02
4.600000000000000000e+01,2.133389715537046882e+01,1.550285509549654535e+02,2.246587528326572425e+01,1.721309036352695543e+01,1.312363269121218821e+02,1.013714952126527464e+02,1.653895249489026043e+01,1.334656996506910787e+02,1.228985879751352144e+02,1.589998276539338029e+01,1.361547448573968211e+02,1.677180293939052547e+02,1.544845381027612952e+01,1.654425807072565817e+02,1.714477743295522885e+02,1.536304904253054815e+01,1.607402108216897147e+02
4.700000000000000000e+01,2.127594638726650089e+01,1.553572257702167008e+02,2.218401666298890618e+01,1.698703874930357216e+01,1.316948603703425533e+02,1.009261087270883479e+02,1.631783663920867156e+01,1.339237533178084618e+02,1.224196364965194306e+02,1.569276110331217389e+01,1.366379633194360963e+02,1.672710439046223883e+02,1.544953865149082262e+01,1.660864257812500000e+02,1.709983584672976633e+02,1.518953588436811408e+01,1.613856411664913821e+02
4.800000000000000000e+01,2.115386447417430560e+01,1.556863554930075679e+02,2.187800560975686182e+01,1.693237918951572496e+01,1.321902954492813649e+02,1.005632439637795414e+02,1.627145212613619307e+01,1.344761406140449367e+02,1.220198961698092006e+02,1.563498867230537570e+01,1.372185298039363204e+02,1.669241653833633734e+02,1.534581251388940970e+01,1.666840616861979356e+02,1.701416167430388668e+02,1.530298602275359343e+01,1.621234505677834647e+02
4.900000000000000000e+01,2.089900006025265355e+01,1.560182800586406984e+02,2.175158414596166523e+01,1.684923732464130097e+01,1.326451995849609489e+02,1.001220407339242797e+02,1.617574758285131153e+01,1.349540647457807552e+02,1.215612578171950133e+02,1.556053623786339379e+01,1.376652425912710385e+02,1.662860263139773735e+02,1.507888405139629739e+01,1.672384279691256097e+02,1.698766037378555609e+02,1.514108956165802766e+01,1.627967458871694646e+02
5.000000000000000000e+01,2.091740260980068200e+01,1.563368708683894397e+02,2.143364981626853094e+01,1.679143530038686905e+01,1.331912941957131409e+02,9.968818241999699126e+01,1.612188829764341591e+01,1.355074604523487380e+02,1.211200813489082577e+02,1.551233596312694019e+01,1.382639342479216396e+02,1.660152925148988459e+02,1.510314428867437897e+01,1.677746698624048349e+02,1.695046684852013357e+02,1.502373595115465932e+01,1.634800951835436820e+02
5.100000000000000000e+01,2.075266770582932807e+01,1.566678882696689641e+02,2.119540381798377382e+01,1.661611428383069011e+01,1.335964533879206897e+02,9.937455021784855091e+01,1.595209084046192594e+01,1.359447909624148849e+02,1.208087734124599422e+02,1.533993094028570781e+01,1.387121366060696914e+02,1.653584593161558587e+02,1.496656500009390101e+01,1.683426397861578607e+02,1.689625226925580819e+02,1.477740772932003743e+01,1.640146647917918585e+02
5.200000000000000000e+01,2.070867112966684331e+01,1.569704217079358273e+02,2.087359770750387966e+01,1.658644659091264728e+01,1.340242393689277947e+02,9.897696873591496569e+01,1.593021699954301873e+01,1.363941714947040111e+02,1.203364214383638853e+02,1.532968857594025458e+01,1.391635734362479866e+02,1.650921993940304446e+02,1.493644926609137080e+01,1.688893066406250227e+02,1.687463103465544805e+02,1.485044042636186568e+01,1.646760049673227115e+02
5.300000000000000000e+01,2.064793723668807601e+01,1.572418152931409168e+02,2.066602615943321908e+01,1.648647560706505288e+01,1.344486312866210938e+02,9.864872135260166885e+01,1.583206400259947166e+01,1.368698149069761598e+02,1.200250116592798548e+02,1.522394563723833194e+01,1.396632920485276372e+02,1.647629975147736445e+02,1.490555304013765792e+01,1.694479565742688010e+02,1.679221338516626645e+02,1.474959346086551015e+01,1.652700026292067434e+02
5.400000000000000000e+01,2.044566927200708761e+01,1.575477166787172223e+02,2.046221460195688024e+01,1.645161433097643666e+01,1.349762681618715021e+02,9.813317162929436677e+01,1.580132734347612455e+01,1.373853954608623837e+02,1.195469508244441101e+02,1.519920551593487090e+01,1.402121819129357050e+02,1.641528549585586916e+02,1.471440497178297768e+01,1.699791972624950063e+02,1.676178890130458683e+02,1.458945288046812472e+01,1.658825894869290778e+02
5.500000000000000000e+01,2.028506434513972323e+01,1.577835800268711068e+02,2.027088097792405463e+01,1.629693835331843488e+01,1.353743085421048704e+02,9.784007838322565931e+01,1.565206690079126517e+01,1.378383336776342105e+02,1.191689210549378970e+02,1.504441880446213986e+01,1.406806453607021012e+02,1.637972049810947510e+02,1.455856198530930712e+01,1.704750177627954599e+02,1.672661825326772771e+02,1.461597381493984038e+01,1.664993057642227541e+02
5.600000000000000000e+01,2.023236586741911935e+01,1.579814364604461048e+02,2.009164953965407108e+01,1.612381703303410418e+01,1.357288256522936649e+02,9.758179579514722946e+01,1.548116197341527744e+01,1.382227426382211206e+02,1.188250195625500822e+02,1.488514422392233882e+01,1.410713120680588588e+02,1.633968194423577813e+02,1.451219918666741826e+01,1.709508697509765511e+02,1.663882894662710328e+02,1.452755536788549229e+01,1.670945104354467219e+02
5.700000000000000000e+01,2.011859717735877240e+01,1.581949860206017320e+02,1.987611653254582222e+01,1.604364893497564992e+01,1.361077632023738033e+02,9.732929069323417082e+01,1.539438760219476166e+01,1.386350114088792225e+02,1.184220523149539304e+02,1.480528119405110665e+01,1.415176021478114876e+02,1.631125032082582038e+02,1.441720024500137676e+01,1.713633882180238288e+02,1.663133505014272941e+02,1.430785048069098053e+01,1.676095496544471075e+02
5.800000000000000000e+01,2.013373296688764569e+01,1.584758253244253297e+02,1.965023355728540722e+01,1.591133843935453029e+01,1.364343249589968821e+02,9.692007113725711065e+01,1.525889815306052100e+01,1.389717395880283277e+02,1.181650261120918515e+02,1.464170024089324151e+01,1.418818293644831670e+02,1.625075901129306999e+02,1.444812262608454745e+01,1.719405941694210469e+02,1.658398471930088078e+02,1.431363148811535879e+01,1.681658798609024359e+02
5.900000000000000000e+01,2.003390853099334024e+01,1.587335233052571652e+02,1.941248781253129962e+01,1.583096372164212795e+01,1.368408774351462398e+02,9.667960439828725328e+01,1.519616257105118251e+01,1.393944057758037900e+02,1.177926219842372859e+02,1.460007046919602658e+01,1.423572544978214864e+02,1.621082323123247306e+02,1.437673321259327430e+01,1.724277587108122702e+02,1.652076039632161439e+02,1.421761816464937667e+01,1.686039664244040353e+02
6.000000000000000000e+01,1.993159690270056927e+01,1.589502841264773565e+02,1.924060015556139902e+01,1.581228055220383943e+01,1.372052694467397771e+02,9.633433728340344260e+01,1.517344634716327434e+01,1.398352565667568115e+02,1.174899960248898196e+02,1.459059950510660819e+01,1.427750618176582691e+02,1.620336176945612863e+02,1.427936021853715864e+01,1.728675516764322992e+02,1.650016074156149841e+02,1.419634114778958889e+01,1.691816817063551639e+02
6.100000000000000000e+01,1.986837420341296223e+01,1.591251742045084541e+02,1.907220593965970679e+01,1.578852452009152074e+01,1.375696013621794975e+02,9.597356363932291856e+01,1.515515238933074116e+01,1.402352216671674796e+02,1.170568358592498015e+02,1.458307175758557506e+01,1.431836901542467899e+02,1.616837931315104129e+02,1.424821557265061678e+01,1.733706362210787120e+02,1.648038177490234375e+02,1.416310432629707527e+01,1.697782217954977853e+02
6.200000000000000000e+01,1.981047651828863820e+01,1.594408070197472114e+02,1.887846874334873348e+01,1.575465110387557566e+01,1.380113336416391121e+02,9.564731879601112041e+01,1.512527291224552961e+01,1.406607235248272048e+02,1.167812084882687316e+02,1.456150351304274260e+01,1.436668516501402451e+02,1.611185294909354866e+02,1.420678318219307101e+01,1.738375360733423918e+02,1.640705338698166997e+02,1.408878359672350733e+01,1.702672766269781732e+02
6.300000000000000000e+01,1.964741049546461937e+01,1.595881949204664920e+02,1.872412948608398509e+01,1.566712034665621189e+01,1.383973778357872675e+02,9.530812111879006920e+01,1.504259282136574782e+01,1.410836377266125510e+02,1.164069269424829685e+02,1.447619088490804096e+01,1.440970124856019652e+02,1.606046400021284057e+02,1.406099662780761683e+01,1.742717012063050674e+02,1.635048215425931630e+02,1.394707902272542377e+01,1.707000412378555723e+02
6.400000000000000000e+01,1.960322819245167381e+01,1.597389713287353459e+02,1.865239340953337788e+01,1.553641587281838454e+01,1.386791992970001957e+02,9.491141521747294973e+01,1.490392700586563457e+01,1.414074091984675192e+02,1.160269288674379027e+02,1.433430448189759865e+01,1.444367756378956074e+02,1.604382237361027705e+02,1.400968038118802639e+01,1.747163018642327756e+02,1.633787171975160391e+02,1.390596966865735240e+01,1.711940392127403925e+02
6.500000000000000000e+01,1.948828014471591885e+01,1.599225626529791384e+02,1.843385535020094679e+01,1.552303628676976999e+01,1.391123046092498043e+02,9.472840990897937274e+01,1.489595282138922272e+01,1.418424304277468764e+02,1.157348496265900479e+02,1.433183763944185785e+01,1.448795149583082775e+02,1.601291581373948247e+02,1.390766605964073754e+01,1.751330236190405003e+02,1.628006763947315676e+02,1.386729616018442002e+01,1.716649433625049994e+02
6.600000000000000000e+01,1.952005906716371086e+01,1.600973769261286748e+02,1.827327956175192725e+01,1.546132914714324080e+01,1.394550597753280385e+02,9.442375140067858297e+01,1.483970777071439251e+01,1.422022118201622618e+02,1.153983263847155456e+02,1.427118413387200846e+01,1.452873971009865670e+02,1.597016017033503488e+02,1.396603888976268237e+01,1.755702989627153556e+02,1.624345409686748667e+02,1.381931023230919386e+01,1.721205876277043387e+02
6.700000000000000000e+01,1.933524786142202601e+01,1.602052742493458481e+02,1.817075927930000390e+01,1.536865434402074548e+01,1.397705357086964000e+02,9.396032992631961633e+01,1.474693005879720076e+01,1.425742883926782838e+02,1.149309065598707917e+02,1.419301539201002882e+01,1.457033772786458314e+02,1.590933387169471018e+02,1.377226276886768908e+01,1.759692234919621114e+02,1.620432941925831472e+02,1.381793079376220668e+01,1.726165863037109318e+02
6.800000000000000000e+01,1.923774350484212192e+01,1.604403636834560416e+02,1.800855016463842162e+01,1.533290764735295220e+01,1.400627259083283320e+02,9.388111509665465348e+01,1.471181159386268078e+01,1.429050195547250723e+02,1.147459595117813507e+02,1.414862835712921907e+01,1.460443065154246653e+02,1.587662367600661071e+02,1.367033239511343190e+01,1.763918853759765852e+02,1.617439014141376106e+02,1.362936269319974514e+01,1.731250644781650578e+02
6.900000000000000000e+01,1.918613843673314889e+01,1.605712592540643300e+02,1.794475684043688801e+01,1.524109680958283342e+01,1.403706548446264151e+02,9.360489439352964780e+01,1.461737388219588851e+01,1.432747257330478590e+02,1.145065245017027280e+02,1.404993681296324048e+01,1.463997707269130615e+02,1.586097487229567378e+02,1.365376022534492684e+01,1.767498591496394056e+02,1.613698450333032781e+02,1.363842664376283231e+01,1.735976758125500794e+02
7.000000000000000000e+01,1.925091131161420677e+01,1.607389779604398541e+02,1.772833716563689421e+01,1.515405647082206464e+01,1.407608270107171506e+02,9.322073301657651712e+01,1.453727669838147207e+01,1.435995910644531364e+02,1.140938339624649416e+02,1.398479287563226237e+01,1.467950177314953919e+02,1.583516525659805723e+02,1.374063176375168993e+01,1.772403583233173094e+02,1.610191035344050476e+02,1.354567439739520651e+01,1.740376981295072198e+02
7.100000000000000000e+01,1.910599906138884663e+01,1.609024846883920645e+02,1.765141228895921088e+01,1.514781756278796010e+01,1.410344752385066158e+02,9.306343688964844318e+01,1.453478664006942367e+01,1.439392469357221671e+02,1.139468793820112182e+02,1.396352892655592726e+01,1.471721027863331415e+02,1.581804246951372193e+02,1.359375092922112849e+01,1.776186841133313123e+02,1.605391481057191641e+02,1.348403921371851233e+01,1.744884544959435004e+02
7.200000000000000000e+01,1.902232166192470331e+01,1.610319430913680776e+02,1.762879725725222713e+01,1.508302119817489206e+01,1.413511161217322751e+02,9.262421276385967417e+01,1.447767520806728214e+01,1.442902103521884669e+02,1.134580380953275238e+02,1.392177304977025720e+01,1.475387203901241833e+02,1.578249186197916742e+02,1.353464815677740596e+01,1.780171336638621256e+02,1.604164851262019340e+02,1.347883355556390228e+01,1.749249768379407044e+02
7.300000000000000000e+01,1.896038835965670089e+01,1.611646816889444835e+02,1.732569334079057910e+01,1.496613649710630689e+01,1.416368448501978321e+02,9.245308505327272997e+01,1.435631317725548328e+01,1.446231703538160787e+02,1.132418173765524898e+02,1.380270834213648001e+01,1.478528162247094997e+02,1.572611979166666742e+02,1.347673349625025097e+01,1.784162452893379509e+02,1.596220453506861077e+02,1.336542068872696376e+01,1.753156973031850896e+02
7.400000000000000000e+01,1.890252391130496434e+01,1.612610802039121722e+02,1.735503671597211905e+01,1.492519833002334906e+01,1.419369794014172612e+02,9.220579622708834222e+01,1.432148171449318852e+01,1.449164456881009642e+02,1.129650126921824977e+02,1.377540333087627644e+01,1.481881567539312812e+02,1.570489631065955507e+02,1.344269805321326672e+01,1.788202781481620605e+02,1.595598434839493223e+02,1.331405574602958453e+01,1.757400954026442434e+02
7.500000000000000000e+01,1.886551957741761854e+01,1.613796748919364745e+02,1.722944039564866259e+01,1.497056576655461235e+01,1.422220361954126702e+02,9.191103633000300022e+01,1.437688067020514104e+01,1.453068430582682140e+02,1.125416448348607759e+02,1.384007069514347954e+01,1.486096572484725584e+02,1.567098200088892099e+02,1.341291123903714677e+01,1.792301077818258932e+02,1.592740684313651798e+02,1.347557169596354143e+01,1.762153153639573304e+02
7.600000000000000000e+01,1.881367086752867124e+01,1.614640692001734124e+02,1.720213892031938485e+01,1.487611591632549590e+01,1.424921493139022459e+02,9.176705596141326282e+01,1.428032561082106433e+01,1.456058910663311110e+02,1.124559949825971614e+02,1.373004764165633773e+01,1.489322323530148537e+02,1.563728676820412602e+02,1.335824443621513247e+01,1.795483786558493762e+02,1.587706585223858156e+02,1.328157096764980238e+01,1.766922800699869924e+02
7.700000000000000000e+01,1.873560666793432006e+01,1.615586571228809873e+02,1.710168532347067938e+01,1.485528154128637013e+01,1.427418958615033944e+02,9.136853207319211378e+01,1.425606732979798963e+01,1.459355635814177674e+02,1.120240350576547428e+02,1.372394641484969746e+01,1.492891050681089666e+02,1.558986422025240302e+02,1.329201211684789463e+01,1.799199768066406477e+02,1.586106852213541742e+02,1.331431616758688818e+01,1.771031081762069448e+02
7.800000000000000000e+01,1.867647525102664119e+01,1.616750633582090586e+02,1.704895358452430187e+01,1.480353513864370463e+01,1.430294559185321646e+02,9.120721877660507459e+01,1.420241511418269198e+01,1.462406340378981326e+02,1.118456479194836675e+02,1.365954137459779361e+01,1.496477960048577813e+02,1.558082596216446234e+02,1.324639301789112622e+01,1.802642574212489421e+02,1.582352164244040580e+02,1.312651446904891550e+01,1.774568039331680609e+02
7.900000000000000000e+01,1.860693018008501198e+01,1.617714766135582636e+02,1.698060574164757242e+01,1.466794130374223748e+01,1.432913727197891660e+02,9.094813690185546307e+01,1.407614526504125330e+01,1.465268991323617627e+02,1.114971937913161071e+02,1.353098044762244534e+01,1.499414021027393744e+02,1.553844980875651061e+02,1.318295404483110467e+01,1.806249726124298718e+02,1.578532453488080876e+02,1.308796082521096338e+01,1.778795240353315421e+02
8.000000000000000000e+01,1.862583805964543160e+01,1.618412705494807255e+02,1.691334879459478913e+01,1.465638314760648342e+01,1.435830872364533093e+02,9.079296421148838192e+01,1.405903021983611190e+01,1.468334935506184706e+02,1.113147746159480107e+02,1.351522721021603246e+01,1.502437021108774218e+02,1.550583671374198786e+02,1.320813990861941534e+01,1.809778415777744272e+02,1.573103911571013498e+02,1.314208899277907072e+01,1.783007224058493705e+02
8.100000000000000000e+01,1.853598029307829975e+01,1.619318949430416694e+02,1.687618701152312539e+01,1.462110099792480433e+01,1.438719651442307850e+02,9.048110124636919238e+01,1.403519974243946500e+01,1.470930224296374149e+02,1.109922897730118194e+02,1.349429951203175015e+01,1.505538594563802235e+02,1.550140058468549569e+02,1.315103137187468718e+01,1.813493243877704231e+02,1.573146675305488884e+02,1.309836533375275458e+01,1.786927569267077445e+02
8.200000000000000000e+01,1.853387547028370363e+01,1.620524200879610248e+02,1.674593818371112519e+01,1.456646843934670521e+01,1.441389995477138655e+02,9.020046875782502127e+01,1.397982804714105143e+01,1.473973710280198475e+02,1.107125219100560827e+02,1.345700032160832293e+01,1.509146220671825063e+02,1.545705338698166997e+02,1.315095420250525926e+01,1.817236522967998553e+02,1.567455376258263300e+02,1.295737968836075282e+01,1.790266396546975045e+02
8.300000000000000000e+01,1.842312320807041104e+01,1.620768994062374873e+02,1.668162536621093750e+01,1.454082827934852062e+01,1.444060111021384216e+02,9.004925771859976180e+01,1.394738427186623575e+01,1.476980012551331924e+02,1.105562064928886201e+02,1.340973501939039991e+01,1.512367232102614309e+02,1.544988951854216737e+02,1.305811518155611495e+01,1.820692594088041005e+02,1.562524778708433359e+02,1.302839775085449148e+01,1.794711836594801753e+02
8.400000000000000000e+01,1.840784241113907171e+01,1.622153929392496821e+02,1.662983606778658441e+01,1.444052005180945741e+01,1.446302443284254764e+02,8.977259451059194362e+01,1.385887553875262945e+01,1.479544594789162772e+02,1.101745487310947453e+02,1.333062922159830777e+01,1.514899699675731028e+02,1.540020289494441101e+02,1.306805545611259234e+01,1.824105367024739621e+02,1.560819811698717956e+02,1.299693150642590567e+01,1.798252609644180779e+02
8.500000000000000000e+01,1.838194313049316264e+01,1.622905113269121102e+02,1.663262651394575187e+01,1.431828174102000695e+01,1.448661004873422371e+02,8.953538274520482787e+01,1.372491611089461827e+01,1.482039168920272232e+02,1.099702120267427858e+02,1.319022579682179064e+01,1.517687429574819475e+02,1.537898234049479242e+02,1.303689880860157579e+01,1.828014646089993676e+02,1.558711179293119073e+02,1.288909480755145687e+01,1.801795008732722465e+02
8.600000000000000000e+01,1.825570225837903138e+01,1.624176233193813346e+02,1.644281361408722830e+01,1.438752627739539491e+01,1.451804622552333797e+02,8.939381025265424796e+01,1.379471022288004534e+01,1.485513497377053227e+02,1.098401698185847408e+02,1.327217710446088716e+01,1.521515476324619272e+02,1.532904120029547244e+02,1.291501806210248837e+01,1.831425755427434297e+02,1.553932915320763186e+02,1.285883529858711505e+01,1.805447404127854441e+02
8.700000000000000000e+01,1.830270019922501135e+01,1.624680574955084467e+02,1.633966392125838851e+01,1.432727780953431740e+01,1.454235124636919068e+02,8.906014349521734630e+01,1.374013584821652145e+01,1.488316276354667593e+02,1.093989156087239536e+02,1.321681043184720572e+01,1.524210396008613770e+02,1.530148237179487296e+02,1.297524399390587391e+01,1.834385104448367656e+02,1.551048738137269538e+02,1.277203748165032771e+01,1.809497559376252127e+02
8.800000000000000000e+01,1.820820748744866791e+01,1.624992117808415344e+02,1.642496588780329603e+01,1.429325738075452001e+01,1.456761849036583669e+02,8.896008828970101945e+01,1.371352007939265327e+01,1.491094529371995350e+02,1.093322547325721104e+02,1.319946660261887850e+01,1.527328804994240841e+02,1.531241188244941895e+02,1.288897133362598879e+01,1.837198573185847295e+02,1.547260318853916203e+02,1.280289131555801774e+01,1.812783742268880189e+02
8.900000000000000000e+01,1.811449838295961001e+01,1.625727924884893696e+02,1.641278881659874500e+01,1.437566566956348879e+01,1.459831075032552121e+02,8.853622843424479072e+01,1.380067998935014728e+01,1.494239344278971089e+02,1.089889974349584350e+02,1.327987446907239111e+01,1.530917798947065194e+02,1.526729984381260010e+02,1.280234077649238777e+01,1.840351959228515284e+02,1.551022209754356993e+02,1.269804628812349812e+01,1.816109918838892270e+02
9.000000000000000000e+01,1.807870538173577657e+01,1.626275297311636052e+02,1.624906352116511243e+01,1.424283826779096529e+01,1.462083065717648367e+02,8.828622248722956556e+01,1.366475590925950279e+01,1.496999740600585938e+02,1.086059855534480221e+02,1.315324771587665253e+01,1.533372089875049937e+02,1.524177552052033207e+02,1.274844603416247324e+01,1.843485661433293217e+02,1.542443288949819760e+02,1.267956210405398565e+01,1.819826968462039360e+02
9.100000000000000000e+01,1.810090218568459619e+01,1.626601621138743781e+02,1.632730909005189446e+01,1.411080865126389661e+01,1.463204139122596246e+02,8.827259740584935344e+01,1.353218531975379335e+01,1.498790577032627311e+02,1.084621565989958896e+02,1.301416743351862948e+01,1.535936953031099677e+02,1.522802520751953068e+02,1.280114909930106926e+01,1.846706571921324098e+02,1.539009702242337880e+02,1.271765635074713252e+01,1.823606021978916374e+02
9.200000000000000000e+01,1.799457042400653606e+01,1.627498660552195986e+02,1.628349924332056275e+01,1.416082335252028201e+01,1.466048188429612082e+02,8.807145178379157358e+01,1.358296962151160692e+01,1.501474413358248512e+02,1.082723238040239409e+02,1.306681701953594477e+01,1.538989440135466964e+02,1.519672752184745548e+02,1.270678943242782211e+01,1.849762421436798832e+02,1.537002987592648253e+02,1.258489477695562897e+01,1.826950170272435798e+02
9.300000000000000000e+01,1.798761203472430736e+01,1.627862455563667368e+02,1.627706898909348610e+01,1.410130942418025057e+01,1.468602373172075204e+02,8.783115070049579742e+01,1.352572236672425809e+01,1.504415356758313465e+02,1.080087672306941045e+02,1.300747010157658501e+01,1.541745109362479980e+02,1.516505153558193228e+02,1.273543759370461537e+01,1.852749730036808842e+02,1.536360804631159738e+02,1.263439382895445284e+01,1.830621287027994697e+02
9.400000000000000000e+01,1.791811782641288531e+01,1.628051296723194810e+02,1.619984156290690080e+01,1.407560251187055478e+01,1.470564270410782228e+02,8.747975475604717133e+01,1.349647389436379541e+01,1.506694785876151741e+02,1.076426999605618988e+02,1.298176088088598057e+01,1.544222181271283887e+02,1.512752354548527762e+02,1.264807016910650717e+01,1.855556842510516731e+02,1.531264480982071348e+02,1.252863355294252123e+01,1.833790696364182793e+02
9.500000000000000000e+01,1.782456893920898366e+01,1.628229391391460581e+02,1.618029267237736590e+01,1.399689584389711072e+01,1.472583428798577643e+02,8.748373006184895928e+01,1.343561665461613508e+01,1.509660730215219360e+02,1.074876615475385648e+02,1.291892024798270988e+01,1.547257733467297385e+02,1.511304710192558218e+02,1.255489065219194522e+01,1.858266814403044691e+02,1.530098612467448049e+02,1.263777632591051869e+01,1.837519474909855717e+02
9.600000000000000000e+01,1.783330381344526216e+01,1.628207872341840812e+02,1.615808579860589589e+01,1.400677051055125766e+01,1.475217287112505176e+02,8.715784649971203635e+01,1.343816118973952101e+01,1.512327961848332052e+02,1.072791164691631565e+02,1.291238642472487186e+01,1.550153314834986134e+02,1.508311602470202217e+02,1.258913189814640887e+01,1.861334368583483752e+02,1.526619999029697397e+02,1.250851519168951498e+01,1.840492985652043387e+02
9.700000000000000000e+01,1.781780293782552249e+01,1.629155293440207402e+02,1.608721958551651454e+01,1.391957996564033628e+01,1.477203984578450502e+02,8.704830396603315990e+01,1.335067584208953129e+01,1.514659386268028811e+02,1.070628339718549711e+02,1.283202029986259340e+01,1.552901393792568001e+02,1.503114212427383904e+02,1.258152427184276156e+01,1.864621874686999377e+02,1.522628047062800363e+02,1.239251413589868811e+01,1.843502396803635861e+02
9.800000000000000000e+01,1.775226668333396063e+01,1.629797546777969615e+02,1.603175099690755090e+01,1.389833915906074679e+01,1.479143947894756934e+02,8.683638513027092642e+01,1.332841982719225804e+01,1.516694737361027876e+02,1.069024682460687075e+02,1.282513762743045049e+01,1.555310098501352343e+02,1.503056874593098939e+02,1.251584192911783866e+01,1.867739007411859120e+02,1.519050073868189088e+02,1.237297390179756285e+01,1.846639287704076651e+02
9.900000000000000000e+01,1.773809279417380225e+01,1.629714654482327774e+02,1.609097339923565073e+01,1.384584891490447234e+01,1.481377336550981454e+02,8.661147453112479866e+01,1.329086540906857294e+01,1.519217146653395503e+02,1.066457280085637080e+02,1.277885195414225272e+01,1.558095674954927858e+02,1.499936463967347891e+02,1.250731995900471993e+01,1.869881609794421138e+02,1.519821283584985849e+02,1.248343951396453022e+01,1.850679628029847663e+02
1.000000000000000000e+02,1.768743691077599323e+01,1.630056534840510380e+02,1.614691543090037840e+01,1.380495905753893737e+01,1.483284583458533632e+02,8.651318116799379254e+01,1.323793590741279758e+01,1.521720810719025394e+02,1.064672527997921634e+02,1.273592221186711271e+01,1.560468723394931772e+02,1.498263890975561026e+02,1.247087103525797502e+01,1.872936115753956301e+02,1.513790404490935373e+02,1.238878618387075647e+01,1.853324148324819589e+02
1.010000000000000000e+02,1.765966679499699410e+01,1.630003314531766136e+02,1.607205902001796716e+01,1.373233269911546017e+01,1.485269954192332875e+02,8.631626285650791885e+01,1.315942306029490894e+01,1.523612186920948375e+02,1.063605603731595579e+02,1.265636377579126659e+01,1.563259977683042621e+02,1.496545830359825686e+02,1.245672097328381689e+01,1.875546362461188323e+02,1.513550340701372079e+02,1.233333587646484375e+01,1.856075822096604497e+02
1.020000000000000000e+02,1.757149727650177695e+01,1.630179244799491585e+02,1.611734112470577784e+01,1.374382957067245137e+01,1.487221682817507826e+02,8.620475221291566470e+01,1.317741220914400557e+01,1.525803429236779039e+02,1.061283454308143064e+02,1.266741972214136425e+01,1.565498090695112126e+02,1.496034074832231511e+02,1.236935880123040654e+01,1.878210932022486190e+02,1.511244161752554191e+02,1.234910322825114015e+01,1.859941288874699410e+02
1.030000000000000000e+02,1.762402622516338724e+01,1.630983165349715591e+02,1.607950759300818788e+01,1.370264262174948655e+01,1.489275515042818654e+02,8.590182643792567774e+01,1.313972444778833548e+01,1.528445902897761641e+02,1.058616738735101137e+02,1.263514868418375592e+01,1.567979062593900323e+02,1.491195671668419607e+02,1.243463467328976435e+01,1.881644027318710073e+02,1.509186535957531987e+02,1.231810391254914094e+01,1.862480034461388243e+02
1.040000000000000000e+02,1.752979864462827919e+01,1.630870998724913079e+02,1.609350730211306768e+01,1.372597133440849149e+01,1.490943689199594360e+02,8.571671694242037631e+01,1.318143295874962462e+01,1.530626777453300633e+02,1.055574542314578395e+02,1.266397799467429053e+01,1.570446968274239055e+02,1.489813742613181091e+02,1.234669731335762144e+01,1.884194354717548094e+02,1.506677402594150692e+02,1.223668950398763045e+01,1.865612228784805779e+02
1.050000000000000000e+02,1.748319605313814762e+01,1.631045451041979675e+02,1.600257871578901359e+01,1.365580503023587688e+01,1.492776502169095352e+02,8.560509702242337937e+01,1.309558312342717024e+01,1.532909024752103448e+02,1.053937202649238714e+02,1.260568463252140958e+01,1.573044280223357703e+02,1.486779190454727484e+02,1.230107137239896353e+01,1.886640820625500510e+02,1.501537802671774955e+02,1.222198761181953586e+01,1.868247604761368166e+02
1.060000000000000000e+02,1.744920660165639958e+01,1.631215625127156272e+02,1.606642972016945947e+01,1.357235638545109602e+01,1.494378735664563465e+02,8.552061423277243080e+01,1.300754249768379367e+01,1.534364114223382671e+02,1.053103275788135988e+02,1.251052410419170613e+01,1.575023711375701225e+02,1.484154580140725272e+02,1.228864300067608184e+01,1.889660922319461065e+02,1.499656820443960328e+02,1.222694322634965935e+01,1.871747645451472408e+02
1.070000000000000000e+02,1.742152882111378176e+01,1.631559532752403925e+02,1.607118745461488274e+01,1.361915202018542104e+01,1.496719185071113714e+02,8.530335145607972436e+01,1.306767356090056609e+01,1.537248758951822651e+02,1.050411517803485566e+02,1.256790112715501095e+01,1.577719175681089609e+02,1.483290394318409540e+02,1.224566175509721866e+01,1.892185165014022914e+02,1.497321378267728278e+02,1.209589009896302869e+01,1.873871801131811026e+02
1.080000000000000000e+02,1.736313510796962589e+01,1.631626808068691048e+02,1.598116008073855632e+01,1.357530624194022906e+01,1.498451022025866450e+02,8.506606284899589809e+01,1.301939249283228150e+01,1.539431174645056899e+02,1.048782443706805907e+02,1.251679005256066013e+01,1.580574215619991776e+02,1.479295325646033632e+02,1.220367777408697663e+01,1.894457924084786100e+02,1.495279886099008309e+02,1.215053595029390721e+01,1.877495632856320071e+02
1.090000000000000000e+02,1.735657475789388116e+01,1.631606314439039807e+02,1.604345642481094814e+01,1.360340378590119137e+01,1.500982260679587341e+02,8.489485411032651996e+01,1.304347530756241191e+01,1.542075820922851221e+02,1.046083904951046719e+02,1.254053436181484038e+01,1.583196287497496257e+02,1.477536455203325261e+02,1.218320289024939918e+01,1.897010184263571659e+02,1.496705380953275153e+02,1.207689524430494998e+01,1.880479625995342587e+02
1.100000000000000000e+02,1.730192905817276383e+01,1.631296935937343733e+02,1.608004436981983787e+01,1.345966591957287939e+01,1.502065733689528315e+02,8.478012902675530427e+01,1.290522808172763902e+01,1.543678497705703876e+02,1.044688127957857517e+02,1.240381372402875826e+01,1.585237644293369499e+02,1.474219501201923208e+02,1.215915131202110899e+01,1.899861705290965688e+02,1.492329824594351066e+02,1.214296040657239040e+01,1.883228798108223145e+02
1.110000000000000000e+02,1.727715148925781108e+01,1.631910109299879537e+02,1.598434749505458718e+01,1.343300510308681339e+01,1.503781186226086675e+02,8.462479713635566725e+01,1.287630782005114405e+01,1.545534572503505615e+02,1.042627699631911042e+02,1.237907363695976137e+01,1.587077365190554872e+02,1.474699416723006777e+02,1.213703593718699913e+01,1.902121157132662006e+02,1.488653425950270446e+02,1.205414835122915385e+01,1.885507839105068228e+02
1.120000000000000000e+02,1.728521054585774763e+01,1.631708602514022459e+02,1.604535166422526160e+01,1.343911199325170358e+01,1.505676797720102229e+02,8.439816049429086320e+01,1.288475956550011325e+01,1.547929467616937131e+02,1.041298589461889037e+02,1.239449569506522941e+01,1.589662785456730774e+02,1.471457649426582464e+02,1.214586700537265962e+01,1.904391290126702643e+02,1.486774079151642525e+02,1.209985293852977328e+01,1.889394769130609006e+02
1.130000000000000000e+02,1.727694798004932863e+01,1.631757179749317572e+02,1.606846521817720941e+01,1.347611539302728190e+01,1.508151651626978094e+02,8.431297548734224279e+01,1.292258120805789190e+01,1.550480215219350839e+02,1.037758264786157838e+02,1.242959892566387481e+01,1.592502181615584789e+02,1.470914236215444646e+02,1.215834347651554914e+01,1.907517895038311053e+02,1.484247852032001163e+02,1.202855233412522473e+01,1.891777860983823984e+02
1.140000000000000000e+02,1.718603040255032965e+01,1.631883049157949586e+02,1.602820309859055570e+01,1.340021576025547212e+01,1.509365010579427064e+02,8.415814960186298777e+01,1.285438670133932959e+01,1.552592121613330960e+02,1.036947333702674285e+02,1.236701717376709020e+01,1.594582561003856256e+02,1.466687062581380303e+02,1.206155417515681272e+01,1.910152920453976435e+02,1.482615698398687982e+02,1.198622484451685111e+01,1.893900814741085696e+02
1.150000000000000000e+02,1.718993849143003771e+01,1.631714844385782897e+02,1.603958420875745006e+01,1.336494241861196741e+01,1.511057308881710810e+02,8.393960907764923718e+01,1.281801454103909954e+01,1.554451629247420783e+02,1.034353902572240571e+02,1.232331590407934030e+01,1.596719085693359546e+02,1.466965318728715886e+02,1.207947839101155552e+01,1.912728454589844205e+02,1.481185676770332407e+02,1.193298148619822996e+01,1.897026861728766107e+02
1.160000000000000000e+02,1.709887860616048272e+01,1.631581030919001591e+02,1.609037071619278336e+01,1.334372166853684583e+01,1.512670063507862608e+02,8.381266542092348004e+01,1.279539939684745598e+01,1.556262177296173945e+02,1.032357434395032101e+02,1.229933555309589011e+01,1.598857392139923661e+02,1.463342192821013725e+02,1.197716521727733152e+01,1.914416538336338363e+02,1.476975241636618534e+02,1.193788725535074846e+01,1.899627489138872249e+02
1.170000000000000000e+02,1.719694036826109240e+01,1.631758200034117010e+02,1.611086369049854738e+01,1.332787794944567494e+01,1.514679718800080082e+02,8.363840848482571744e+01,1.278898212726299555e+01,1.558134322728865868e+02,1.031381156725761201e+02,1.228107507167718282e+01,1.601187750400640937e+02,1.459378716884515086e+02,1.210455579513158497e+01,1.917791336450821404e+02,1.475494877741886910e+02,1.201802773597912832e+01,1.903152169252053341e+02
1.180000000000000000e+02,1.705618212284186086e+01,1.632136877940251338e+02,1.612069139236059101e+01,1.332349775265424618e+01,1.516214603130633805e+02,8.356857428917517439e+01,1.277445621001414722e+01,1.560346563877203607e+02,1.030260028545673094e+02,1.228689440213716999e+01,1.603861000256660532e+02,1.459459906944861700e+02,1.197626063028971366e+01,1.920270557110126219e+02,1.473664313683142950e+02,1.185691007956480370e+01,1.905483903933794068e+02
1.190000000000000000e+02,1.701141394101656346e+01,1.631709278400127801e+02,1.614682916494516363e+01,1.330695904462765355e+01,1.518141698592748412e+02,8.325892991286058020e+01,1.275882308177458846e+01,1.562057492378430652e+02,1.027804564255934565e+02,1.227061576843261648e+01,1.606042045397636002e+02,1.456603088378906250e+02,1.192842720227363706e+01,1.921910072522285304e+02,1.469670196533203068e+02,1.182270049559764402e+01,1.907786787766676753e+02
1.200000000000000000e+02,1.703599180563902138e+01,1.631520500672169192e+02,1.611195441025953912e+01,1.318408940633137938e+01,1.519643075796274161e+02,8.317100916153344770e+01,1.264205836271628414e+01,1.563878588945437400e+02,1.025940023960211391e+02,1.214610756116035617e+01,1.607835141695462653e+02,1.455615308712690421e+02,1.196048262180426214e+01,1.924339904785156250e+02,1.469653526893028754e+02,1.177375781719501191e+01,1.910155483930538765e+02
1.210000000000000000e+02,1.700336092924460374e+01,1.631631560545701234e+02,1.620432241879976587e+01,1.320788500859187131e+01,1.521004843687400125e+02,8.307038331643128970e+01,1.265723959604899029e+01,1.565683109381259897e+02,1.023999548496344119e+02,1.217537201123359836e+01,1.610258385291465970e+02,1.453965671637119499e+02,1.192492231711363182e+01,1.926754841339893574e+02,1.464378038455278386e+02,1.189397434332431835e+01,1.913829373873197142e+02
1.220000000000000000e+02,1.704653401986146477e+01,1.630911940843631101e+02,1.621338042234762966e+01,1.324986879397661177e+01,1.524065804505959250e+02,8.282383454151643321e+01,1.272043658036452030e+01,1.568569418882711943e+02,1.022969300881410248e+02,1.224192523467235105e+01,1.613111435327774643e+02,1.450917836507161383e+02,1.199115289052327427e+01,1.929642046806139888e+02,1.465426497239332946e+02,1.179623568119146881e+01,1.916048492431640682e+02
1.230000000000000000e+02,1.694722871046799995e+01,1.631110737971770277e+02,1.619437926365779035e+01,1.316739940154246824e+01,1.524721355731670656e+02,8.274726061698717672e+01,1.262100147834190977e+01,1.570466297638722040e+02,1.018990152994791600e+02,1.213203036479460906e+01,1.614710586156600414e+02,1.449450012989533150e+02,1.188317595750857691e+01,1.931652350792518291e+02,1.461283662453676016e+02,1.183434079488118407e+01,1.918619766626602541e+02
1.240000000000000000e+02,1.689643577673496466e+01,1.630535777214245741e+02,1.628799175849327696e+01,1.312753544831887353e+01,1.526123584453876276e+02,8.257414582081329968e+01,1.257727167667486690e+01,1.572079069871168713e+02,1.018856304853390355e+02,1.208591728210449290e+01,1.616265642215043954e+02,1.446928197616185798e+02,1.183583456675211565e+01,1.933945290589943511e+02,1.461841768704927915e+02,1.180573907509828224e+01,1.921311873215895503e+02
1.250000000000000000e+02,1.684217080825414570e+01,1.630342585392487536e+02,1.628326473236084126e+01,1.309764263935578121e+01,1.527300647050906548e+02,8.245087761512169777e+01,1.255941392458402106e+01,1.573885414710411510e+02,1.016180888249323857e+02,1.206737241500463220e+01,1.618410849546774557e+02,1.443494710286458371e+02,1.178286233559632912e+01,1.936082508576221812e+02,1.458057035006009698e+02,1.171712771195631753e+01,1.923278752253605717e+02
1.260000000000000000e+02,1.685686949216402652e+01,1.630069953331580450e+02,1.631793353740985708e+01,1.311720144809820709e+01,1.529712670350686210e+02,8.235911759596604043e+01,1.258051435519487349e+01,1.576055218427609361e+02,1.015074424939277833e+02,1.211552585699619478e+01,1.620842575464492938e+02,1.443145816900791374e+02,1.179913829412215875e+01,1.938346078725961661e+02,1.455768938113481568e+02,1.171139411926269602e+01,1.925681801820412602e+02
1.270000000000000000e+02,1.687323749248798066e+01,1.630313714540921524e+02,1.637504310607910085e+01,1.312745287968562202e+01,1.531274234869541431e+02,8.206993298652844260e+01,1.260020627241868318e+01,1.578068127363155781e+02,1.012005623450645970e+02,1.211705201955942002e+01,1.623312264466896977e+02,1.441959781744541260e+02,1.184424879123003116e+01,1.940570379795172471e+02,1.455094937838040892e+02,1.172985864786001287e+01,1.928115136562249461e+02
1.280000000000000000e+02,1.679699221880008153e+01,1.629858193764320049e+02,1.637201346862010354e+01,1.304328865149082262e+01,1.532232978233924428e+02,8.205527617625700998e+01,1.251902785178942601e+01,1.579738102839543217e+02,1.012394465519831783e+02,1.202873516571827395e+01,1.624997598501352059e+02,1.439226801163110849e+02,1.176194692758413396e+01,1.942497503036107673e+02,1.452224622677534001e+02,1.167137549962752985e+01,1.931283355712890568e+02
1.290000000000000000e+02,1.681831771654960406e+01,1.629621676371647823e+02,1.644455018165783855e+01,1.297936313824775922e+01,1.532932274060371753e+02,8.193317710680838672e+01,1.244327304057585870e+01,1.580462112818008791e+02,1.010420114370492826e+02,1.196594220674954911e+01,1.626470725817557934e+02,1.438108363224909851e+02,1.180418560321514398e+01,1.945436169746594146e+02,1.448802657689803652e+02,1.175248956435765990e+01,1.934160662528796024e+02
1.300000000000000000e+02,1.675898734850761329e+01,1.629242808317526681e+02,1.651228329585148913e+01,1.301990559895833321e+01,1.535332176404121469e+02,8.175587545541615953e+01,1.249242970393254204e+01,1.583582313733222975e+02,1.008655847793970395e+02,1.201208968529334520e+01,1.629002363938551525e+02,1.435776616805638923e+02,1.174604611029991652e+01,1.947590080065604639e+02,1.448652490860376645e+02,1.164582907847869109e+01,1.935947823548928284e+02
1.310000000000000000e+02,1.674433351174378970e+01,1.628889810708852792e+02,1.650712574689816137e+01,1.299819852388822028e+01,1.536806224725185359e+02,8.165196083264473259e+01,1.246039589612911946e+01,1.584533207428760875e+02,1.006810738979241791e+02,1.198546229142409025e+01,1.631173909505208428e+02,1.432328735351562443e+02,1.172034319364107624e+01,1.949219272711338249e+02,1.445549163035857418e+02,1.169343786484155956e+01,1.938437007023738090e+02
1.320000000000000000e+02,1.673615925617707134e+01,1.628432402781951112e+02,1.660145314534505090e+01,1.296507197159987257e+01,1.538173048361753672e+02,8.150458808312049541e+01,1.243032259329771350e+01,1.586360140286959393e+02,1.005793892102363714e+02,1.195319584577511485e+01,1.632967527731870803e+02,1.432142082018729923e+02,1.171112755017402840e+01,1.950974056928585583e+02,1.443586167555588986e+02,1.156555143013978615e+01,1.940731604942908746e+02
1.330000000000000000e+02,1.663589998881021970e+01,1.628454933313223023e+02,1.649883849804217917e+01,1.298595709678454213e+01,1.539549772996168713e+02,8.141840714674729895e+01,1.244263318379720040e+01,1.588138205895056956e+02,1.003948379516601506e+02,1.195954899910168834e+01,1.635002843612279548e+02,1.431010086450821177e+02,1.161246271867018542e+01,1.953013496594551270e+02,1.442399878868689882e+02,1.157091421469663928e+01,1.942978787935697085e+02
1.340000000000000000e+02,1.672957279498760386e+01,1.628447734196980718e+02,1.662788349542862321e+01,1.291914271819285887e+01,1.540727923270983695e+02,8.133026561247996256e+01,1.238877969888540420e+01,1.589953092917418189e+02,1.002525723188351350e+02,1.192026285024789622e+01,1.636901233379657583e+02,1.427016403589493052e+02,1.176066878392146187e+01,1.956100063226161865e+02,1.442404534755608836e+02,1.156207296909430049e+01,1.945275536952874518e+02
1.350000000000000000e+02,1.659362750420203625e+01,1.628014296115973139e+02,1.660835522382687302e+01,1.290701849032670978e+01,1.542386353712815321e+02,8.107668147942958115e+01,1.236672011644412272e+01,1.591783864339192860e+02,1.001760738274989961e+02,1.187612522809933324e+01,1.638766682942708428e+02,1.426514927008213078e+02,1.159907421209873313e+01,1.957285346397986814e+02,1.437391442714593381e+02,1.157545891786232950e+01,1.947850600805037971e+02
1.360000000000000000e+02,1.656472792503161173e+01,1.626904256869585197e+02,1.672430397424942328e+01,1.285879184038211065e+01,1.543431054139748539e+02,8.108110042474208967e+01,1.232978648650340503e+01,1.592988492134289800e+02,1.000175686176006593e+02,1.187012821099697035e+01,1.640568695850861332e+02,1.425450847919170769e+02,1.155872141520182339e+01,1.958742541190905513e+02,1.437754884377503970e+02,1.154835717616937174e+01,1.950148753630809324e+02
1.370000000000000000e+02,1.655421749017177646e+01,1.627169525097577889e+02,1.669526164226043008e+01,1.286517605414757348e+01,1.544650439922626219e+02,8.089974380884414984e+01,1.232295559125068785e+01,1.594247347709459746e+02,9.979163626646383989e+01,1.185838674887632749e+01,1.642314168294270758e+02,1.421369370680588986e+02,1.155741793314615862e+01,1.961450665596203748e+02,1.434485820281200006e+02,1.158868052653777347e+01,1.953012733655098145e+02
1.380000000000000000e+02,1.655187032650678702e+01,1.626605277134821961e+02,1.674812554579514767e+01,1.276994414696326707e+01,1.545845028608273140e+02,8.077915039062500568e+01,1.224240051171718413e+01,1.596059665777744385e+02,9.976690752078324920e+01,1.177501280857966570e+01,1.644160752516526429e+02,1.421614650628505672e+02,1.157330988370455316e+01,1.963212731777093722e+02,1.431440486810146240e+02,1.141835985428247646e+01,1.954348810440454827e+02
1.390000000000000000e+02,1.656770294874142380e+01,1.626638688454261228e+02,1.679262517782358088e+01,1.280643170674641951e+01,1.547167501205053100e+02,8.066789601643880303e+01,1.228024845612354810e+01,1.597463713034605348e+02,9.952238276554987806e+01,1.179363515804975471e+01,1.646320968236678652e+02,1.417765280699118478e+02,1.160694256317921180e+01,1.965869322165464723e+02,1.431144417004707634e+02,1.139392740787603842e+01,1.956319094144380983e+02
1.400000000000000000e+02,1.649911197760166104e+01,1.625811878155439274e+02,1.686692928901085509e+01,1.281684271494547467e+01,1.548914501483623667e+02,8.059751117412861277e+01,1.228050657908121757e+01,1.600077302590394197e+02,9.934579725999098798e+01,1.180445689665965503e+01,1.648448641263521779e+02,1.416660951272035334e+02,1.153616960965670124e+01,1.967634693634815335e+02,1.425507369603866152e+02,1.140975304628029896e+01,1.958657096667167536e+02
1.410000000000000000e+02,1.645903899853045971e+01,1.625636801157241962e+02,1.686869441790458524e+01,1.274056974557729838e+01,1.550126660077999645e+02,8.037077538906000029e+01,1.222119402274107358e+01,1.601263531415890213e+02,9.920099201691456869e+01,1.175765672830434916e+01,1.649588165283203125e+02,1.417401560465494867e+02,1.148848015711857684e+01,1.969628545516576992e+02,1.428062278551932991e+02,1.147883635789920120e+01,1.960922547951722663e+02
1.420000000000000000e+02,1.641553267454489529e+01,1.624577308605878727e+02,1.698354655045729444e+01,1.276241351885673403e+01,1.551625941741160659e+02,8.036154687343498892e+01,1.222995734092516784e+01,1.602894823514498057e+02,9.911164742494240443e+01,1.178426166436611133e+01,1.651855572822766476e+02,1.416475059313651741e+02,1.145547558222061468e+01,1.970988062931941158e+02,1.424741828331580393e+02,1.141491927611522250e+01,1.963260368934044493e+02
1.430000000000000000e+02,1.639764479612692938e+01,1.624263868380815552e+02,1.711185786907489614e+01,1.272148686922513505e+01,1.552893580901317137e+02,8.020591614552033377e+01,1.219449444306202501e+01,1.604401557726737906e+02,9.888475142258863571e+01,1.172830730340419692e+01,1.653453440348307311e+02,1.414635711669921818e+02,1.144222496228340269e+01,1.973177576309595338e+02,1.422634457319210810e+02,1.134128618973952030e+01,1.965444562080578805e+02
1.440000000000000000e+02,1.647019948714818582e+01,1.624043728363819810e+02,1.710530522664388187e+01,1.269236214955647846e+01,1.553757824237529803e+02,7.999907320462740756e+01,1.216046409117869764e+01,1.605833216740534795e+02,9.868777191944612071e+01,1.169087843772692636e+01,1.655368129632411751e+02,1.410491359612880728e+02,1.151532852955353547e+01,1.975288531181140002e+02,1.423975037403595820e+02,1.132919030800843885e+01,1.967396669045472777e+02
1.450000000000000000e+02,1.645180239066099404e+01,1.623626181235680406e+02,1.710944804167136013e+01,1.274718894958496129e+01,1.555844066913311394e+02,7.991877543131509753e+01,1.223080628223908306e+01,1.607845683953701155e+02,9.857422270163512223e+01,1.178699767283904265e+01,1.658198004306891278e+02,1.409242807241586490e+02,1.150997225443522076e+01,1.977461838942307963e+02,1.417860595703124886e+02,1.134912192026774136e+01,1.969824765718900323e+02
1.460000000000000000e+02,1.636134950197660132e+01,1.623131006876627680e+02,1.715568902431390086e+01,1.264292919452373809e+01,1.556375176062950629e+02,7.979180916028144566e+01,1.212538037422375758e+01,1.609025450486403486e+02,9.845496415358323361e+01,1.165382304558387183e+01,1.658960651104266901e+02,1.407342532426883110e+02,1.140655386509039459e+01,1.978873391958383650e+02,1.419868476280799143e+02,1.123660845634264760e+01,1.970963771722255728e+02
1.470000000000000000e+02,1.631133826329157799e+01,1.622833514971610782e+02,1.713237221546662070e+01,1.265014988336807633e+01,1.558042086870242429e+02,7.965214123848157612e+01,1.212623349214211466e+01,1.610466485047951437e+02,9.826910482553334703e+01,1.165026150727883447e+01,1.661302015255658944e+02,1.403273630777994754e+02,1.136088637816600233e+01,1.980826077192257912e+02,1.413800306271284057e+02,1.131956537197797807e+01,1.973928655379857844e+02
1.480000000000000000e+02,1.632895910801031647e+01,1.622946278596535876e+02,1.718119216332068788e+01,1.259938663091415023e+01,1.559203501774714482e+02,7.958452191475110737e+01,1.207213717240553663e+01,1.612239034408178213e+02,9.814229122064053001e+01,1.161685785146860006e+01,1.663022050123948361e+02,1.404251717591897091e+02,1.139723787063207361e+01,1.982918097862830678e+02,1.413373928754757571e+02,1.134998438908503537e+01,1.976383908785306573e+02
1.490000000000000000e+02,1.636010727515587604e+01,1.622292050630618405e+02,1.724236624791072003e+01,1.262420168656569253e+01,1.560507143852038325e+02,7.949465727194761655e+01,1.210115773127629168e+01,1.613555412096854980e+02,9.807887479341947312e+01,1.162536873939709814e+01,1.664964857052533773e+02,1.403495620336288141e+02,1.144151646051651383e+01,1.984958507048777960e+02,1.411351889585837398e+02,1.125471404148982124e+01,1.978443799923627751e+02
1.500000000000000000e+02,1.626036317287347188e+01,1.621640041400224845e+02,1.737565067486885440e+01,1.262776039319160581e+01,1.562100970537234730e+02,7.939100815210586859e+01,1.209893746987367358e+01,1.615046332334860608e+02,9.788802971473107561e+01,1.165851393479567299e+01,1.667139513847155285e+02,1.398480795835837398e+02,1.133632296537741624e+01,1.986780468280498440e+02,1.410414310553134953e+02,1.127501251025077700e+01,1.980328808906750737e+02
1.510000000000000000e+02,1.574225679055238380e+01,1.611903999719864373e+02,1.760347589346078578e+01,1.204770055917593119e+01,1.548531869350335342e+02,7.951328457563352003e+01,1.151281388111603654e+01,1.601005026792868762e+02,9.791586890587440450e+01,1.105252551543406980e+01,1.651953974797175704e+02,1.397577339367988714e+02,1.080761360755333556e+01,1.972339201315855348e+02,1.402624512501251957e+02,1.064977351457644694e+01,1.965095246926332209e+02
1.520000000000000000e+02,1.551938910362047963e+01,1.607320737398587767e+02,1.804927794627654336e+01,1.187472426585662078e+01,1.543077742747771595e+02,7.989583118145282015e+01,1.134962650201259571e+01,1.595390903570713306e+02,9.833805800217848514e+01,1.088330611693553429e+01,1.645695226424779776e+02,1.401975830078125114e+02,1.056770758506579355e+01,1.965675177158453266e+02,1.402173857860076112e+02,1.052392149216089479e+01,1.958735486152844487e+02
1.530000000000000000e+02,1.552940301650609811e+01,1.605619263966878236e+02,1.813566298851599967e+01,1.187582608736478385e+01,1.541467772263746951e+02,8.007580460768480179e+01,1.134489289797269329e+01,1.593551899836613757e+02,9.846498589148887959e+01,1.088009517376239543e+01,1.643721718812600159e+02,1.402759174053485651e+02,1.061122393974891054e+01,1.964471226618840092e+02,1.402108826466095763e+02,1.046383496798001822e+01,1.957426717904897941e+02
1.540000000000000000e+02,1.548179628421098819e+01,1.604498831235445380e+02,1.829487016139886180e+01,1.184584399003249011e+01,1.540508540226862806e+02,8.019155304737580536e+01,1.132286866016877092e+01,1.592804635854868138e+02,9.863589493189103052e+01,1.085910123678354111e+01,1.643156253912509897e+02,1.402749235495542734e+02,1.058046301817282675e+01,1.963264267359024302e+02,1.404472522442157469e+02,1.048865167666704146e+01,1.956564224634415154e+02
1.550000000000000000e+02,1.546353843395526617e+01,1.603123215993245481e+02,1.846465946099696964e+01,1.185215118603828621e+01,1.539991562280899586e+02,8.038811786358172640e+01,1.131981466733492425e+01,1.592128373366135747e+02,9.866065611227965348e+01,1.085839078854291806e+01,1.642488086407001333e+02,1.404587651961888923e+02,1.056844676580184483e+01,1.962381973657852541e+02,1.404762790777744499e+02,1.048142546140230635e+01,1.956627092410356568e+02
1.560000000000000000e+02,1.538759787632868914e+01,1.602355668777074698e+02,1.855255920214530718e+01,1.177524226262019269e+01,1.538648459801306956e+02,8.031168068127755078e+01,1.125360131875062564e+01,1.591280099330804205e+02,9.873847112411107219e+01,1.079071041009365040e+01,1.641658684363732164e+02,1.405595788417718381e+02,1.049829188126784096e+01,1.962697200677333740e+02,1.403399389804937982e+02,1.045390306619497522e+01,1.955973883995642950e+02
1.570000000000000000e+02,1.543807450808011517e+01,1.601703637734437677e+02,1.866768796871869895e+01,1.177689373798859407e+01,1.538686721801757642e+02,8.048691457112630587e+01,1.126062505184075846e+01,1.591068004901592303e+02,9.880389474722055354e+01,1.080228131123078228e+01,1.641498006967397885e+02,1.405475566374949778e+02,1.056239007803110042e+01,1.962630840594951565e+02,1.402382551144330876e+02,1.041598528837546311e+01,1.956022011781350045e+02
1.580000000000000000e+02,1.535658621665758972e+01,1.600832099621112548e+02,1.878024602058606263e+01,1.174355822343092726e+01,1.538152630536984020e+02,8.047658984844501617e+01,1.123089626018817633e+01,1.590925447904146495e+02,9.884712946965144909e+01,1.076800957704201700e+01,1.641142337896884840e+02,1.405588191888271297e+02,1.049207681020100935e+01,1.962352510109925561e+02,1.403861011211688776e+02,1.042516148396027376e+01,1.955959082970252325e+02
1.590000000000000000e+02,1.534628541408440938e+01,1.600246860210712043e+02,1.882493008344601293e+01,1.176028764186761322e+01,1.538236055031800902e+02,8.062469052045773310e+01,1.124187909150735010e+01,1.590800878280248298e+02,9.893301688952323047e+01,1.078577585464868704e+01,1.641693426670171903e+02,1.406687019543770134e+02,1.048990504925067668e+01,1.962211288060897232e+02,1.406288552308693909e+02,1.035724523984468881e+01,1.955351974096053596e+02
1.600000000000000000e+02,1.533753182826898076e+01,1.599344359960311408e+02,1.890712816287309650e+01,1.173567542051657675e+01,1.537963024824093452e+02,8.054157836131560089e+01,1.122260858584673038e+01,1.590709124051607546e+02,9.889219661614833967e+01,1.077413721818190417e+01,1.641174738957331556e+02,1.406810559395032101e+02,1.049601021791115762e+01,1.962321942451672498e+02,1.404519746438051016e+02,1.039265603285569384e+01,1.955832385723407469e+02
1.610000000000000000e+02,1.535210989927634273e+01,1.599400969676482305e+02,1.892629304543519808e+01,1.174176731598682899e+01,1.537765635172526117e+02,8.067518881773337114e+01,1.122577003087752878e+01,1.590664596948868166e+02,9.891392407539562726e+01,1.076755074721116223e+01,1.641285165640024104e+02,1.405736515925480887e+02,1.051237692221617159e+01,1.962852319961938861e+02,1.405155453412960753e+02,1.037722968077048336e+01,1.956043335743439400e+02
1.620000000000000000e+02,1.535957691975128903e+01,1.598359970092773210e+02,1.902034912109375142e+01,1.171084741934751783e+01,1.537664712367913467e+02,8.068727514804938039e+01,1.119393122746394198e+01,1.590592786348782965e+02,9.898228708902995265e+01,1.074002856230124436e+01,1.641310758150540892e+02,1.407841120793269170e+02,1.052481776995536578e+01,1.962726360614482815e+02,1.407285160945012024e+02,1.044759713197365869e+01,1.956467017540564939e+02
1.630000000000000000e+02,1.534480607937543795e+01,1.597655965853959970e+02,1.906894438327887187e+01,1.171594398205096965e+01,1.537262779040214582e+02,8.062508842272636400e+01,1.120330671652769361e+01,1.590948988694411241e+02,9.901541262895632656e+01,1.075181831457676118e+01,1.641624973394931715e+02,1.407640241574018489e+02,1.051001521379519765e+01,1.962480401454827756e+02,1.408044763809595281e+02,1.040506281730456273e+01,1.956862344595102172e+02
1.640000000000000000e+02,1.532433124933487356e+01,1.597298944717798577e+02,1.914139795547876588e+01,1.171282345698429950e+01,1.537498540242513059e+02,8.069083756666917395e+01,1.119622600751045383e+01,1.590641943515875028e+02,9.897014496632111502e+01,1.074813480377197195e+01,1.641487127842047187e+02,1.408835444523737976e+02,1.050727199163192438e+01,1.962985570663061026e+02,1.407965619991987296e+02,1.037846729572002680e+01,1.956986576178134953e+02
1.650000000000000000e+02,1.528455362564478115e+01,1.596653398856138324e+02,1.921105421995505225e+01,1.172921472207093885e+01,1.537842052361904166e+02,8.075215849265073587e+01,1.121530720637394829e+01,1.590803141667292380e+02,9.909743304130358865e+01,1.076113346295479012e+01,1.641813362317207350e+02,1.407710424178685855e+02,1.046286941919571234e+01,1.963287372295673094e+02,1.404209375626001588e+02,1.036475034860464284e+01,1.957501924954927972e+02
1.660000000000000000e+02,1.521514656360332829e+01,1.596009771689390391e+02,1.932298198602138584e+01,1.168571496132092591e+01,1.537574015299479129e+02,8.079030910394131126e+01,1.116702655890049023e+01,1.590688305977063521e+02,9.914514308831630274e+01,1.070683879852294851e+01,1.641670440673828182e+02,1.407298043275490897e+02,1.039600379161345600e+01,1.962784965319511343e+02,1.407634861090244272e+02,1.032153334006285128e+01,1.957304437099358836e+02
1.670000000000000000e+02,1.521135609455597759e+01,1.595724537091377329e+02,1.934115239656888363e+01,1.162692348284599042e+01,1.537048725617237608e+02,8.082536276792868080e+01,1.111407906458927997e+01,1.589718662751026841e+02,9.910517214261568597e+01,1.065979469984005590e+01,1.641057603102463816e+02,1.409459377191005558e+02,1.038563057337051809e+01,1.963261089618389406e+02,1.408796859349959902e+02,1.035579846210968746e+01,1.957716212346003601e+02
1.680000000000000000e+02,1.525835885757055088e+01,1.595841418730906867e+02,1.935567617171849975e+01,1.164623671800662308e+01,1.536857104961688947e+02,8.080435924040965290e+01,1.113361678979335601e+01,1.590737850482647389e+02,9.909100189208984943e+01,1.068480025560428004e+01,1.642015959128355576e+02,1.408360939221504395e+02,1.046310574458195575e+01,1.964292157295422498e+02,1.410216367281400380e+02,1.034921547327286184e+01,1.958633620824569448e+02
1.690000000000000000e+02,1.521771902915758901e+01,1.594728488628680907e+02,1.943869225917718424e+01,1.168938626509446443e+01,1.537628062712840631e+02,8.085122164212739904e+01,1.117985644707312964e+01,1.591246980324769709e+02,9.915000492976261626e+01,1.073028534131172407e+01,1.642719716389973712e+02,1.407032388540414729e+02,1.041454762678879931e+01,1.963526574550530768e+02,1.406506243583483524e+02,1.031357502570519102e+01,1.958380423521384159e+02
1.700000000000000000e+02,1.523909574166322400e+01,1.594303430899595355e+02,1.953630655728853682e+01,1.167777183239276617e+01,1.537911947397085441e+02,8.075527069874299002e+01,1.117197638291579054e+01,1.591334154960436535e+02,9.905304440229366492e+01,1.071896100655580142e+01,1.642606397579878035e+02,1.409059295654296875e+02,1.045290251022730033e+01,1.964019028101212143e+02,1.405860411815154123e+02,1.030436458098582797e+01,1.958261708577473996e+02
1.710000000000000000e+02,1.517302029438507915e+01,1.593722814706655413e+02,1.955588386731270134e+01,1.161543993827624277e+01,1.537457597390199453e+02,8.091819352370042395e+01,1.109967963389861190e+01,1.590922192304562373e+02,9.917400297507261087e+01,1.064708873553153801e+01,1.642508734287359857e+02,1.408653409517728505e+02,1.038639329274495360e+01,1.964578537378556007e+02,1.404080848889473145e+02,1.032828230246519396e+01,1.959090360201322198e+02
1.720000000000000000e+02,1.521119737869653932e+01,1.593736421829614756e+02,1.959372623150165182e+01,1.165213361397767677e+01,1.538027418087690421e+02,8.085356077536557962e+01,1.114932642227564052e+01,1.591693532307942860e+02,9.922087363218649614e+01,1.070392136696057506e+01,1.643193660638270899e+02,1.408702829996744867e+02,1.042725761120135886e+01,1.964939430432442009e+02,1.408333806747045287e+02,1.031306327917637056e+01,1.959297325721153982e+02
1.730000000000000000e+02,1.518595941983736530e+01,1.593404036986522101e+02,1.960289033743051235e+01,1.163757210266895825e+01,1.537750645955403570e+02,8.087362299209985395e+01,1.112331941555707893e+01,1.591613351675180184e+02,9.915433412209534936e+01,1.066980370252560384e+01,1.643231670673076792e+02,1.407827966934595452e+02,1.041600895906105961e+01,1.964974481827173349e+02,1.405138347136668528e+02,1.028923140794803004e+01,1.959788111760066158e+02
1.740000000000000000e+02,1.513078003418751294e+01,1.592924606518867563e+02,1.967852100470127041e+01,1.163045080625093952e+01,1.537838283049754580e+02,8.098679070105919209e+01,1.112141124040652507e+01,1.592030788715068752e+02,9.914137913630558785e+01,1.068222728631435281e+01,1.643630402393829968e+02,1.408808985001001588e+02,1.034839414938902280e+01,1.964904817238832493e+02,1.405510664719801639e+02,1.030247777303059920e+01,1.959703999054737551e+02
1.750000000000000000e+02,1.516655516013121030e+01,1.592349714328080950e+02,1.966771360544057856e+01,1.160686593177991099e+01,1.537745661026391986e+02,8.086899867913662376e+01,1.109747395637707790e+01,1.591776409442608156e+02,9.918220590444711604e+01,1.064346838731032108e+01,1.643230968768780258e+02,1.408185445932241464e+02,1.040255248729999238e+01,1.965396045391375992e+02,1.404422047932942803e+02,1.025488740969926837e+01,1.959745274470402592e+02
1.760000000000000000e+02,1.513166511242206269e+01,1.591615558917706039e+02,1.982391918867062230e+01,1.158136643629807772e+01,1.537818272126026500e+02,8.089083240215595083e+01,1.106959581619653932e+01,1.592026543641701437e+02,9.907647028213892781e+01,1.062650399819398572e+01,1.643748912322215574e+02,1.408265696990184210e+02,1.036751774518917735e+01,1.965945713923527478e+02,1.406680722750150210e+02,1.024343219659267312e+01,1.960133497971754934e+02
1.770000000000000000e+02,1.508910255432128977e+01,1.590886880434476325e+02,1.985011161412948155e+01,1.158205696008144336e+01,1.537871085142477909e+02,8.089636762570111728e+01,1.107701243865184360e+01,1.592082828619541033e+02,9.911158752441406250e+01,1.063972364572378382e+01,1.643765344864283122e+02,1.407998225285456613e+02,1.031406970390906785e+01,1.965779369647686394e+02,1.404379492344000369e+02,1.023230545826447369e+01,1.960527555808042734e+02
1.780000000000000000e+02,1.509679887233636286e+01,1.590645859938401259e+02,1.991149303729717701e+01,1.153498479892046014e+01,1.537485134809444958e+02,8.104202966934595054e+01,1.103283877250475697e+01,1.591788252219175774e+02,9.921000737899389321e+01,1.058118541424090964e+01,1.643562809088291203e+02,1.408634016770583059e+02,1.032616236760066109e+01,1.966011206211188096e+02,1.405159654666215943e+02,1.022917558718950382e+01,1.961562939766125737e+02
1.790000000000000000e+02,1.507260478093073885e+01,1.590164230542305290e+02,2.004254340147360836e+01,1.153675268613375238e+01,1.537561287121895077e+02,8.101512192946213986e+01,1.103021051455766788e+01,1.592164004594851576e+02,9.918828657101362012e+01,1.057855347364376719e+01,1.643805600679837937e+02,1.409936461619841737e+02,1.030855458577473982e+01,1.966195703751001815e+02,1.408292359963441527e+02,1.017940118740766486e+01,1.961204645401392099e+02
1.800000000000000000e+02,1.507953165494478753e+01,1.589764012654622434e+02,2.004450186704977810e+01,1.153744709797394563e+01,1.537817096025515866e+02,8.083658028627053227e+01,1.103602604499229933e+01,1.592290139614007387e+02,9.908706817626952557e+01,1.059368302271916384e+01,1.644383416591546450e+02,1.408165527343749943e+02,1.030938206208057828e+01,1.966450843224158689e+02,1.406885318071414304e+02,1.019181113609900891e+01,1.961758415026542366e+02
1.810000000000000000e+02,1.503562258695944820e+01,1.589039995438013193e+02,2.008279839540139378e+01,1.150987554207826236e+01,1.537647999298878290e+02,8.096100127391325429e+01,1.100356563665928000e+01,1.592120785444210753e+02,9.919496772961738884e+01,1.056501132769462359e+01,1.644250446808643460e+02,1.407960661276792962e+02,1.027849742204715078e+01,1.966774246607071177e+02,1.403829718174078494e+02,1.015894122001452260e+01,1.961402710743439570e+02
1.820000000000000000e+02,1.508247071779691240e+01,1.588844277308537585e+02,2.013523317972818916e+01,1.153308220398731798e+01,1.538258980775490841e+02,8.098271257449418670e+01,1.101892880659836926e+01,1.592388085780999916e+02,9.919348293206630274e+01,1.057646819872733879e+01,1.644949979341947426e+02,1.408327996669671336e+02,1.033490152603540579e+01,1.967901713053385606e+02,1.404822235889923832e+02,1.021133908491868247e+01,1.962412726769080393e+02
1.830000000000000000e+02,1.500194427294608879e+01,1.588185014382386839e+02,2.021245876214443271e+01,1.154002126547006490e+01,1.538414848132011343e+02,8.103546635554387478e+01,1.103230701837784267e+01,1.593192012297801625e+02,9.916941195756960781e+01,1.058803848364414257e+01,1.645466237386067405e+02,1.407864530905699212e+02,1.024312605246519503e+01,1.967474643022586065e+02,1.406095674172426016e+02,1.020728980822440946e+01,1.962830467028495605e+02
1.840000000000000000e+02,1.501427605457794989e+01,1.587933554624899841e+02,2.027849895770733113e+01,1.151143146417079777e+01,1.538139533018454586e+02,8.103045556484124745e+01,1.099879174843812635e+01,1.592752259083283093e+02,9.924235925918969770e+01,1.054609881670047145e+01,1.645142997546073786e+02,1.408105388934795599e+02,1.026130034128824953e+01,1.967870767446664786e+02,1.407271868583483467e+02,1.023603207025772477e+01,1.963588862492487976e+02
1.850000000000000000e+02,1.501219881497896580e+01,1.587322307684482610e+02,2.037190913664989012e+01,1.153121080154027744e+01,1.538768186911558473e+02,8.099443116799379538e+01,1.102581352820763172e+01,1.593270101693960328e+02,9.923618500538361786e+01,1.059252225924760893e+01,1.646134282821264208e+02,1.408919913267477853e+02,1.027114063654190446e+01,1.967993594438601690e+02,1.405697591145833201e+02,1.016639622419308431e+01,1.963420041597806573e+02
1.860000000000000000e+02,1.495869691310784688e+01,1.587077164283165587e+02,2.026434758504231937e+01,1.149546521504720076e+01,1.538609004876552717e+02,8.102006984612880558e+01,1.099269512372139168e+01,1.593387317755283163e+02,9.924286784636669267e+01,1.055619281377547836e+01,1.645692990034054333e+02,1.406680419921875114e+02,1.021481037628956301e+01,1.968235360170021977e+02,1.405490796993940421e+02,1.013862201005984609e+01,1.963458446796123837e+02
1.870000000000000000e+02,1.502019946758563762e+01,1.586967399401542593e+02,2.034377867869841694e+01,1.150117126367030984e+01,1.538790066841321220e+02,8.095027258457281505e+01,1.099671756548759305e+01,1.593636037190755133e+02,9.907528843023838760e+01,1.055136902637970842e+01,1.646093254676231936e+02,1.408985804631159908e+02,1.029658813476562429e+01,1.969273991511417989e+02,1.403638980180789133e+02,1.018009087000137747e+01,1.964754525991586434e+02
1.880000000000000000e+02,1.502498700557610967e+01,1.586351427616217222e+02,2.041325886066143269e+01,1.150128617898011818e+01,1.538688266069461292e+02,8.101043943747495746e+01,1.099683372790996927e+01,1.593681591718624873e+02,9.923833176050430893e+01,1.054740972763452689e+01,1.646133527706830648e+02,1.407773584610376645e+02,1.029475675729604944e+01,1.969816324087289559e+02,1.403570452567858524e+02,1.014334962306878474e+01,1.964597265781500539e+02
1.890000000000000000e+02,1.501066439701960675e+01,1.586032647646390501e+02,2.043577938568897778e+01,1.148478318727933356e+01,1.539160358526767709e+02,8.088431948148287631e+01,1.098850973080366167e+01,1.594127894866160773e+02,9.905759234306140115e+01,1.056043978960086172e+01,1.646932309664212539e+02,1.406993186755058218e+02,1.027691835745786975e+01,1.970163902087089127e+02,1.404028965876652535e+02,1.014919345073210799e+01,1.965183145376352059e+02
1.900000000000000000e+02,1.495764856093969186e+01,1.585723218184251095e+02,2.046115886003543238e+01,1.146969112983116723e+01,1.538995067107371710e+02,8.092790746444310912e+01,1.097145912463848383e+01,1.594291382618439457e+02,9.907796779534756126e+01,1.053189137287628974e+01,1.646988749968699608e+02,1.405894506992437982e+02,1.022449439122126691e+01,1.970028389172675816e+02,1.404069703713441584e+02,1.012205961667574350e+01,1.965111273349859857e+02
1.910000000000000000e+02,1.496539240127954784e+01,1.585069969470684441e+02,2.052781112866523827e+01,1.146247463715382153e+01,1.539195227989783916e+02,8.098381504156650124e+01,1.096621729532877687e+01,1.594561501918694830e+02,9.917867396428034965e+01,1.052454455938094746e+01,1.646837621444311139e+02,1.407578765086638555e+02,1.022953250591571539e+01,1.970132188063401486e+02,1.405306318234174796e+02,1.017242994063939854e+01,1.965926084860777223e+02
1.920000000000000000e+02,1.496496031834528928e+01,1.584818062904553244e+02,2.062313399681678305e+01,1.145799510173308455e+01,1.539625894008538580e+02,8.100612006554236189e+01,1.095619831085205043e+01,1.594491787641476606e+02,9.912684020996093182e+01,1.051576521946833687e+01,1.647211099477914900e+02,1.407693386762570071e+02,1.023848735613700711e+01,1.970334073580228278e+02,1.404476636055188408e+02,1.005282484201284632e+01,1.965316734900841311e+02
1.930000000000000000e+02,1.493225923684927103e+01,1.584607640779935309e+02,2.062071539071889958e+01,1.142837482843643571e+01,1.539312209300505856e+02,8.099659912891877411e+01,1.092786607986841396e+01,1.594737835615109134e+02,9.913755098000551413e+01,1.048892849164131391e+01,1.647560510879908122e+02,1.406345315004006409e+02,1.020511432549892383e+01,1.970585467216296252e+02,1.405051861885266362e+02,1.008178769136086572e+01,1.966365624843499518e+02
1.940000000000000000e+02,1.496014820979191740e+01,1.584273154821151479e+02,2.078059471325996554e+01,1.136927712758382114e+01,1.538991322052784483e+02,8.095124527368790268e+01,1.086311903244409827e+01,1.594707186967898451e+02,9.908091548039362806e+01,1.041777638655442395e+01,1.647677468324318681e+02,1.406784519293369442e+02,1.024989707653339011e+01,1.971198746118790268e+02,1.406103165064102427e+02,1.012765398759108315e+01,1.966723421536959222e+02
1.950000000000000000e+02,1.491226888803335271e+01,1.583395875001564832e+02,2.082031412369165579e+01,1.141945204123472557e+01,1.539474608201247179e+02,8.094191421117538709e+01,1.092038383972950477e+01,1.595265936044546038e+02,9.919040766006861531e+01,1.048055357321714709e+01,1.648014614007412035e+02,1.406299995617988827e+02,1.020222385602119708e+01,1.971534196902543954e+02,1.405438244941907158e+02,1.010058264121031080e+01,1.967616192157451849e+02
1.960000000000000000e+02,1.494607478410769730e+01,1.583393482990753682e+02,2.081965360396947773e+01,1.143616395607972791e+01,1.540050217848557850e+02,8.100631776467348288e+01,1.093380356813088383e+01,1.595531273475060061e+02,9.916314431214944136e+01,1.049232612022986721e+01,1.648542417868589780e+02,1.406770176031650692e+02,1.023901149554130363e+01,1.972106313852163453e+02,1.402566202799479242e+02,1.007455154810196341e+01,1.967432679005158320e+02
1.970000000000000000e+02,1.483293574895614242e+01,1.582717177562224720e+02,2.078993682861328196e+01,1.142911386734400025e+01,1.540133863400190251e+02,8.092631906362680638e+01,1.092536387810340237e+01,1.596069292899890115e+02,9.914286929399538906e+01,1.047969717368101428e+01,1.648919211363181319e+02,1.406636042668269226e+02,1.011428174728002283e+01,1.971580859844501106e+02,1.402777807773688039e+02,1.009639425033178028e+01,1.968086818597255672e+02
1.980000000000000000e+02,1.489220420641776776e+01,1.582534222627297424e+02,2.080263782403407902e+01,1.140363604227701799e+01,1.540191930526342219e+02,8.097761535644531250e+01,1.090373927385379105e+01,1.595482432830027903e+02,9.905785139034955478e+01,1.046818027985401578e+01,1.648952049059745377e+02,1.406849403576973145e+02,1.017733040345020790e+01,1.972258478409204940e+02,1.405024344419821603e+02,1.004357583461663594e+01,1.967803148318559749e+02
1.990000000000000000e+02,1.488155178167881054e+01,1.581937581380208258e+02,2.093573995736928950e+01,1.138043677501189421e+01,1.539937410794771608e+02,8.101881299141125226e+01,1.088126859420385095e+01,1.595992140941131083e+02,9.905074991079477797e+01,1.045240723536564786e+01,1.649024410932491946e+02,1.406781023074419181e+02,1.017916422623854444e+01,1.972603647085336434e+02,1.402700034117087284e+02,1.008031869056897278e+01,1.968248286320612976e+02
2.000000000000000000e+02,1.487857768229949151e+01,1.581786646036001116e+02,2.096568596668732454e+01,1.135615188403007281e+01,1.540130237677158220e+02,8.093657520000751049e+01,1.085390927241398806e+01,1.595578423524514164e+02,9.907481646415514831e+01,1.041099684788630597e+01,1.648900221604567093e+02,1.407433922400841482e+02,1.016541484441512644e+01,1.973279785156249773e+02,1.404542544633914360e+02,1.009519212673871991e+01,1.969223523262219544e+02
2.010000000000000000e+02,1.484190116295447659e+01,1.581683109968136591e+02,2.100595079079652550e+01,1.140867489545773239e+01,1.540395185030423590e+02,8.092123542198767439e+01,1.091103505354661252e+01,1.596243299044095920e+02,9.913343267196263753e+01,1.049699572538718151e+01,1.649894755045572765e+02,1.405548717009715460e+02,1.013633258037078022e+01,1.973351875500801498e+02,1.402822207719851804e+02,1.003786443563608088e+01,1.969349231426532469e+02
2.020000000000000000e+02,1.485382739825126386e+01,1.581074577820606919e+02,2.104531153165376978e+01,1.138729422153570781e+01,1.540418441381209789e+02,8.098753732534555638e+01,1.088340887901110499e+01,1.596656125973432268e+02,9.901816253662109091e+01,1.043494124290270619e+01,1.649574787628956187e+02,1.406746559338691895e+02,1.015419534047444650e+01,1.973951990372095793e+02,1.404632856320112069e+02,1.006213973118708616e+01,1.970021349002153386e+02
2.030000000000000000e+02,1.483830938583765224e+01,1.580373372395833371e+02,2.107115474603115146e+01,1.136087270394349780e+01,1.540361654819586192e+02,8.101249722211788651e+01,1.085496763571714673e+01,1.597027527246719956e+02,9.912424594194460781e+01,1.043171904637263303e+01,1.650218537941957209e+02,1.406979748065654974e+02,1.013935695061316800e+01,1.973891321426782497e+02,1.402085679274339043e+02,1.005133298727182201e+01,1.970178259433844232e+02
2.040000000000000000e+02,1.481517728658822897e+01,1.580217014801807807e+02,2.115507691212189556e+01,1.136465670267740968e+01,1.540737415802784653e+02,8.097059834798177747e+01,1.086029051756247554e+01,1.597074255918845154e+02,9.904506722474710045e+01,1.042971714704464681e+01,1.650531131059695440e+02,1.405526267027243534e+02,1.011942910903539428e+01,1.974051447941706670e+02,1.403123835637019283e+02,1.005285444504175452e+01,1.970703013884715631e+02
2.050000000000000000e+02,1.479945472326034128e+01,1.579897252498528815e+02,2.115589356055626524e+01,1.138007301428379137e+01,1.541493417984399912e+02,8.099398072071564059e+01,1.087808391864483148e+01,1.597582022251226874e+02,9.910881672394580733e+01,1.045096598894168238e+01,1.651112911909054333e+02,1.404627198830629027e+02,1.010552609761555942e+01,1.974368471585787006e+02,1.402544296655899529e+02,9.996747256547976690e+00,1.970596630389873667e+02
2.060000000000000000e+02,1.481716968829815251e+01,1.579965722695375234e+02,2.124387537638346402e+01,1.134176069895426409e+01,1.541024187919421138e+02,8.106343282063802747e+01,1.084834997715094218e+01,1.597574389726687798e+02,9.913899375719901741e+01,1.041903771131466527e+01,1.651007500281700686e+02,1.405658894074268801e+02,1.013815379509559023e+01,1.975182028745993534e+02,1.400336745042067434e+02,1.001387206835624433e+01,1.971041214380508677e+02
2.070000000000000000e+02,1.478119966555864373e+01,1.579451797485351676e+02,2.121335425743689740e+01,1.135025199987949485e+01,1.541412149282602115e+02,8.091816672300680580e+01,1.085154132353953749e+01,1.597547686845828139e+02,9.897456747201772487e+01,1.040634466807047609e+01,1.651193605863130927e+02,1.405004113613030938e+02,1.008057547838259893e+01,1.974714702117137222e+02,1.402988900209084591e+02,1.005364608764648438e+01,1.971936837220803227e+02
2.080000000000000000e+02,1.483700404044909327e+01,1.579192070692013203e+02,2.126243535555326147e+01,1.134424397884271052e+01,1.541354804405799541e+02,8.102941057254106738e+01,1.084937931941105838e+01,1.598153929490309508e+02,9.898825131929837084e+01,1.040976401108961902e+01,1.651965019030448616e+02,1.405634687374799796e+02,1.015267965854742549e+01,1.975673786652393460e+02,1.401551717904897885e+02,1.001329850416917111e+01,1.971851759690504764e+02
2.090000000000000000e+02,1.478180770384959608e+01,1.578844416691706556e+02,2.135991926926832818e+01,1.132420644026536216e+01,1.541427737113756962e+02,8.091123449863532358e+01,1.082963986029991688e+01,1.598366324009039658e+02,9.903815256754556628e+01,1.039158915495261226e+01,1.651969469901843013e+02,1.406354770758213135e+02,1.011204517071063691e+01,1.976127832657251702e+02,1.401931764260316413e+02,1.001170368194580007e+01,1.972287843361879141e+02
2.100000000000000000e+02,1.475887759282038836e+01,1.578027984521327767e+02,2.136404486436110162e+01,1.129948865450345608e+01,1.541355112711588617e+02,8.097706079727564088e+01,1.080201920729417076e+01,1.598086249327048449e+02,9.898514071733524133e+01,1.036843130160600701e+01,1.652266539744841509e+02,1.404084113487830621e+02,1.007415630144950747e+01,1.975959075145232191e+02,1.403239196777343807e+02,9.989670435587564512e+00,1.972177622477213674e+02
2.110000000000000000e+02,1.476396895677615362e+01,1.577318821051181885e+02,2.140605687850560912e+01,1.129572413517878537e+01,1.541750549316406307e+02,8.101271917881109630e+01,1.078910217774219937e+01,1.598599722446539317e+02,9.906403319529998441e+01,1.036420956636086466e+01,1.652480030548877892e+02,1.405521348219651543e+02,1.009343951298640363e+01,1.976507431421524643e+02,1.401009700677333853e+02,1.000952932406694451e+01,1.973201477833283377e+02
2.120000000000000000e+02,1.472137053563044695e+01,1.577407087472768694e+02,2.146304698846278924e+01,1.128150999118120268e+01,1.541165134918995534e+02,8.091953426263270899e+01,1.078333685459234736e+01,1.598419615134214382e+02,9.891667621319110992e+01,1.035702421726324651e+01,1.652746254945412829e+02,1.403893634502704231e+02,1.005145424573849411e+01,1.976722649989984006e+02,1.400608661358173208e+02,9.975225477952223585e+00,1.972967721009865727e+02
2.130000000000000000e+02,1.473138263408954352e+01,1.576866174942407781e+02,2.151299113738231128e+01,1.128114930666409954e+01,1.541751156146709718e+02,8.099690000093900721e+01,1.077908316392164956e+01,1.598769572331354993e+02,9.905388148381159397e+01,1.033088537851969413e+01,1.652572657658503488e+02,1.403296334291115670e+02,1.005195268973326073e+01,1.976849222036508422e+02,1.399964339036207832e+02,9.966220845931616168e+00,1.973981413229917905e+02
2.140000000000000000e+02,1.472064055907420688e+01,1.576342015193058899e+02,2.157620884821965035e+01,1.129736566299047240e+01,1.542064372136042607e+02,8.102441871838692578e+01,1.079988630734957233e+01,1.599097822922926753e+02,9.902296134753105150e+01,1.036461040790264398e+01,1.653685040596203919e+02,1.405374427991035589e+02,1.005000562423314747e+01,1.976948364257812045e+02,1.398937000763721983e+02,9.951156533070099286e+00,1.973967818822616209e+02
2.150000000000000000e+02,1.472222248957707258e+01,1.576030825492663325e+02,2.161338305351061706e+01,1.124162507668519595e+01,1.542079972095978633e+02,8.095425739777394369e+01,1.074446146549322734e+01,1.599417532505133011e+02,9.899935111021383705e+01,1.031120988894731560e+01,1.653761098225911610e+02,1.405842656844701537e+02,1.005008358588585438e+01,1.977189324012169322e+02,1.400860812456179758e+02,9.967105919275528692e+00,1.973993668776292054e+02
2.160000000000000000e+02,1.470611938085311543e+01,1.575713706089900086e+02,2.163650609529935309e+01,1.128786791776999365e+01,1.542777299929887818e+02,8.095216048803085584e+01,1.079482125502366330e+01,1.599383511274289162e+02,9.897507300743690450e+01,1.035149023104936639e+01,1.653809648562700261e+02,1.405887628017327700e+02,1.004894350981101070e+01,1.978292007055038084e+02,1.399352204934144766e+02,9.979173440199632594e+00,1.975172417273888357e+02
2.170000000000000000e+02,1.471052899971986427e+01,1.575381213652781867e+02,2.173444802699944844e+01,1.126295330830109442e+01,1.542402819119966750e+02,8.083950269650190990e+01,1.077437988183437234e+01,1.599780857966496228e+02,9.893724905160756578e+01,1.033153592623197170e+01,1.653991294665214298e+02,1.402908967629457209e+02,1.005095677498059459e+01,1.978251370161007685e+02,1.400500365428435430e+02,9.965908749898273911e+00,1.975274927383813974e+02
2.180000000000000000e+02,1.467309326269687730e+01,1.575341758728027344e+02,2.170588564750475769e+01,1.123542985182542076e+01,1.542505564762996073e+02,8.089875249618138753e+01,1.074578736623128172e+01,1.600078017797225698e+02,9.892980886606069646e+01,1.030822767600035128e+01,1.654327141394981879e+02,1.404418778639573304e+02,1.001200781113062099e+01,1.978753923465044409e+02,1.402062989846253913e+02,9.976029934027256019e+00,1.975692097981770701e+02
2.190000000000000000e+02,1.472847290039062429e+01,1.575669539720583998e+02,2.162439155578613281e+01,1.123520168402256125e+01,1.542297023675380387e+02,8.099523135454226974e+01,1.073249361087114373e+01,1.599727863409580380e+02,9.901791330973307481e+01,1.029855960943759996e+01,1.654105202699318795e+02,1.403713612091846983e+02,1.007463318262344742e+01,1.979680289244040523e+02,1.397302979298127070e+02,9.942264331915438902e+00,1.976402470515324410e+02
2.200000000000000000e+02,1.467914873758951799e+01,1.574995940281794446e+02,2.168843251741849443e+01,1.118928407033284422e+01,1.542174277672400535e+02,8.099105854523487835e+01,1.069496453114044954e+01,1.599678629166040764e+02,9.891028868846403554e+01,1.025939050821157572e+01,1.654079608623798094e+02,1.403052158453525635e+02,1.001963280408810419e+01,1.979708052415114139e+02,1.398837841327373894e+02,9.949333283840081421e+00,1.976541410006009585e+02
2.210000000000000000e+02,1.469630755889110141e+01,1.574500873663486686e+02,2.173509587997045145e+01,1.121503495436448361e+01,1.542844361525315549e+02,8.101396644787911328e+01,1.072632132799197535e+01,1.600003793178460114e+02,9.907413161840194959e+01,1.029103910984137116e+01,1.654759854047726435e+02,1.402956764416816782e+02,1.003615410633576310e+01,1.979830147767677886e+02,1.399502814659705621e+02,9.927140221228967221e+00,1.976818955641526543e+02
2.220000000000000000e+02,1.465027923583984304e+01,1.574422662686079093e+02,2.181106930268116528e+01,1.122540125235533104e+01,1.543135921771709604e+02,8.096526939196463957e+01,1.072524478618915289e+01,1.601060992509890752e+02,9.890414072672525947e+01,1.030236226595365068e+01,1.655609657483223032e+02,1.402781898694160532e+02,9.996356719579452488e+00,1.980283163999899330e+02,1.399429696890024104e+02,9.904739722227438037e+00,1.976971893310546875e+02
2.230000000000000000e+02,1.468774932959140855e+01,1.574334128550993910e+02,2.178218248807467106e+01,1.123775100708007812e+01,1.543336175771860042e+02,8.091387270413912347e+01,1.073698657598250961e+01,1.601379925458859361e+02,9.888760465964293189e+01,1.030445720966045720e+01,1.655688521165114082e+02,1.402163471710987608e+02,1.003765212817069852e+01,1.980914447490985140e+02,1.397648262219551327e+02,9.909793095710950794e+00,1.977511620937249575e+02
2.240000000000000000e+02,1.466795327113224978e+01,1.573985631893842765e+02,2.177444843390049201e+01,1.122453339405548967e+01,1.543247076572516221e+02,8.094593271108773536e+01,1.072978710761437071e+01,1.601147889748597777e+02,9.889185352814503460e+01,1.030644753774007150e+01,1.656251507881359828e+02,1.401713384383764094e+02,1.003033810150929028e+01,1.981185776148086575e+02,1.397486566788111020e+02,9.939966710408528527e+00,1.978260715582431999e+02
2.250000000000000000e+02,1.465024621914594682e+01,1.573658740801689078e+02,2.190981694735013363e+01,1.119729314950796351e+01,1.543715046809269893e+02,8.096284872201772487e+01,1.070330163515531119e+01,1.601702507997170244e+02,9.890081462371043131e+01,1.026951093429174122e+01,1.656635477701823049e+02,1.402841984675480660e+02,9.998477598337027317e+00,1.981505669227013300e+02,1.398706100855118279e+02,9.936196821163862936e+00,1.978741975441957095e+02
2.260000000000000000e+02,1.463226260160788428e+01,1.573283694634070571e+02,2.193108809055426178e+01,1.122099742400340538e+01,1.543763617882361814e+02,8.093569805438701792e+01,1.072654935396634635e+01,1.601607509906475570e+02,9.885860372690054021e+01,1.028742583837264668e+01,1.656720391689202927e+02,1.402331193972856624e+02,9.985262993054512037e+00,1.981644678360376588e+02,1.398979557917668330e+02,9.902130420391376475e+00,1.978867293137770389e+02
2.270000000000000000e+02,1.463750868577223585e+01,1.573224263117863586e+02,2.190393598507612083e+01,1.120040187346629601e+01,1.544115385006635677e+02,8.091965195093399643e+01,1.070814032921424364e+01,1.602074050512069334e+02,9.891073303222655966e+01,1.027522524320162312e+01,1.656951568603515454e+02,1.402120919252053284e+02,9.997741982875727018e+00,1.982373013227413594e+02,1.398074792323968438e+02,9.926372669904660384e+00,1.979356188651842956e+02
2.280000000000000000e+02,1.461000207754281810e+01,1.572990517836350648e+02,2.196934374295748071e+01,1.119653871976412240e+01,1.544723006028395389e+02,8.078774312337239394e+01,1.069725499275403102e+01,1.602528675568409540e+02,9.877144133738981679e+01,1.027457754184038130e+01,1.657358299842247504e+02,1.402119801056690847e+02,9.966305116506722683e+00,1.982506752209785645e+02,1.392988526173126900e+02,9.881210547227125218e+00,1.979207033597506040e+02
2.290000000000000000e+02,1.461062879806909720e+01,1.572627876183925650e+02,2.196004876356858304e+01,1.119419806064703593e+01,1.544377082237830336e+02,8.091696581718248638e+01,1.070017311389629633e+01,1.602619763105343509e+02,9.882656457363030711e+01,1.026005635383801540e+01,1.657496446658403784e+02,1.402132454896584477e+02,9.983720989716358574e+00,1.982803094325921620e+02,1.395211189465645134e+02,9.884819285074870621e+00,1.980052923740484800e+02
2.300000000000000000e+02,1.459312334305200842e+01,1.572269143715882933e+02,2.206227109860151359e+01,1.119294167543068852e+01,1.545197902972881536e+02,8.083670994685246569e+01,1.069854300083258281e+01,1.602878974327674371e+02,9.875211752867087966e+01,1.027206370035807304e+01,1.658380719307141362e+02,1.402910050612229611e+02,9.958813794453938328e+00,1.983273091634114849e+02,1.398059366861979242e+02,9.907063518426356907e+00,1.980575726631360283e+02
2.310000000000000000e+02,1.459329820779653630e+01,1.572156645261324286e+02,2.200405804560734779e+01,1.118256475497514835e+01,1.544994533441005728e+02,8.079366979354466594e+01,1.069455537551488611e+01,1.603093246851211688e+02,9.873950938689402790e+01,1.025923119569436182e+01,1.658490100567157697e+02,1.400889387864332889e+02,9.960088861905610713e+00,1.983552071595802886e+02,1.396479771540715262e+02,9.880235828497470507e+00,1.980789438100961490e+02
2.320000000000000000e+02,1.455835438752785649e+01,1.571755335587721447e+02,2.204814988160744704e+01,1.118335935641557732e+01,1.544724895379482064e+02,8.083998941274789729e+01,1.069348016885610697e+01,1.603166375575921165e+02,9.875602808243189656e+01,1.027445595570099712e+01,1.658527038574218579e+02,1.400537372295673038e+02,9.936308459746532762e+00,1.983582879482171393e+02,1.397772759853265256e+02,9.869979892632899876e+00,1.981021979698768121e+02
2.330000000000000000e+02,1.459394438327887045e+01,1.571787129035362796e+02,2.207806160755646374e+01,1.118200679681240040e+01,1.545253074841621697e+02,8.081851834028195469e+01,1.068956021039913828e+01,1.603810920128455564e+02,9.875926286746293670e+01,1.026899732932066378e+01,1.659009233523637761e+02,1.401029724121093807e+02,9.971411475157125892e+00,1.984112288254958116e+02,1.394868657821264151e+02,9.880589685684595835e+00,1.981291481213691839e+02
2.340000000000000000e+02,1.454809303283691335e+01,1.570924193553435373e+02,2.217336672269381026e+01,1.112693507365691303e+01,1.545295063899113472e+02,8.082584717579376843e+01,1.064626158689841162e+01,1.603797585120568101e+02,9.870523388202373383e+01,1.021621950589693562e+01,1.658911072559845650e+02,1.400232349102313663e+02,9.914554067758412970e+00,1.983774068979116691e+02,1.395658806434044550e+02,9.912356132116073582e+00,1.982277134821965205e+02
2.350000000000000000e+02,1.455425714835142514e+01,1.570455479744153138e+02,2.219391438410832507e+01,1.117015709999280126e+01,1.545393792176857914e+02,8.082617613963591907e+01,1.068424912477150990e+01,1.603939252804486841e+02,9.877832954602364168e+01,1.026380169208233184e+01,1.659880705222105064e+02,1.401419528276492485e+02,9.924033834995366732e+00,1.984471664037459959e+02,1.398212599534254821e+02,9.821188863118489820e+00,1.982175074650691045e+02
2.360000000000000000e+02,1.452486492059169620e+01,1.570571564698830684e+02,2.225388471163236304e+01,1.115676859831198620e+01,1.545830519064878956e+02,8.076241216415013469e+01,1.066977553734412609e+01,1.603985071818033816e+02,9.877093971448067578e+01,1.024396080603966297e+01,1.659893859080779066e+02,1.400919512626452388e+02,9.900456003042368280e+00,1.984721185146233893e+02,1.396215350811298208e+02,9.910715005336664163e+00,1.983093723394931942e+02
2.370000000000000000e+02,1.451170179415971795e+01,1.569851034800211664e+02,2.223191515604655066e+01,1.113145607190254438e+01,1.545696086394481199e+02,8.073868869879306942e+01,1.064008368956737094e+01,1.604487385676457620e+02,9.867012520814553511e+01,1.021252534817426572e+01,1.660034246982671959e+02,1.399187291854467219e+02,9.881825451973156760e+00,1.985037553836137363e+02,1.395959838867187557e+02,9.829419478391988818e+00,1.983448906531700686e+02
2.380000000000000000e+02,1.454174103859143408e+01,1.569957884666247310e+02,2.232708042829464645e+01,1.110365164341070709e+01,1.545630832378680566e+02,8.074524657420623441e+01,1.060987660334660454e+01,1.604515335474258961e+02,9.870740559895833144e+01,1.018629212012657703e+01,1.660491587320963447e+02,1.400289751884264717e+02,9.921913371941982973e+00,1.986061966333633677e+02,1.395797331981169975e+02,9.817759132385253551e+00,1.983151826516175902e+02
2.390000000000000000e+02,1.455052725963103377e+01,1.569185325524745735e+02,2.235435351836375872e+01,1.114402806208683927e+01,1.546119842138045897e+02,8.077208600166515851e+01,1.065167325337727888e+01,1.604967575464493166e+02,9.873105617425380842e+01,1.022627812410012282e+01,1.660524382762420146e+02,1.401003400753705819e+02,9.929656053200746513e+00,1.985747354360727286e+02,1.393702598376151798e+02,9.846401243943434523e+00,1.983733280279697624e+02
2.400000000000000000e+02,1.452359119317470437e+01,1.569345965654422059e+02,2.239546958727714454e+01,1.107999241168682403e+01,1.545770691309219842e+02,8.079270070393880587e+01,1.058402735392252580e+01,1.604550160725911496e+02,9.855929354154146438e+01,1.015104247362185674e+01,1.660567156669421252e+02,1.400220156156099733e+02,9.915472573500412778e+00,1.986362445537860708e+02,1.394760161571013555e+02,9.850906406304774876e+00,1.984588655129457209e+02
2.410000000000000000e+02,1.452356382516714284e+01,1.569159677065335927e+02,2.242260083907689960e+01,1.113646238767183760e+01,1.546580231495392468e+02,8.075171555739183304e+01,1.064487700340075449e+01,1.605602934617262463e+02,9.867637426914312471e+01,1.021208073053604437e+01,1.661225181383964582e+02,1.400623961619841680e+02,9.912112416976537332e+00,1.986793901492387704e+02,1.393767191569010322e+02,9.842273731720753815e+00,1.984233183249449155e+02
2.420000000000000000e+02,1.453188862922864111e+01,1.568317129086225350e+02,2.246197245671199028e+01,1.113644613608335909e+01,1.546982933631310289e+02,8.075307194636418728e+01,1.064390490605280881e+01,1.605999907273512406e+02,9.865311768360626843e+01,1.021465795957125167e+01,1.661972560002253658e+02,1.398681783822866578e+02,9.915799380571414190e+00,1.987097903520632940e+02,1.394709330240885379e+02,9.804262557396521416e+00,1.985266427847055297e+02
2.430000000000000000e+02,1.452385648091634174e+01,1.568586303515311897e+02,2.236163515922350697e+01,1.106980616740691303e+01,1.546607221163236261e+02,8.067701858129257175e+01,1.058096398084591527e+01,1.606032277033879438e+02,9.864436860695863629e+01,1.015861517588297502e+01,1.661671767014723571e+02,1.399765180538862239e+02,9.920982874356782943e+00,1.987827998234675420e+02,1.394162544446113827e+02,9.800053141667293133e+00,1.985061512482471926e+02
2.440000000000000000e+02,1.448032923967410390e+01,1.567997791290283089e+02,2.251782028002616798e+01,1.112829221089680942e+01,1.546678837702824580e+02,8.083598554562300365e+01,1.063695370600773771e+01,1.605987875913962739e+02,9.870008106720753460e+01,1.021752891051463585e+01,1.662333406888521665e+02,1.398834222255609063e+02,9.878080563667493763e+00,1.987752110407902819e+02,1.394636976193158944e+02,9.826593624017178286e+00,1.985581830146985283e+02
2.450000000000000000e+02,1.450046463990822865e+01,1.567691001892089844e+02,2.252054805266551440e+01,1.110888226337922013e+01,1.546893846560747079e+02,8.061025492350260890e+01,1.062165177174103547e+01,1.606548902853941740e+02,9.847026762351011087e+01,1.020042678637382316e+01,1.662782041109525153e+02,1.397924490904196659e+02,9.892277023119804724e+00,1.988342812562599988e+02,1.391175584059495236e+02,9.819632153633312655e+00,1.986232040014022573e+02
2.460000000000000000e+02,1.451608292017227519e+01,1.567459608126909529e+02,2.256623420715332173e+01,1.109876371041322329e+01,1.547564298580854540e+02,8.076106986021383705e+01,1.060321090404803890e+01,1.606352539062500000e+02,9.866704430213341936e+01,1.018092423952542802e+01,1.662688437437399784e+02,1.398532447228064939e+02,9.924398974883251512e+00,1.989010228083683955e+02,1.393217802390074098e+02,9.789638553521571751e+00,1.986480755928235169e+02
2.470000000000000000e+02,1.448091622866117056e+01,1.566944612258519669e+02,2.258305123157990124e+01,1.107608346205491223e+01,1.546711604191706613e+02,8.068542621319110708e+01,1.058799772507105175e+01,1.607129452045147104e+02,9.848174786689953919e+01,1.016386385697584949e+01,1.662499777769430978e+02,1.399171796749799626e+02,9.886160439711350278e+00,1.989228748810596699e+02,1.392026184082031364e+02,9.789880894391965072e+00,1.987350492819761598e+02
2.480000000000000000e+02,1.448536045367901082e+01,1.566508700639773792e+02,2.260057063958583612e+01,1.108457790766006923e+01,1.547577781481620605e+02,8.079878305288461604e+01,1.059409596369816775e+01,1.607156786013872249e+02,9.853403625488280682e+01,1.018372580699431573e+01,1.663561193221654833e+02,1.398864160782251531e+02,9.895773374117338150e+00,1.989476199419070781e+02,1.392410868326822992e+02,9.795868526360926865e+00,1.987447815723908207e+02
2.490000000000000000e+02,1.449334129431308860e+01,1.566383274273994743e+02,2.266962341895470345e+01,1.106148230234781948e+01,1.547664890387119385e+02,8.071807775252904094e+01,1.057581596374511790e+01,1.607103873619666672e+02,9.856197873629056971e+01,1.014459731273162113e+01,1.663685000688601860e+02,1.396369395720653017e+02,9.887995411799504808e+00,1.989362843831380019e+02,1.391120335505558785e+02,9.829704045026730341e+00,1.988082573523888357e+02
2.500000000000000000e+02,1.452007902096479341e+01,1.566594961802164789e+02,2.267291880876589971e+01,1.108296493139022409e+01,1.547716068365635067e+02,8.076875915527344318e+01,1.059024670429718817e+01,1.607438325148362424e+02,9.858778181809645957e+01,1.017949095016870764e+01,1.663943198962089411e+02,1.399343390831580507e+02,9.939810840900127786e+00,1.990302629519731568e+02,1.392740966796874886e+02,9.743774057045961001e+00,1.987870027982271495e+02
2.510000000000000000e+02,1.452266031901041643e+01,1.566148738958896729e+02,2.268447717519906703e+01,1.103691728543012651e+01,1.547909638233673775e+02,8.065270847418369726e+01,1.054576659569373476e+01,1.607415541428786128e+02,9.846995082757412376e+01,1.012397816975911446e+01,1.664091238168569760e+02,1.397012895633012874e+02,9.931668780400203289e+00,1.990579680613982418e+02,1.392206866924579458e+02,9.778711974315154265e+00,1.988084192520532838e+02
2.520000000000000000e+02,1.444630020337227094e+01,1.565945535806509099e+02,2.275717273614345615e+01,1.101436460446088716e+01,1.547801466721754764e+02,8.070419366298577302e+01,1.052511336986835211e+01,1.607586306840945554e+02,9.847750791892026712e+01,1.009701117980174523e+01,1.664002211350660900e+02,1.398049726437299682e+02,9.853339126782540092e+00,1.990768655630258763e+02,1.393036183675130246e+02,9.802758784171862416e+00,1.989072120862129509e+02
2.530000000000000000e+02,1.441490839444674066e+01,1.565213440919533809e+02,2.277899422278770913e+01,1.102247602022611161e+01,1.547887040358323247e+02,8.063828320625501078e+01,1.053433454464643404e+01,1.607994932908278258e+02,9.850118873791817009e+01,1.010744984455597795e+01,1.664352240929236757e+02,1.399356749705779350e+02,9.827618168561887302e+00,1.990915005414913708e+02,1.392589057335486871e+02,9.787145223373022063e+00,1.989569178654597295e+02
2.540000000000000000e+02,1.442186993329952927e+01,1.564927494244697641e+02,2.279673402248284830e+01,1.105091946430695415e+01,1.548459363105969544e+02,8.061130277193510096e+01,1.056709805023975868e+01,1.608623665051582634e+02,9.844227670522836604e+01,1.013954153305444983e+01,1.664883118458283207e+02,1.396054613162309579e+02,9.839344176267966091e+00,1.991200556828425192e+02,1.392926374386518376e+02,9.762592892769054842e+00,1.989566732553335271e+02
2.550000000000000000e+02,1.442940214597261850e+01,1.564008566831931262e+02,2.285914161877754580e+01,1.107270541068835179e+01,1.549070782783703919e+02,8.069124184632912034e+01,1.057510461073655428e+01,1.608995662591396467e+02,9.846480861566006126e+01,1.016117250002347561e+01,1.665793577536558416e+02,1.395596556052183530e+02,9.836355082194010890e+00,1.991520258194360622e+02,1.394402594933143007e+02,9.819570120787009415e+00,1.990584699581830819e+02
2.560000000000000000e+02,1.442836489555163304e+01,1.564053106943766238e+02,2.291014059017865989e+01,1.101242120204827657e+01,1.548714125021909922e+02,8.064405670166016193e+01,1.052769241822071500e+01,1.608727019481170259e+02,9.847325830704126304e+01,1.009593020219069182e+01,1.665399792010967417e+02,1.395634472186748667e+02,9.839308132269444229e+00,1.991879497039012676e+02,1.390168855324769766e+02,9.761187289311335391e+00,1.990031239044971869e+02
2.570000000000000000e+02,1.438764648437500071e+01,1.563903384379851218e+02,2.300014414665026408e+01,1.102193789848914562e+01,1.548961176163111304e+02,8.068809970953525124e+01,1.053524642357459484e+01,1.608780454586713518e+02,9.846315186329377411e+01,1.010424182598407405e+01,1.665943783491085810e+02,1.395290748009314825e+02,9.806863002288036313e+00,1.992276417267628403e+02,1.390324584960937386e+02,9.751354990250025168e+00,1.990909967667017213e+02
2.580000000000000000e+02,1.439040393340281909e+01,1.563634521973438609e+02,2.296735134613819440e+01,1.101240640786977920e+01,1.549100432958358340e+02,8.062003568991636371e+01,1.052600376422588724e+01,1.609244298690404662e+02,9.848782599033454233e+01,1.010535060197879176e+01,1.666201149964944079e+02,1.396052991035656987e+02,9.809681462018918552e+00,1.992141603127503799e+02,1.389766632862580025e+02,9.714233080546060606e+00,1.990271793463291203e+02
2.590000000000000000e+02,1.438248076316637913e+01,1.563183501806014419e+02,2.299160758776542579e+01,1.101802719311836398e+01,1.549767208001552490e+02,8.059501381898537886e+01,1.052461290604028932e+01,1.609976368439503176e+02,9.831638120993589780e+01,1.012252973409799495e+01,1.667226983486077927e+02,1.396966108273237239e+02,9.805225440783377877e+00,1.992803279778896126e+02,1.390312630677834420e+02,9.720475485385993153e+00,1.991274576040414672e+02
2.600000000000000000e+02,1.437863129346798630e+01,1.563221524067413952e+02,2.297952496455265958e+01,1.104067062964806212e+01,1.549914231129181701e+02,8.070203689183944107e+01,1.055937729370899625e+01,1.610183027218549512e+02,9.837552693684895644e+01,1.013055472740760266e+01,1.667286454420823532e+02,1.396576790834084534e+02,9.796865301865798514e+00,1.992662360558143178e+02,1.389314842028495605e+02,9.727019715920473431e+00,1.991533674973707946e+02
2.610000000000000000e+02,1.438270012293106426e+01,1.562897471501277096e+02,2.303086759127103278e+01,1.102906675583276908e+01,1.549820325020032215e+02,8.059161447378305354e+01,1.054180776644975737e+01,1.610294976258889506e+02,9.836003234080779123e+01,1.013333246279985467e+01,1.667455625093900267e+02,1.396707163492838504e+02,9.806815269665840162e+00,1.993420865572416005e+02,1.390820018279246710e+02,9.707193296383588077e+00,1.991939029008914304e+02
2.620000000000000000e+02,1.441452546731019702e+01,1.563277886610764540e+02,2.301402296408628700e+01,1.101403451577211001e+01,1.549947741777468764e+02,8.059658355712890909e+01,1.052682908376058002e+01,1.610765988080929674e+02,9.827152381310095564e+01,1.011049024630815474e+01,1.667732288849659597e+02,1.397468037923177064e+02,9.843628677955040374e+00,1.993951178135016562e+02,1.387071077786958995e+02,9.715088262313450684e+00,1.992404561360677064e+02
2.630000000000000000e+02,1.440369326762663960e+01,1.563041880387526135e+02,2.309676962632399366e+01,1.100058471973125762e+01,1.550341125879532171e+02,8.050418235583182991e+01,1.052029184194711497e+01,1.611168157724233652e+02,9.818158322847806119e+01,1.010016479981251258e+01,1.668081377078325431e+02,1.395447962051782724e+02,9.845203609955616386e+00,1.994870074932391617e+02,1.390266640687600272e+02,9.790845230298165447e+00,1.993655816493890143e+02
2.640000000000000000e+02,1.437382907378367847e+01,1.562681503589336671e+02,2.300490367595966035e+01,1.099220450963729512e+01,1.551038803491837257e+02,8.051912051469851406e+01,1.050675078661013906e+01,1.611111059726813153e+02,9.826438762958233042e+01,1.008638677841577724e+01,1.668184442764673179e+02,1.395886929243038992e+02,9.817237081283177957e+00,1.994721813495342531e+02,1.388389586619841793e+02,9.745774983137081904e+00,1.993663618038862069e+02
2.650000000000000000e+02,1.437919971759502680e+01,1.562160879281850896e+02,2.314318421192658093e+01,1.100108131995567895e+01,1.551021104470277692e+02,8.058695103571965035e+01,1.051912487714718480e+01,1.611168915968675037e+02,9.832455534323668189e+01,1.010591695736616025e+01,1.668713162153194958e+02,1.394118138239933842e+02,9.810682854285607490e+00,1.994818359374999659e+02,1.389215006510416686e+02,9.715506421602690068e+00,1.993486177102113288e+02
2.660000000000000000e+02,1.434182931948930850e+01,1.561409436250344243e+02,2.318762466235038389e+01,1.101583477900578423e+01,1.551101953751001474e+02,8.060674806252504254e+01,1.053039429982503172e+01,1.611508623954577217e+02,9.832561340332031818e+01,1.011497800778120038e+01,1.668727675217848514e+02,1.393624183067908575e+02,9.785842161912183812e+00,1.995169251270783093e+02,1.387351416172125482e+02,9.719453870333158108e+00,1.994159500513321177e+02
2.670000000000000000e+02,1.435520988855606461e+01,1.561648859366392514e+02,2.316365441542405179e+01,1.096409872984274791e+01,1.550613992935572014e+02,8.048489743746243619e+01,1.048173112135667040e+01,1.611524141360551994e+02,9.821597857353015115e+01,1.005024228218274196e+01,1.668831073467547981e+02,1.393430881598056885e+02,9.793452634566868653e+00,1.995866800161508650e+02,1.387563989101311961e+02,9.726890960106482353e+00,1.994305293939052603e+02
2.680000000000000000e+02,1.433987895280886882e+01,1.561191201723538882e+02,2.320248897259051901e+01,1.098440852042956273e+01,1.551316712208283093e+02,8.053356393667367286e+01,1.050513432820637938e+01,1.611863507393078976e+02,9.829323472243089554e+01,1.008321564992268904e+01,1.669510987110627127e+02,1.392995056934845763e+02,9.775496639349521288e+00,1.995773787278395730e+02,1.388348389454376957e+02,9.734510279924441178e+00,1.994874599358974478e+02
2.690000000000000000e+02,1.431030602088341297e+01,1.560605393825433111e+02,2.333039341461964256e+01,1.092925476172031551e+01,1.550769112220177419e+02,8.053655821971403839e+01,1.044366716727232358e+01,1.611472720415164304e+02,9.832030310997596700e+01,1.003086677942520488e+01,1.668883983905498667e+02,1.393743332300430779e+02,9.754311713194235622e+00,1.996317425067608156e+02,1.388543360001001474e+02,9.700108997638409392e+00,1.995283095922225698e+02
2.700000000000000000e+02,1.436320000672951736e+01,1.560446010785225042e+02,2.329767746558556141e+01,1.097914833166660387e+01,1.551437998845026982e+02,8.045625622089092133e+01,1.050453692216139601e+01,1.612586497380183062e+02,9.815091556646885351e+01,1.008652612735063592e+01,1.670202569423578041e+02,1.394042488293769964e+02,9.798096089485364146e+00,1.996772113506610253e+02,1.388004849947415948e+02,9.732791074117024266e+00,1.995479652600410532e+02
2.710000000000000000e+02,1.431504252507136421e+01,1.559973497244027953e+02,2.338725634843875056e+01,1.094396073757073751e+01,1.551242519280849308e+02,8.052909702398838476e+01,1.046281267801920656e+01,1.612309453328450672e+02,9.820419980562650153e+01,1.004376521477332496e+01,1.670159837771684863e+02,1.394156815748948191e+02,9.761569321461212922e+00,1.996611047989283065e+02,1.387724360539363033e+02,9.680157715235001348e+00,1.995461773994641419e+02
2.720000000000000000e+02,1.431688102330917012e+01,1.559302629715356829e+02,2.338925638443384258e+01,1.093150984446207730e+01,1.551470217191255756e+02,8.049338034605368364e+01,1.045324515318259273e+01,1.612583934686122973e+02,9.827202175825070185e+01,1.002705940344394797e+01,1.670136261768830082e+02,1.392112810183793954e+02,9.760433930617113063e+00,1.997176426814152705e+02,1.387046412541316158e+02,9.684464131868802284e+00,1.996093671749799796e+02
2.730000000000000000e+02,1.429958501473451271e+01,1.559122857509515256e+02,2.355909928541916898e+01,1.096111759772667504e+01,1.552204332009339964e+02,8.046536383995642439e+01,1.047461837377303695e+01,1.613074463673126786e+02,9.812045248960836830e+01,1.005978715847700045e+01,1.670911180545122363e+02,1.393488601293319391e+02,9.742052821623973458e+00,1.997691298264723514e+02,1.386833895169771722e+02,9.669068576128054815e+00,1.996614824343950261e+02
2.740000000000000000e+02,1.428058089231833350e+01,1.558828961690266794e+02,2.347900431706355207e+01,1.095896185850485693e+01,1.552417982443785149e+02,8.044305024758362777e+01,1.047404697613838387e+01,1.613352355174529009e+02,9.811977343436998922e+01,1.005556764358129307e+01,1.671246669671474478e+02,1.392071828988882203e+02,9.732565244038900332e+00,1.997599574944911751e+02,1.385193256084735651e+02,9.703162882878229922e+00,1.997359298314803766e+02
2.750000000000000000e+02,1.426820186712802929e+01,1.558707230396759655e+02,2.348712119078024685e+01,1.098062213017390398e+01,1.552408601418519538e+02,8.041517185308994442e+01,1.049346913557786287e+01,1.613653588710687359e+02,9.811368181277543954e+01,1.008921048580071833e+01,1.671606863951071489e+02,1.393887246938852229e+02,9.719892002986027180e+00,1.998122623541416374e+02,1.385973902775691045e+02,9.611067150800655767e+00,1.997513998960837398e+02
2.760000000000000000e+02,1.431189864721053695e+01,1.558203496786264282e+02,2.353105960748134606e+01,1.091738270490597529e+01,1.552009637685922598e+02,8.044087653526892723e+01,1.043599248054700013e+01,1.613857199644430693e+02,9.808154844626402280e+01,1.001881718268761290e+01,1.671232570550380956e+02,1.390948602138421393e+02,9.777056982578375965e+00,1.998777550330528925e+02,1.388666840382111332e+02,9.674516712090907689e+00,1.998213044777894538e+02
2.770000000000000000e+02,1.428795282412797896e+01,1.557927500602526720e+02,2.361121706840319590e+01,1.096561216207651057e+01,1.552541894374749631e+02,8.054538887219551668e+01,1.048178067329602392e+01,1.614090411846454458e+02,9.818679793920271948e+01,1.005797723623422435e+01,1.672039646246494442e+02,1.391892019418569646e+02,9.736137214073767865e+00,1.998849178216395899e+02,1.386517794878054985e+02,9.635711396046174215e+00,1.997993995079627325e+02
2.780000000000000000e+02,1.430255508911915285e+01,1.557894935803535645e+02,2.355409252460186309e+01,1.092527246719751588e+01,1.552499226496769893e+02,8.047523244222004735e+01,1.043923102158766447e+01,1.614692854269957252e+02,9.811954529591095309e+01,1.002780283414400486e+01,1.672419988387670458e+02,1.392405026949369073e+02,9.753773640363643693e+00,1.999568489270332634e+02,1.386316730205829231e+02,9.661127843612279165e+00,1.998549396221454231e+02
2.790000000000000000e+02,1.424368401551858021e+01,1.557424837454771307e+02,2.361046499594663928e+01,1.086508499047694976e+01,1.552293420253655825e+02,8.043849080403646212e+01,1.038691940796680946e+01,1.613950337727864621e+02,9.812583086062700488e+01,9.976661036564753005e+00,1.672271228496844913e+02,1.392805056058443540e+02,9.696718220833020041e+00,1.998648958646334108e+02,1.386679274338942207e+02,9.648504242530236752e+00,1.999015628130007940e+02
2.800000000000000000e+02,1.428216940561930315e+01,1.557321158678103643e+02,2.365931237049591829e+01,1.092183217268723716e+01,1.553156065720778258e+02,8.047483680920723259e+01,1.043730245736929163e+01,1.614775818262344558e+02,9.809396311442057481e+01,1.001730616153814779e+01,1.672850829295622930e+02,1.391750805194561167e+02,9.742993340125451596e+00,2.000095257098857928e+02,1.386684097681290098e+02,9.634118691468851026e+00,1.999273043901492315e+02
2.810000000000000000e+02,1.428141188499255065e+01,1.557079709370930800e+02,2.366161692692683260e+01,1.092589411124204979e+01,1.553304063063401372e+02,8.036318398500100102e+01,1.044485754844469838e+01,1.615256811288687118e+02,9.811408890944261429e+01,1.002738035153119966e+01,1.673233117519280881e+02,1.391124363825871342e+02,9.736954625447591383e+00,2.000369720458984375e+02,1.383177116980919550e+02,9.661286055736052703e+00,2.000037754939152705e+02
2.820000000000000000e+02,1.428395975553072361e+01,1.556759826073279669e+02,2.368204320271809848e+01,1.088310791895939822e+01,1.552803129929762349e+02,8.035262126433543983e+01,1.039340891715807835e+01,1.615386680016150649e+02,9.802745341765574949e+01,9.983954591017502267e+00,1.673243164845002013e+02,1.390979923346103817e+02,9.755183880145732900e+00,2.001252795879657356e+02,1.384333487486227909e+02,9.665663318144970262e+00,2.000279519105568795e+02
2.830000000000000000e+02,1.427976348583514898e+01,1.556597418662829284e+02,2.371799379984537737e+01,1.086950705112555049e+01,1.553024198483198006e+02,8.035925578581981199e+01,1.039052966680282175e+01,1.615140930958283434e+02,9.799812348194610934e+01,9.976393283941806800e+00,1.673804739145132316e+02,1.391981877253605830e+02,9.740610376993815933e+00,2.001069048759264888e+02,1.383451714148888243e+02,9.594536522107246057e+00,2.000662024864783746e+02
2.840000000000000000e+02,1.420979999150985407e+01,1.556317225138346316e+02,2.376101391132061380e+01,1.089698079916147044e+01,1.553819839086287971e+02,8.034134584084534936e+01,1.041129480019593778e+01,1.615851656400240017e+02,9.802392828525641733e+01,1.000078501090025362e+01,1.674097172663761910e+02,1.391296716934595281e+02,9.673405906481621130e+00,2.001318943121494272e+02,1.383440368652343864e+02,9.618590917342748625e+00,2.000755019750350527e+02
2.850000000000000000e+02,1.427705704615666349e+01,1.556246707133757923e+02,2.382918013548239600e+01,1.088688625922569919e+01,1.553768824259440180e+02,8.036334725404397261e+01,1.040235443115234304e+01,1.616268289419321036e+02,9.799828326885517527e+01,9.989200684963128296e+00,1.674152521377954770e+02,1.391891024858523735e+02,9.745911182501377112e+00,2.002049847725110112e+02,1.384366255540114139e+02,9.582117095360388248e+00,2.000411675868890313e+02
2.860000000000000000e+02,1.425910892486572301e+01,1.556104494828444444e+02,2.378754339951735375e+01,1.090902362236609768e+01,1.553938633454151841e+02,8.031093808687650437e+01,1.043137173285851027e+01,1.616032927293043713e+02,9.790932292449168983e+01,1.001566089238875890e+01,1.674499438163561535e+02,1.388953522511017695e+02,9.734102620833958497e+00,2.002490775866385775e+02,1.383221535707131409e+02,9.597231199802497059e+00,2.000988021459334902e+02
2.870000000000000000e+02,1.420757371462308427e+01,1.555126753782614628e+02,2.388656035203200290e+01,1.086877250182322996e+01,1.554579038179837767e+02,8.033204251802884244e+01,1.039423371828519294e+01,1.616358878893730093e+02,9.799836269280849876e+01,9.979636519994491195e+00,1.675242973132011457e+02,1.387507363343850102e+02,9.687259013836200694e+00,2.002304284511468495e+02,1.386037329258062982e+02,9.635581847948905931e+00,2.001651624630659114e+02
2.880000000000000000e+02,1.420986006810114866e+01,1.554987244923909202e+02,2.393651282481658171e+01,1.087965191572140355e+01,1.555186710846729738e+02,8.028620390280698871e+01,1.039510774856958619e+01,1.616821080525716070e+02,9.791096774370242883e+01,9.981755017011593623e+00,1.675500656519180893e+02,1.390133087158203011e+02,9.689841353587615558e+00,2.002444023719200459e+02,1.381824775108924257e+02,9.633746377015725670e+00,2.002414285513070809e+02
2.890000000000000000e+02,1.419952057569454951e+01,1.554822782467572893e+02,2.388386156131059579e+01,1.084902001894437262e+01,1.554942636734400025e+02,8.031873720609225131e+01,1.037749998630621562e+01,1.617055452786958938e+02,9.785694736578525976e+01,9.953358126909304104e+00,1.675888120993589894e+02,1.390042632274138725e+02,9.664718222006772663e+00,2.002905839186448134e+02,1.383286426250751333e+02,9.601123897845928568e+00,2.002529087946965092e+02
2.900000000000000000e+02,1.417658232664450679e+01,1.554573193770188482e+02,2.389331210209773104e+01,1.085801063439784819e+01,1.555011313022711192e+02,8.032655307085086349e+01,1.036984644180689052e+01,1.617106992281400437e+02,9.791744760366586320e+01,9.968394964169233319e+00,1.675879169170672753e+02,1.389667147122896722e+02,9.646730290926420537e+00,2.002555255596454344e+02,1.381761951935596926e+02,9.595613655677208698e+00,2.003523989946414190e+02
2.910000000000000000e+02,1.422500392718192863e+01,1.554804174374311287e+02,2.399570697882236558e+01,1.086407390007605933e+01,1.554649143316806885e+02,8.025689165164263272e+01,1.037974718044965705e+01,1.617380131648136796e+02,9.789077524038461320e+01,9.973548150673890333e+00,1.675925316443810118e+02,1.390789522611177915e+02,9.707290238600510435e+00,2.003913735414162716e+02,1.382164801181891107e+02,9.603101353767589998e+00,2.003562137701572397e+02
2.920000000000000000e+02,1.418660936600122646e+01,1.554063818711500744e+02,2.401036703647711334e+01,1.085597910758776585e+01,1.554915760529346755e+02,8.032022845928486277e+01,1.036979637145996058e+01,1.617330457638471444e+02,9.795258624737078890e+01,9.948908703143780841e+00,1.676530296130057991e+02,1.388306511512169550e+02,9.661983372614933785e+00,2.003863003461788708e+02,1.382736648168319391e+02,9.614473695021409583e+00,2.003918725429437018e+02
2.930000000000000000e+02,1.419910652454082722e+01,1.554054988665458268e+02,2.403175448882274168e+01,1.088361417819292143e+01,1.555635780921348896e+02,8.026026036189152535e+01,1.040747639093643606e+01,1.618067986121544095e+02,9.788556839380508734e+01,9.988008817036947207e+00,1.676916990622495973e+02,1.388784732133914304e+02,9.675385807722042486e+00,2.004221891745542621e+02,1.382691447722606028e+02,9.632139685215094005e+00,2.004583730061848996e+02
2.940000000000000000e+02,1.419734696608323254e+01,1.553429772303654772e+02,2.404325652489295351e+01,1.086129953922369573e+01,1.555426422119140568e+02,8.023779351650139802e+01,1.037618939326359602e+01,1.617771751599434253e+02,9.784253074450370491e+01,9.972812554775140725e+00,1.677051631047175704e+02,1.389088189540765086e+02,9.670530426807893321e+00,2.004411446595803454e+02,1.383894259721804758e+02,9.541845042888935424e+00,2.004293151072966737e+02
2.950000000000000000e+02,1.422095809838710601e+01,1.553060923943152716e+02,2.413117442008776692e+01,1.085464032491048236e+01,1.556040761703100088e+02,8.020691375732421591e+01,1.037829339443108978e+01,1.618516802665514831e+02,9.780625305175780682e+01,9.973111211336576076e+00,1.677878637851812869e+02,1.388429822872846557e+02,9.699640494126539281e+00,2.005620775271684693e+02,1.382446510510566782e+02,9.554145886347843231e+00,2.004400310809795656e+02
2.960000000000000000e+02,1.416797889318221593e+01,1.553338687114226389e+02,2.400070351820725634e+01,1.083695775056496657e+01,1.555833264473156987e+02,8.021936222956730944e+01,1.036291948954264264e+01,1.618824069292117258e+02,9.773919920309995746e+01,9.952306537139110176e+00,1.677839864095052178e+02,1.388234733385917536e+02,9.637511409857333788e+00,2.005186711237980717e+02,1.380804498134515086e+02,9.591156191703600342e+00,2.005383760892427745e+02
2.970000000000000000e+02,1.415986306606194844e+01,1.552815175472161400e+02,2.411926186390412141e+01,1.080450539711194224e+01,1.555793261014498228e+02,8.020037407508263527e+01,1.032335167420216138e+01,1.618562255859374943e+02,9.770615922976762135e+01,9.911065321702222874e+00,1.677841446314102711e+02,1.388849596854967956e+02,9.642600308931790209e+00,2.005851402087089355e+02,1.381586691049429021e+02,9.621588139656262584e+00,2.006243752504006466e+02
2.980000000000000000e+02,1.417982509808662606e+01,1.552845862853221206e+02,2.417594090975248022e+01,1.083925173343756221e+01,1.556300418169070383e+02,8.025334973457532328e+01,1.035859259580954550e+01,1.619223542042267354e+02,9.780572775816305864e+01,9.949211110824194293e+00,1.678459164350460640e+02,1.387408832256610651e+02,9.672288977794158527e+00,2.005785117124900125e+02,1.383523579915364508e+02,9.578287745744754389e+00,2.005952094444861871e+02
2.990000000000000000e+02,1.418524844829852682e+01,1.552491970355694093e+02,2.422506807767427972e+01,1.083299295963385234e+01,1.556140060424804688e+02,8.021152817163711291e+01,1.035409345382299229e+01,1.619352776551857858e+02,9.777822739038711575e+01,9.951037177061422767e+00,1.678651495517828494e+02,1.386619863656850953e+02,9.692615323188977783e+00,2.006365473820612806e+02,1.379949681991186026e+02,9.538678046984550463e+00,2.005970117030999518e+02
3.000000000000000000e+02,1.417539654756203760e+01,1.551894840729542295e+02,2.425862246782351761e+01,1.082095759465144269e+01,1.556356912857447128e+02,8.016641693115234091e+01,1.034441375732421875e+01,1.619449124849759301e+02,9.769385516826923777e+01,9.937495901645757357e+00,1.678603974953676072e+02,1.386524997026492372e+02,9.670757117638220990e+00,2.006838694254557254e+02,1.380477744860526741e+02,9.610638178311861068e+00,2.006738983936798775e+02
3.010000000000000000e+02,1.389372600653232759e+01,1.546631849631285149e+02,2.429241098257211462e+01,1.058758342938545383e+01,1.548561603643955209e+02,8.032647826365935373e+01,1.010800610566750635e+01,1.610735670823317207e+02,9.790074212489983552e+01,9.695799265152368562e+00,1.670074292305187953e+02,1.387291691706730887e+02,9.385554450597519249e+00,1.998049951797876815e+02,1.377059060121193852e+02,9.300598437969501475e+00,1.997976603190104186e+02
3.020000000000000000e+02,1.384179060520269999e+01,1.543826524392152351e+02,2.453956615741436309e+01,1.049013828375400692e+01,1.545306823730468864e+02,8.042792585324018262e+01,1.001684699914394194e+01,1.607602574275090035e+02,9.791752671461838986e+01,9.595891443888346473e+00,1.666314899151142015e+02,1.388487098106971018e+02,9.342879133958083671e+00,1.994213662171974875e+02,1.377086663661858950e+02,9.242384020487467211e+00,1.994789103190104242e+02
3.030000000000000000e+02,1.376965506627009539e+01,1.542933780181102179e+02,2.459767739711663737e+01,1.047179934672820245e+01,1.543984149639423151e+02,8.060560474884815108e+01,9.998780636909680553e+00,1.606362090281950827e+02,9.811676854842748696e+01,9.582229795211400614e+00,1.664924452561598684e+02,1.389775831956129934e+02,9.282048616653833406e+00,1.992518529647435912e+02,1.377621023324819589e+02,9.201059845166328799e+00,1.992805577987279548e+02
3.040000000000000000e+02,1.378595955677521623e+01,1.541750224578074722e+02,2.479009626339643546e+01,1.047077836256760897e+01,1.542723965767102356e+02,8.062640666472606199e+01,9.997185594607621795e+00,1.605348898080678737e+02,9.815092828212640086e+01,9.592458221239921201e+00,1.664188951541215715e+02,1.391271153376652592e+02,9.312848868736853802e+00,1.992189435127453976e+02,1.380282806396484432e+02,9.195890231010240612e+00,1.992021338829627268e+02
3.050000000000000000e+02,1.377213290287898140e+01,1.541332378191825683e+02,2.475901998862241982e+01,1.046007025302984772e+01,1.542597453190730334e+02,8.073542507856319617e+01,9.978173622718223612e+00,1.604620824569310855e+02,9.828439565805288680e+01,9.564952160761906796e+00,1.663750144762870775e+02,1.390380379701271920e+02,9.303926795568221664e+00,1.992205009264823730e+02,1.380506637181991323e+02,9.224836075611603903e+00,1.992158776698968268e+02
3.060000000000000000e+02,1.373436330159505125e+01,1.540550796900039927e+02,2.496163204877804631e+01,1.046680893042148774e+01,1.542007397382687373e+02,8.085797647329476945e+01,9.995031102498371567e+00,1.604535746256510151e+02,9.831448364257812500e+01,9.579017966832870101e+00,1.663234191894530909e+02,1.391291779346955195e+02,9.270945617480155221e+00,1.991824078682141703e+02,1.381130542461688719e+02,9.185389773050944839e+00,1.991205168112730348e+02
3.070000000000000000e+02,1.375962158594376028e+01,1.540058632581661868e+02,2.502636060470189960e+01,1.044782024285732192e+01,1.541312490218725202e+02,8.084298780392377637e+01,9.977682881477552002e+00,1.603779857928936394e+02,9.830200203137519566e+01,9.568528820918157152e+00,1.662823269575069958e+02,1.389726646227714468e+02,9.308839685488969451e+00,1.991589281913561535e+02,1.377913840269431205e+02,9.183322324508274903e+00,1.991139656262519964e+02
3.080000000000000000e+02,1.373920519413092123e+01,1.539667696048051653e+02,2.498824658516125652e+01,1.045386128058800246e+01,1.541642700195312727e+02,8.080078868376902790e+01,9.980186819418882749e+00,1.603687366974659483e+02,9.834597340119191244e+01,9.570785855024288580e+00,1.662846619434845650e+02,1.390237344595102229e+02,9.282066946763258386e+00,1.991220939440604525e+02,1.379564146384214780e+02,9.197238794962565578e+00,1.991077135917468013e+02
3.090000000000000000e+02,1.372744622841859474e+01,1.538966705126640022e+02,2.504333028548803242e+01,1.046586476350442041e+01,1.541617089687249518e+02,8.091569714668469260e+01,9.990459613310985532e+00,1.604104549310146126e+02,9.830673225598457066e+01,9.586383164234650422e+00,1.663038300343048945e+02,1.392534436348157101e+02,9.268492004198906287e+00,1.990659903501853023e+02,1.381062111096504452e+02,9.152447548890725315e+00,1.990557449732071404e+02
3.100000000000000000e+02,1.369824261298546375e+01,1.538732194460355345e+02,2.506586942428197773e+01,1.041625062502347454e+01,1.540781499618138923e+02,8.096371100010016164e+01,9.946347368680513057e+00,1.603301667042267411e+02,9.848633141150841652e+01,9.531534600869203899e+00,1.661898880396133791e+02,1.392475002191005728e+02,9.251523257524539190e+00,1.990711630796774898e+02,1.377615708571213986e+02,9.179366346505972274e+00,1.990618880834335016e+02
3.110000000000000000e+02,1.371938689305232195e+01,1.538031984182504459e+02,2.508688258635692137e+01,1.044145178672594909e+01,1.540462592882987565e+02,8.097559802715595367e+01,9.966770005837464197e+00,1.603148194533128219e+02,9.842772142459185147e+01,9.562033814650314767e+00,1.662164077367538084e+02,1.391549938495342644e+02,9.269453752957858228e+00,1.990737387632712512e+02,1.380433463854667480e+02,9.206673788413024084e+00,1.990601498334835640e+02
3.120000000000000000e+02,1.373954421801444781e+01,1.538192473876170538e+02,2.523358929951985630e+01,1.040000849503737257e+01,1.540082861875876574e+02,8.103197604448367031e+01,9.922651149065066178e+00,1.602287624261317660e+02,9.851246228340345112e+01,9.513477472158578863e+00,1.661547427446414247e+02,1.392466313288761910e+02,9.302141399872608574e+00,1.991101666572766362e+02,1.380380177815755189e+02,9.182274970030173122e+00,1.990670507969000482e+02
3.130000000000000000e+02,1.368459788102370034e+01,1.537612907605293344e+02,2.520876910869891674e+01,1.039490988804743843e+01,1.539901785434820454e+02,8.101516164143880872e+01,9.920173072814941762e+00,1.602494245089017681e+02,9.850935672857822567e+01,9.505077107747395004e+00,1.661604721460587086e+02,1.391980920253655825e+02,9.245488699888571915e+00,1.990387222681290496e+02,1.382296029897836434e+02,9.189520488641200302e+00,1.990648025903946348e+02
3.140000000000000000e+02,1.369443094302446440e+01,1.537371529407990352e+02,2.527612212743514775e+01,1.041061427776630133e+01,1.539975031926081783e+02,8.105903484637920542e+01,9.937190720973870128e+00,1.602808562449919805e+02,9.849050011268029436e+01,9.526042077480218140e+00,1.661865636581029833e+02,1.393783993452023253e+02,9.248275600335537305e+00,1.990003243470803227e+02,1.383014664870042054e+02,9.169775821001101335e+00,1.990507216233473571e+02
3.150000000000000000e+02,1.368629070184169727e+01,1.536889503674629509e+02,2.524080959222255771e+01,1.042206699175712359e+01,1.540268968631059749e+02,8.106292247283153074e+01,9.949977732927370866e+00,1.602513555282201310e+02,9.854334270770732473e+01,9.542347086392915401e+00,1.661801484719300959e+02,1.393607718443259103e+02,9.242385115990272126e+00,1.989967305501302235e+02,1.380702392578124886e+02,9.161368599916116295e+00,1.990177239833734006e+02
3.160000000000000000e+02,1.369468981424967424e+01,1.536377093388484241e+02,2.534768631763947155e+01,1.040942189632317927e+01,1.539532683934920954e+02,8.112971304869040523e+01,9.936953882070687527e+00,1.602381727560972706e+02,9.866859494722805834e+01,9.535012064224634543e+00,1.661866232065053737e+02,1.393094347049028556e+02,9.262226711175379990e+00,1.990451393323066895e+02,1.381689763778295230e+02,9.162185341272598649e+00,1.990421007987780513e+02
3.170000000000000000e+02,1.365972396654960441e+01,1.536066002772404318e+02,2.538129746852776947e+01,1.043081180376884198e+01,1.539897977780073006e+02,8.111183538192358355e+01,9.951830991109211766e+00,1.602526943891476492e+02,9.855548228728466142e+01,9.548106795090895105e+00,1.661525283422225243e+02,1.393004988450270503e+02,9.223410938947628424e+00,1.989898978208884159e+02,1.382331809801933105e+02,9.177410243107722465e+00,1.990571465125450743e+02
3.180000000000000000e+02,1.365778453044402241e+01,1.535955002515743786e+02,2.540740056160168692e+01,1.039723322941706662e+01,1.539481215256911355e+02,8.113872273763020360e+01,9.922853675255408845e+00,1.602179242647611659e+02,9.855068050286708115e+01,9.509685149559608419e+00,1.661836396046173832e+02,1.393090612166967048e+02,9.224036060235439649e+00,1.989762156951121597e+02,1.383106282552083428e+02,9.165272013346354996e+00,1.990773292737129339e+02
3.190000000000000000e+02,1.367383132347693753e+01,1.535816911452855607e+02,2.539507828736916650e+01,1.039310282193697432e+01,1.539286105424930042e+02,8.113381081605568568e+01,9.919196945581679969e+00,1.602059867663261343e+02,9.872829073392428256e+01,9.512635695628631538e+00,1.661463002522786496e+02,1.393940428904998043e+02,9.237191860492412587e+00,1.989582899044721103e+02,1.382466605162009330e+02,9.144728968693659255e+00,1.990395662747896495e+02
3.200000000000000000e+02,1.362531671768579677e+01,1.535312639970045723e+02,2.547663039183005296e+01,1.038208126654991759e+01,1.539052325908954515e+02,8.115704212677783858e+01,9.906028199807192181e+00,1.601680258726462114e+02,9.860202730618991041e+01,9.505809749701084499e+00,1.661084468743739819e+02,1.395482269287109318e+02,9.193107888637445768e+00,1.990031262520031987e+02,1.383332425631009528e+02,9.165237172444660629e+00,1.990267775315504934e+02
3.210000000000000000e+02,1.364423374762901808e+01,1.535625569661458485e+02,2.543169884314903939e+01,1.040080822675655980e+01,1.539205655611478392e+02,8.113757504194211378e+01,9.932800229390462476e+00,1.601501329470903556e+02,9.855004202035756578e+01,9.524107287480280348e+00,1.661177454239282838e+02,1.395060967861077756e+02,9.214391248654097311e+00,1.989792557153946291e+02,1.381178322816506352e+02,9.175056521097818774e+00,1.990994927039513129e+02
3.220000000000000000e+02,1.368549823760986328e+01,1.534895560533572620e+02,2.548121366256322773e+01,1.038842896681565442e+01,1.538859203240810416e+02,8.123445352407601661e+01,9.917594264103815505e+00,1.601795083461663580e+02,9.867208764491937245e+01,9.509271440750513449e+00,1.661259322728866152e+02,1.395336516551482475e+02,9.251948684301131820e+00,1.990016843355618903e+02,1.382696097349509330e+02,9.165195611807016363e+00,1.990529163849659540e+02
3.230000000000000000e+02,1.364747892037416044e+01,1.534709933452116957e+02,2.558574591416579125e+01,1.036535299741304783e+01,1.538737151317107532e+02,8.124581830929487580e+01,9.894268745031112644e+00,1.601799966274163580e+02,9.868535308837890341e+01,9.498107108091696560e+00,1.661049848507612410e+02,1.394366323617788339e+02,9.230461296668419635e+00,1.989839254525991237e+02,1.381827329195462823e+02,9.132220615484776260e+00,1.989785108517377807e+02
3.240000000000000000e+02,1.363864199320475201e+01,1.534608760735927717e+02,2.554241266495142071e+01,1.040602175394693951e+01,1.539094875237880728e+02,8.126040414663461320e+01,9.936958870520959053e+00,1.601614907289162488e+02,9.864860072991787376e+01,9.524167931385528973e+00,1.661304272773938067e+02,1.394441465720152280e+02,9.212298760047325175e+00,1.989987909561548349e+02,1.382276275634765739e+02,9.155434794303697998e+00,1.990584720709385067e+02
3.250000000000000000e+02,1.365226606711363111e+01,1.534379334474221253e+02,2.555018375103290396e+01,1.039874202532645953e+01,1.538817005646534426e+02,8.124716382148938010e+01,9.930321199466019877e+00,1.601686783619416019e+02,9.871240778213892497e+01,9.532032218346229158e+00,1.661350193121494101e+02,1.394228633000300590e+02,9.231500943501790957e+00,1.990042549328926498e+02,1.384133006560496710e+02,9.146399248563326978e+00,1.990703015449719544e+02
3.260000000000000000e+02,1.363486790290245665e+01,1.534238783909724191e+02,2.559899680308806680e+01,1.036426977499937330e+01,1.538700409718048832e+02,8.129895019531250000e+01,9.887393638415213459e+00,1.601625332172100116e+02,9.866579038179837369e+01,9.481869956774589880e+00,1.660948052822015484e+02,1.395875721466846926e+02,9.207703614846254325e+00,1.989950091239733752e+02,1.382730406932341793e+02,9.157882485022911467e+00,1.990384906475360651e+02
3.270000000000000000e+02,1.365450270726130633e+01,1.533746914203350400e+02,2.562590386806390086e+01,1.039541266025640986e+01,1.538941556490384528e+02,8.128976745605469034e+01,9.931762406764885753e+00,1.601872315235626729e+02,9.868452046712239678e+01,9.527763973138270615e+00,1.661290977282401684e+02,1.393746399708283263e+02,9.248569552103678149e+00,1.990129446958883932e+02,1.381836714524489196e+02,9.144720111749110814e+00,1.990316593267978647e+02
3.280000000000000000e+02,1.360642727093818927e+01,1.533070043123685480e+02,2.566884501530573814e+01,1.039267418690216793e+01,1.538840288211137590e+02,8.135867372170473288e+01,9.923595198606832923e+00,1.601805641761192760e+02,9.875607475867637675e+01,9.513477540627503615e+00,1.661085224640675335e+02,1.394636664757361757e+02,9.189796501550919317e+00,1.989420228615785504e+02,1.383423158303285163e+02,9.122977887667142127e+00,1.990496832431890937e+02
3.290000000000000000e+02,1.366987065535325208e+01,1.533587471399551703e+02,2.565491573627178568e+01,1.034692181807298006e+01,1.538359597230569022e+02,8.133587223933292876e+01,9.875305699079465427e+00,1.600829300318008848e+02,9.873162137545071459e+01,9.470130201486441024e+00,1.660349783090444760e+02,1.397220407339242740e+02,9.241144131391475725e+00,1.990207591521434551e+02,1.385476276104266731e+02,9.163023185729979758e+00,1.990462588579226804e+02
3.300000000000000000e+02,1.363576242006742056e+01,1.533339766771365476e+02,2.565953446412697758e+01,1.038556041228465610e+01,1.538636944893079033e+02,8.131966983110476122e+01,9.922573339022122241e+00,1.601584730099409057e+02,9.875353057078825714e+01,9.520465224828475570e+00,1.661389549842247675e+02,1.395482656625600839e+02,9.217196479210485904e+00,1.989781393980368307e+02,1.382286294007912772e+02,9.180471077943460401e+00,1.990740740653796195e+02
3.310000000000000000e+02,1.361882661183675047e+01,1.532790689419477417e+02,2.573167203267415459e+01,1.034320086454733811e+01,1.538054639376126715e+02,8.146644666622846387e+01,9.867322393564077032e+00,1.600786641830053441e+02,9.893966514391776457e+01,9.470188184884877458e+00,1.660715168488331699e+02,1.396035095997345650e+02,9.214222448300093404e+00,1.989645276974409285e+02,1.384662225967798577e+02,9.119391886393229285e+00,1.990047062800480830e+02
3.320000000000000000e+02,1.363224754822559781e+01,1.532727222149188719e+02,2.578338478284004509e+01,1.035905346503624536e+01,1.538007472894130387e+02,8.136217142740885322e+01,9.889565414037459590e+00,1.600878874558668485e+02,9.884491424560546591e+01,9.488405951475485267e+00,1.660376234005659057e+02,1.395098095233623781e+02,9.223209385994152854e+00,1.990109476725260720e+02,1.384427776630108156e+02,9.135902791145520396e+00,1.990415966327373667e+02
3.330000000000000000e+02,1.360029873970227321e+01,1.532282237028464351e+02,2.582613229017991330e+01,1.037915460146390423e+01,1.538183634440104015e+02,8.153647179236779152e+01,9.910980938642452998e+00,1.601264624571188904e+02,9.885196537115635351e+01,9.508443450927734020e+00,1.661065174591847153e+02,1.397657193697415892e+02,9.188368944021371831e+00,1.989523284912108920e+02,1.383909981752053397e+02,9.172070278265536558e+00,1.990945057404346983e+02
3.340000000000000000e+02,1.362996256901667635e+01,1.532220219930013059e+02,2.582718431521684721e+01,1.038033864437005427e+01,1.538034877288035887e+02,8.136434478759765909e+01,9.915577340737367962e+00,1.601073348216521026e+02,9.885395887325971387e+01,9.508662531926081130e+00,1.660688456217447992e+02,1.396055839342948843e+02,9.216517335940629607e+00,1.990203426263271353e+02,1.381904696733523679e+02,9.123483520899062782e+00,1.990137793907752268e+02
3.350000000000000000e+02,1.361754928980118251e+01,1.531847182836287971e+02,2.588569586338141093e+01,1.032655357947716368e+01,1.537463072165464837e+02,8.145980936686197538e+01,9.852446223527957514e+00,1.600661698170197269e+02,9.889001398331079429e+01,9.448147754180125091e+00,1.660441669953175392e+02,1.397745257255358524e+02,9.212781025813175262e+00,1.989642703325320667e+02,1.383185412284655342e+02,9.119632975260417496e+00,1.990578611716246087e+02
3.360000000000000000e+02,1.357583065032958913e+01,1.531906296167618393e+02,2.583003935202573942e+01,1.035507142971723482e+01,1.537848825307992797e+02,8.146516465407151486e+01,9.882216438880334408e+00,1.600808879754482064e+02,9.886669143285506323e+01,9.483994439932017073e+00,1.660927364251552376e+02,1.397467642759665409e+02,9.168767973092885271e+00,1.989384623209635379e+02,1.384353975736177915e+02,9.117546859154334271e+00,1.990463446983924314e+02
3.370000000000000000e+02,1.358270612863393900e+01,1.531685119531093449e+02,2.591685725481082159e+01,1.034146306942670712e+01,1.537668912838666984e+02,8.148575427715594799e+01,9.875526951520871677e+00,1.600859130859374773e+02,9.889058008438502156e+01,9.467451462378868143e+00,1.660226187681540182e+02,1.396143826215695185e+02,9.187600844945663425e+00,1.989562535212589864e+02,1.385411255665314627e+02,9.109239656497271298e+00,1.990410199287610169e+02
3.380000000000000000e+02,1.358419897128374210e+01,1.531135192382029970e+02,2.588178731478177497e+01,1.035379352569580114e+01,1.537521288749499035e+02,8.146439428084936196e+01,9.891460589873485532e+00,1.600954025659805495e+02,9.883323231232472494e+01,9.486260497264373370e+00,1.660809545272435628e+02,1.396700253217648253e+02,9.185388413453713596e+00,1.989746188432742429e+02,1.383510855650290523e+02,9.148126660860501858e+00,1.991041432698567633e+02
3.390000000000000000e+02,1.361265014746250301e+01,1.531472572033221695e+02,2.590237345573229533e+01,1.034549652001796538e+01,1.537892686892778329e+02,8.142743248572716652e+01,9.875275968893980405e+00,1.601157324375250539e+02,9.882682471642127098e+01,9.476013075999723867e+00,1.660628128443009075e+02,1.396675774989983836e+02,9.217484552432329892e+00,1.990070112961989253e+02,1.382407100579677603e+02,9.120270914909166748e+00,1.990425321921323984e+02
3.400000000000000000e+02,1.355114846840882947e+01,1.531041905721028797e+02,2.592544974302634131e+01,1.036362667083740163e+01,1.537503156221829954e+02,8.150518614940153839e+01,9.889511939806816088e+00,1.601298838297526288e+02,9.897104030511317774e+01,9.488431514837802894e+00,1.660687478872445979e+02,1.396347935603215262e+02,9.142949397747333506e+00,1.989314328707181403e+02,1.383814469557541997e+02,9.115180313892853547e+00,1.990506772554837767e+02
3.410000000000000000e+02,1.355365766378549353e+01,1.530431919586964113e+02,2.599285380045573035e+01,1.034636907332982858e+01,1.537545918391301143e+02,8.142818020551632685e+01,9.876110981672237443e+00,1.600798270201071887e+02,9.891046447753906534e+01,9.472044993669559432e+00,1.660421678591997363e+02,1.397199291522686337e+02,9.142314632122333862e+00,1.989367235232622306e+02,1.384044378036107901e+02,9.105895453232985659e+00,1.990532923771784795e+02
3.420000000000000000e+02,1.355683761498866957e+01,1.530371146177634216e+02,2.607502801357171407e+01,1.033287962399996296e+01,1.537541080963917182e+02,8.147082609518980689e+01,9.867749722798665246e+00,1.600687026977539062e+02,9.892009516006861247e+01,9.461378880036182437e+00,1.660559664212740358e+02,1.396608431302583995e+02,9.151239444047977400e+00,1.989350938845903443e+02,1.386842775785005983e+02,9.106726162250225798e+00,1.990283486390725045e+02
3.430000000000000000e+02,1.356966511163956035e+01,1.530188064183944334e+02,2.601524286514673534e+01,1.034913620581993676e+01,1.537513528285882387e+02,8.153288687681541091e+01,9.882818080217409928e+00,1.600741051698342403e+02,9.896705850454476661e+01,9.487888908386230113e+00,1.660713659041967105e+02,1.395359274839743478e+02,9.169646448966783936e+00,1.989657645201072000e+02,1.383801115378355462e+02,9.141573035411346027e+00,1.990867156199919918e+02
3.440000000000000000e+02,1.359533022367037347e+01,1.530455228658822762e+02,2.606850117414425583e+01,1.032639819414187698e+01,1.537570224468524884e+02,8.152837309226011087e+01,9.859327516800318492e+00,1.600377769274589355e+02,9.898327315892929334e+01,9.452378023587741041e+00,1.660354674510466850e+02,1.396501687856820979e+02,9.197678952339368053e+00,1.989948679606119413e+02,1.383428339249048520e+02,9.126089350382487808e+00,1.991034607716095763e+02
3.450000000000000000e+02,1.359585197644356036e+01,1.530993255615234148e+02,2.605059458414713447e+01,1.033496428758670049e+01,1.537280882615309565e+02,8.163425797682542395e+01,9.876756521371694575e+00,1.600437942113631493e+02,9.910007551144330762e+01,9.464897855122883286e+00,1.660448940961788651e+02,1.396490673358623837e+02,9.213170124934269012e+00,1.990403044871794691e+02,1.385292020357572085e+02,9.086613063323191852e+00,1.990283829909104441e+02
3.460000000000000000e+02,1.356718839009602817e+01,1.529902014218843931e+02,2.606926775223169557e+01,1.032961954459165987e+01,1.537588394556290154e+02,8.155942891438802178e+01,9.864134299449432319e+00,1.600722154274965021e+02,9.899409629626151741e+01,9.455811838003304715e+00,1.660705768291766731e+02,1.396979903783553709e+02,9.181990246895031405e+00,1.990094423734224733e+02,1.385527651273287120e+02,9.082370621118789344e+00,1.990023588522886655e+02
3.470000000000000000e+02,1.357347392057761226e+01,1.529721070216252201e+02,2.608447659810384067e+01,1.036517454294057927e+01,1.537885155310997902e+02,8.150516826923076508e+01,9.896871097271258577e+00,1.600715627817007203e+02,9.901225116436297924e+01,9.490498078175079399e+00,1.660694541735526855e+02,1.398942106589292962e+02,9.188460203317495356e+00,1.990086853809846161e+02,1.385123913104717417e+02,9.126236108633188238e+00,1.990945742876101860e+02
3.480000000000000000e+02,1.356213345160851169e+01,1.529208647214449570e+02,2.617524276146522055e+01,1.033718332143930319e+01,1.537085304064628417e+02,8.155994884784405485e+01,9.869018481327938019e+00,1.600325637034881083e+02,9.903406618558443597e+01,9.469790023412459234e+00,1.660421738062149473e+02,1.398873668964092474e+02,9.175652606670672284e+00,1.989867836976662261e+02,1.385094130295973684e+02,9.123804126641688939e+00,1.990808440379607305e+02
3.490000000000000000e+02,1.359218880090958059e+01,1.529568274864783461e+02,2.608603112636468424e+01,1.030624464964255260e+01,1.537151751787234275e+02,8.160656131842198135e+01,9.836705980545435324e+00,1.600374429947290764e+02,9.900886030930739423e+01,9.436647185301168861e+00,1.660209097837790750e+02,1.398145982791215829e+02,9.202191294156587986e+00,1.990059875488281023e+02,1.386605669070512761e+02,9.108949651473608355e+00,1.990949483235677064e+02
3.500000000000000000e+02,1.356298994895739440e+01,1.529458581288655523e+02,2.617764400579990536e+01,1.034380431052965932e+01,1.537417575542743293e+02,8.167409343230418983e+01,9.877628786135941752e+00,1.600429131141075629e+02,9.915466535519331615e+01,9.475328420981382394e+00,1.660819787441155881e+02,1.398390530317257685e+02,9.178519170712201358e+00,1.990192960298978733e+02,1.384723712627704231e+02,9.060942962842110759e+00,1.990379515036558473e+02
3.510000000000000000e+02,1.353058929932423204e+01,1.528695647704295766e+02,2.614447441101074077e+01,1.030573775951678961e+01,1.536805834647936706e+02,8.160681770520332634e+01,9.844912905570788908e+00,1.600299159905849535e+02,9.906200749323917876e+01,9.442078585502429178e+00,1.660135349371494726e+02,1.396951467660757089e+02,9.139828500992212668e+00,1.989725718962840233e+02,1.386458926469851747e+02,9.114087158594376348e+00,1.991075866699218864e+02
3.520000000000000000e+02,1.356316486260829812e+01,1.528693265474759642e+02,2.630310175969050590e+01,1.031622391236134106e+01,1.537140739636543572e+02,8.165573546580779407e+01,9.850174713134766336e+00,1.600136629936022246e+02,9.904063482040014321e+01,9.447329100584372696e+00,1.660479726938100669e+02,1.397809146196414360e+02,9.178092007759289572e+00,1.990072893974108865e+02,1.387864580985827274e+02,9.071826783204690159e+00,1.990894523424979923e+02
3.530000000000000000e+02,1.357670297867212561e+01,1.528890295762282108e+02,2.617114576682066129e+01,1.031704201331505466e+01,1.537087509155273324e+02,8.155015364426833457e+01,9.840292955056215263e+00,1.600177856836563706e+02,9.894382414206479837e+01,9.440961485642652917e+00,1.660434245574168699e+02,1.397552996513171024e+02,9.183233437171349323e+00,1.990012078700921734e+02,1.386244879306890994e+02,9.078687374408428212e+00,1.990612418932792593e+02
3.540000000000000000e+02,1.355813069954896655e+01,1.528769457499186046e+02,2.617820628239558189e+01,1.032197899451622547e+01,1.536913565219977045e+02,8.166085999317658661e+01,9.856833208524264478e+00,1.600491929665589907e+02,9.915997639191456869e+01,9.453297302050467366e+00,1.660557773687900749e+02,1.398346394856770871e+02,9.176091150137095198e+00,1.990122176732772346e+02,1.384823835324018546e+02,9.068132376059507394e+00,1.990389808067908746e+02
3.550000000000000000e+02,1.356517403431427837e+01,1.527856965187268372e+02,2.634252613752316208e+01,1.029659090286646084e+01,1.536561132186498355e+02,8.165999888884715574e+01,9.827869361486190058e+00,1.599606025108924428e+02,9.909170258350862071e+01,9.433578706398987990e+00,1.660403480725410645e+02,1.398935222136668699e+02,9.187553601387220326e+00,1.990380017402844715e+02,1.385191878881209959e+02,9.113342720422989984e+00,1.991237104366987296e+02
3.560000000000000000e+02,1.352581670712202033e+01,1.527654183510022108e+02,2.627648916978102633e+01,1.031128957699506721e+01,1.537054922250600839e+02,8.170967986278044748e+01,9.851031988095014569e+00,1.600585826775966893e+02,9.912496772179237325e+01,9.449486341231908781e+00,1.661085818559695326e+02,1.398187772310697028e+02,9.143842193407889951e+00,1.989982916416265653e+02,1.384696002666766788e+02,9.073151505299103192e+00,1.990830408340845281e+02
3.570000000000000000e+02,1.359694866767296340e+01,1.528503127856132267e+02,2.624632421640249547e+01,1.032692314050136417e+01,1.536926645132211320e+02,8.168713018955328664e+01,9.862700721545097693e+00,1.600565711779472338e+02,9.916248274583082889e+01,9.452847001491448964e+00,1.660813354492187557e+02,1.397348473182091482e+02,9.213313841208433885e+00,1.990477512457431999e+02,1.385437390449719430e+02,9.068653874519544189e+00,1.990946461212940619e+02
3.580000000000000000e+02,1.354279316633175512e+01,1.528018132332043706e+02,2.637293319702148509e+01,1.030310585804474677e+01,1.536493491930839355e+02,8.160180734487680354e+01,9.839111323234362771e+00,1.600405578222030272e+02,9.902450784536507911e+01,9.440922556167993918e+00,1.660810918563451821e+02,1.398649421105018007e+02,9.168603471609262812e+00,1.990412318303034453e+02,1.385868352645482844e+02,9.098458324334560032e+00,1.991049750694861871e+02
3.590000000000000000e+02,1.359877210763784561e+01,1.528017848088190931e+02,2.632681082701071773e+01,1.030077997354360697e+01,1.537002156966771622e+02,8.166858039269079939e+01,9.833849823780548505e+00,1.600377192961864239e+02,9.911283706273788141e+01,9.442892534304887064e+00,1.660806708702674257e+02,1.398401691925831472e+02,9.218984486506535347e+00,1.990812662760416174e+02,1.385372345753205252e+02,9.081324797410230687e+00,1.990698396340394538e+02
3.600000000000000000e+02,1.352205304854955514e+01,1.527242719405736580e+02,2.633266259217873539e+01,1.027141078557723652e+01,1.536395633012820667e+02,8.169815509502704742e+01,9.809100332015599832e+00,1.599639592488607036e+02,9.912845611572265625e+01,9.409812853886531769e+00,1.659931014623397516e+02,1.397830212715344658e+02,9.131016413370767637e+00,1.990003712189503062e+02,1.384617012219551384e+02,9.091719421973595061e+00,1.990909711006360112e+02
3.610000000000000000e+02,1.345546659811949120e+01,1.526751437162741354e+02,2.642055432246281654e+01,1.029490888057610931e+01,1.536184769068008791e+02,8.169944481482872334e+01,9.828217946566068619e+00,1.599391548352363657e+02,9.907792733999399104e+01,9.432214668469551810e+00,1.660234348394931772e+02,1.399724102313701906e+02,9.068811436188527253e+00,1.989168737949469232e+02,1.386584501608824098e+02,9.044911369910607846e+00,1.990345770420172187e+02
3.620000000000000000e+02,1.355819513369829288e+01,1.527213318849221082e+02,2.644689548198993378e+01,1.027550559899745863e+01,1.536377326769706428e+02,8.176651552640474563e+01,9.808722721002041567e+00,1.599871760832957648e+02,9.914124579796424541e+01,9.409108010316506565e+00,1.660407856476612380e+02,1.397734768598507742e+02,9.190414736821100661e+00,1.990620416885767554e+02,1.382694416535206301e+02,9.049216514978652981e+00,1.990522746550731199e+02
3.630000000000000000e+02,1.349301561208871725e+01,1.526500377557216552e+02,2.639365324362730192e+01,1.026741404900184129e+01,1.535855129926632685e+02,8.175591446314102484e+01,9.798904252663636072e+00,1.599489524645683218e+02,9.919224955240885322e+01,9.403076137640537624e+00,1.660071764041215943e+02,1.397755328056139774e+02,9.111965287037385508e+00,1.989670995467748185e+02,1.384325001252003347e+02,9.056192755087828061e+00,1.991207202617938776e+02
3.640000000000000000e+02,1.351570680080316045e+01,1.526789703760391603e+02,2.641330499893579642e+01,1.025473490984011882e+01,1.536001664773011726e+02,8.183086043137770105e+01,9.787927246093749645e+00,1.599744612082457138e+02,9.920038917737129225e+01,9.392924944559732481e+00,1.660220304831480576e+02,1.400573491805639037e+02,9.137151405138846272e+00,1.990680074055989621e+02,1.382930423051882940e+02,9.076301540472568874e+00,1.990614772698818058e+02
3.650000000000000000e+02,1.349802850576547542e+01,1.525919190529065190e+02,2.654177016233786546e+01,1.026514676901010326e+01,1.536260584904597408e+02,8.178195714706029662e+01,9.800031128907814804e+00,1.600095410860502056e+02,9.927355671418018801e+01,9.403846251658904976e+00,1.660668743426982985e+02,1.399358418782552178e+02,9.119148122347318974e+00,1.990116664006159795e+02,1.384712587796724677e+02,9.054120083344288972e+00,1.990656259390024161e+02
3.660000000000000000e+02,1.351908932710305322e+01,1.526525410187550165e+02,2.641078416873247292e+01,1.025070916689359279e+01,1.536071610670823020e+02,8.186082043770032612e+01,9.781853631826548323e+00,1.599459278595753347e+02,9.921300846980167876e+01,9.375728406661595571e+00,1.660147198799328976e+02,1.399408987974509273e+02,9.153166076464531287e+00,1.991061710455479101e+02,1.387492418338090943e+02,9.090560898414025814e+00,1.991407141269781675e+02
3.670000000000000000e+02,1.350397803477751957e+01,1.525929980253561951e+02,2.652045768346541976e+01,1.027151132730337224e+01,1.536255515074118421e+02,8.183700483273237580e+01,9.798288017664200211e+00,1.600024402716221061e+02,9.914736394637670003e+01,9.415138670114370001e+00,1.660503205910707436e+02,1.398926044953174994e+02,9.144686855413974413e+00,1.990292227720602796e+02,1.386207945994841850e+02,9.090759047483786048e+00,1.990831870837089355e+02
3.680000000000000000e+02,1.352127189636230398e+01,1.525932351136818852e+02,2.649485911833934182e+01,1.029112897041516383e+01,1.536254283807216439e+02,8.171732651148086291e+01,9.824011161999825603e+00,1.599518499521108765e+02,9.914316754463391135e+01,9.422442309061686672e+00,1.660532262557591991e+02,1.399369196965144226e+02,9.148203267806614747e+00,1.990662038949819248e+02,1.387163757324218807e+02,9.064814083392803923e+00,1.991057382436898990e+02
3.690000000000000000e+02,1.349033783643673701e+01,1.525656787676688850e+02,2.654590374873234637e+01,1.026863039945944678e+01,1.536106331458458385e+02,8.183075901911809069e+01,9.802677276806953444e+00,1.599548214252178298e+02,9.919982961018880019e+01,9.405080619225135052e+00,1.660489160782251759e+02,1.398001868614783518e+02,9.123674686138446788e+00,1.990332082112630019e+02,1.386720451941856993e+02,9.060975969754732517e+00,1.990983130821814768e+02
3.700000000000000000e+02,1.349779192606608014e+01,1.525511988615378414e+02,2.655477585425743570e+01,1.025872327853471866e+01,1.536095902271759712e+02,8.183657449575571263e+01,9.795847936776967302e+00,1.599486967820387235e+02,9.916014924660707663e+01,9.410524192223181927e+00,1.660492798634064684e+02,1.400128259120843381e+02,9.128953297932943300e+00,1.990341617682041147e+02,1.387526638715695242e+02,9.076770635751577387e+00,1.991583194830478760e+02
3.710000000000000000e+02,1.350211396339612158e+01,1.525413716145050671e+02,2.657363520891238551e+01,1.025561925936967889e+01,1.535664753840519836e+02,8.183796226305838672e+01,9.787370564387394722e+00,1.599041129870292650e+02,9.925684501452323616e+01,9.390325233263846272e+00,1.660382738162309693e+02,1.398097009120843381e+02,9.139217723944248917e+00,1.990423242030999518e+02,1.387604768410707266e+02,9.051531928624862999e+00,1.991194893078926214e+02
3.720000000000000000e+02,1.349909353500757447e+01,1.525317491091214492e+02,2.662444286835499341e+01,1.027247845087295985e+01,1.536223961854592517e+02,8.179416969494941725e+01,9.809473746862167332e+00,1.599508382161458258e+02,9.916955926357171336e+01,9.410648370400453544e+00,1.660442535400390796e+02,1.399377066587790353e+02,9.137862709241035830e+00,1.990484493940304560e+02,1.386196708483573730e+02,9.037693615448780804e+00,1.990932229066506522e+02
3.730000000000000000e+02,1.351616779718643535e+01,1.525260000082162719e+02,2.660069328699356461e+01,1.029938990764128803e+01,1.536462069389147587e+02,8.182640322171724279e+01,9.830725880158253105e+00,1.599746160653921265e+02,9.932130256065956075e+01,9.442908350626627367e+00,1.660980587690304162e+02,1.399167302058293387e+02,9.149286573361127495e+00,1.990784447303184947e+02,1.386002165965544748e+02,9.054238881820287688e+00,1.991493941869491096e+02
3.740000000000000000e+02,1.349054041642409096e+01,1.524639458582951477e+02,2.664947776794433665e+01,1.027850564809945944e+01,1.535975623888847110e+02,8.189339916522686735e+01,9.816074635432316953e+00,1.599668964092548435e+02,9.927503317808493932e+01,9.417569062648675882e+00,1.660366469163161014e+02,1.399162549141125851e+02,9.125080587925054942e+00,1.990384753104967785e+02,1.385009075458233099e+02,9.060561317052597374e+00,1.991599751007862551e+02
3.750000000000000000e+02,1.348849995441925920e+01,1.524668005918845211e+02,2.674555574074769737e+01,1.026318231729360697e+01,1.536084663195487678e+02,8.177787463848407867e+01,9.801283440223107490e+00,1.599420678554436961e+02,9.922702159392528642e+01,9.408761190756774084e+00,1.660307437212039474e+02,1.400044665214342956e+02,9.120799372746393630e+00,1.990024740365835214e+02,1.388397328694661326e+02,9.065082745674329701e+00,1.991533369015424739e+02
3.760000000000000000e+02,1.347944202912159462e+01,1.524543908926156632e+02,2.661223042805989536e+01,1.027236479245699385e+01,1.535833230043068625e+02,8.179686130621495010e+01,9.813900918226975634e+00,1.599870540521083626e+02,9.926709774702023026e+01,9.422512675554324701e+00,1.660509980030549002e+02,1.400424637232071348e+02,9.111629016582782015e+00,1.990079777644230603e+02,1.383897661258012874e+02,9.037970484220064549e+00,1.990943880521334108e+02
3.770000000000000000e+02,1.347050220782940144e+01,1.524364400814741032e+02,2.669239073533278273e+01,1.024544739845471497e+01,1.535800466684194703e+02,8.190538510053585242e+01,9.773988709082971127e+00,1.599342481564252694e+02,9.926777351575020703e+01,9.384471458043806891e+00,1.660615899501702870e+02,1.400236170059595224e+02,9.100909903110601107e+00,1.990340654422075204e+02,1.387408545860877496e+02,9.045939748715131401e+00,1.991237402500250369e+02
3.780000000000000000e+02,1.347650173871945078e+01,1.524332637786865234e+02,2.673262015122633883e+01,1.024484249017177540e+01,1.535789388412084122e+02,8.189392970158503715e+01,9.780626028012006756e+00,1.599867523584610467e+02,9.931252460968799767e+01,9.388395798511993462e+00,1.660853431114783518e+02,1.399300358698918387e+02,9.119108547308506729e+00,1.990801073905748808e+02,1.385637859637920712e+02,9.053048813648713278e+00,1.991532827524038396e+02
3.790000000000000000e+02,1.349199928381504243e+01,1.524342623783991826e+02,2.669230599036583484e+01,1.024541229345859605e+01,1.535751191359299810e+02,8.189644967103615159e+01,9.779238519913111105e+00,1.599468358357747206e+02,9.930001819317158152e+01,9.388073803828312691e+00,1.660564041528946291e+02,1.397874336438301270e+02,9.137468660794771935e+00,1.990866286057692491e+02,1.386435114933894113e+02,9.046576133141151388e+00,1.991558020958533746e+02
3.800000000000000000e+02,1.346976644564897541e+01,1.523784458649464000e+02,2.677290113400190208e+01,1.025741884769537471e+01,1.535765238444010379e+02,8.184586244240784936e+01,9.788141113672500282e+00,1.599724601941231015e+02,9.932553253173827557e+01,9.398812342912723494e+00,1.660530060596955195e+02,1.399622926369691527e+02,9.116380041073529839e+00,1.990327846429286751e+02,1.387634840745192264e+02,9.013969196417392027e+00,1.991303513746995293e+02
3.810000000000000000e+02,1.348229057116386187e+01,1.523619664314465467e+02,2.679230912037384726e+01,1.026192901806953550e+01,1.536101036658653811e+02,8.189478274614383224e+01,9.796254206926395369e+00,1.599802470280573630e+02,9.929309265919221161e+01,9.408180285722782088e+00,1.660512955885667452e+02,1.399295160538110849e+02,9.119083766448191852e+00,1.990431713397686053e+02,1.386642644637670401e+02,9.029451565864759388e+00,1.991362064459385124e+02
3.820000000000000000e+02,1.346324013441036982e+01,1.523425104972643567e+02,2.681334860385992513e+01,1.027165579673571472e+01,1.535726238544170599e+02,8.189813514122596416e+01,9.809442730439014824e+00,1.599671382806239990e+02,9.933714357033754538e+01,9.413143612788273273e+00,1.660418766902043330e+02,1.398889377691806999e+02,9.116619335076748598e+00,1.991042428823617456e+02,1.387420525966546450e+02,9.023810978424855023e+00,1.991229224571814882e+02
3.830000000000000000e+02,1.345488999195587887e+01,1.523554604652600233e+02,2.678258607326409901e+01,1.027413504673884503e+01,1.536007650913336420e+02,8.187722774407802717e+01,9.815430890596829272e+00,1.599925981961764023e+02,9.934480414757361189e+01,9.420638891366811762e+00,1.661284854204226633e+02,1.400460716834435004e+02,9.107154019673664891e+00,1.991146706605568397e+02,1.386206954564803766e+02,9.024006711519682256e+00,1.991641936473357362e+02
3.840000000000000000e+02,1.349208218012100602e+01,1.523165163578131285e+02,2.682753952221992577e+01,1.023355249747251783e+01,1.535589353512494881e+02,8.189516472449669493e+01,9.775129988254644076e+00,1.599293391692332591e+02,9.932025565122947341e+01,9.383182931557680462e+00,1.660671774839743193e+02,1.399600856683193228e+02,9.131703802255483282e+00,1.990699458195613261e+02,1.385875723031850839e+02,9.062775758596567144e+00,1.992111496362930723e+02
3.850000000000000000e+02,1.347727485558925586e+01,1.522891955253405456e+02,2.692260284423828054e+01,1.025507109715388410e+01,1.535654366517678113e+02,8.198066774025942038e+01,9.795370992024739820e+00,1.599513899191831570e+02,9.936954279190454997e+01,9.402216759706155003e+00,1.660741169464893972e+02,1.399427525446965035e+02,9.135109065129206840e+00,1.990549037835536978e+02,1.386925970615484687e+02,9.056755721263396453e+00,1.992314574412810373e+02
3.860000000000000000e+02,1.345486777868026351e+01,1.522815760881472897e+02,2.684864276983799058e+01,1.025159684694730267e+01,1.535415340717022445e+02,8.197564200376852739e+01,9.789663608257587413e+00,1.599245323376778174e+02,9.930996441963391419e+01,9.392250921787359985e+00,1.660574812669020446e+02,1.398798306196163992e+02,9.099118560399764633e+00,1.990836610451722777e+02,1.385418181590544862e+02,9.026167228894356853e+00,1.991386239076271920e+02
3.870000000000000000e+02,1.343633975982666051e+01,1.522602587186373171e+02,2.680641201703976506e+01,1.020690685174404067e+01,1.535422655154497136e+02,8.204757972130408916e+01,9.740385270730042677e+00,1.599180772047776600e+02,9.939177433894231228e+01,9.341655041621281796e+00,1.660575338510366805e+02,1.399812183086688719e+02,9.078735693907125537e+00,1.990649825658553596e+02,1.387518435747195440e+02,9.016962784987230251e+00,1.991817353859925959e+02
3.880000000000000000e+02,1.345545666034405130e+01,1.522305034246199966e+02,2.695610354496882621e+01,1.022922800504244378e+01,1.535000811063326296e+02,8.206763943403194617e+01,9.765688754350710710e+00,1.598747328538161128e+02,9.951902778821113316e+01,9.369275523454714261e+00,1.660353617350260436e+02,1.401324362730368591e+02,9.106068508441632403e+00,1.990805505214593154e+02,1.387091746012369811e+02,9.023096901331191688e+00,1.991653555063101066e+02
3.890000000000000000e+02,1.345510603586832765e+01,1.521865401830428652e+02,2.693698053604517284e+01,1.024961418738731922e+01,1.535388665614983950e+02,8.201185326209434834e+01,9.786081744463015042e+00,1.599226999918620038e+02,9.934493400378104866e+01,9.392606652088653973e+00,1.660818299122345820e+02,1.400042125995342417e+02,9.099506666721442372e+00,1.990734587840544805e+02,1.383566115159254934e+02,9.011704630729479248e+00,1.991473445012019283e+02
3.900000000000000000e+02,1.343590008662297208e+01,1.522096151694273374e+02,2.687207060593825148e+01,1.026397234109731826e+01,1.535519926022260790e+02,8.192224367581880529e+01,9.800900865212465618e+00,1.599545074071639306e+02,9.936917485946264605e+01,9.395371984824155476e+00,1.660474674322666147e+02,1.400761148306039559e+02,9.085775776398486769e+00,1.990609943096454231e+02,1.387193459535256466e+02,9.017497923435309204e+00,1.991811255039312982e+02
3.910000000000000000e+02,1.344387529813326410e+01,1.521857346852620481e+02,2.700466522803673541e+01,1.021599169511061511e+01,1.534950045072115472e+02,8.198529264009916062e+01,9.751442068051069612e+00,1.598995682936448475e+02,9.942344602927182962e+01,9.358640313759828189e+00,1.660519040621243789e+02,1.400254639454377070e+02,9.095366654029259479e+00,1.991265032645983410e+02,1.387110670040815421e+02,9.057165497999925208e+00,1.992586255978315251e+02
3.920000000000000000e+02,1.344797022892878680e+01,1.521538374093862558e+02,2.692065286880884400e+01,1.022244520920973621e+01,1.535252282558343211e+02,8.192278137207031818e+01,9.758824803278995930e+00,1.598898605346680029e+02,9.941259511311848485e+01,9.364222717285155539e+00,1.660448725773738090e+02,1.399750780936999206e+02,9.086333088997083252e+00,1.990476206461588617e+02,1.386983525985326651e+02,8.989065189850636628e+00,1.991859883626302121e+02
3.930000000000000000e+02,1.342228759374373936e+01,1.521663672716189808e+02,2.701641615843161404e+01,1.023855496431008305e+01,1.535368317432892695e+02,8.198666647886618364e+01,9.771876609019743753e+00,1.599109371869991776e+02,9.944920873397435912e+01,9.379442170950083479e+00,1.660548500256660986e+02,1.401196289845001957e+02,9.080525618333082249e+00,1.990608310797275635e+02,1.386401647323217219e+02,8.985882891141450557e+00,1.991655592698317321e+02
3.940000000000000000e+02,1.342744102967091102e+01,1.521189760648287290e+02,2.706000761374449226e+01,1.017574340624686968e+01,1.534742816240359673e+02,8.192559333214393291e+01,9.707661819458007102e+00,1.598541570027669536e+02,9.941894464737329429e+01,9.317181073702299088e+00,1.659968885372846330e+02,1.400134085630759273e+02,9.077434461544720889e+00,1.990617916009364876e+02,1.387182431734525210e+02,9.005571952232948263e+00,1.992095823630308473e+02
3.950000000000000000e+02,1.337307234544020496e+01,1.520983232155824112e+02,2.699917571238982461e+01,1.019419449537228317e+01,1.534831121200170401e+02,8.201570035494290778e+01,9.737604155907263248e+00,1.598853916657276670e+02,9.945795487623948361e+01,9.337216778290576613e+00,1.659647222274388696e+02,1.400948141244741691e+02,9.023270406478490102e+00,1.989980119754106340e+02,1.387701298640324410e+02,9.011216838543232299e+00,1.991792378743489564e+02
3.960000000000000000e+02,1.341813788291735499e+01,1.520944813361534784e+02,2.709282761598244704e+01,1.022484012016883348e+01,1.535507917746519411e+02,8.201838445418920287e+01,9.762422693692720088e+00,1.599079794859275125e+02,9.947088638696915552e+01,9.365002773969601790e+00,1.660429243038862523e+02,1.402039500701121710e+02,9.082878298637194092e+00,1.990655103634564966e+02,1.383572181897285702e+02,9.012244958143968532e+00,1.992262842422876474e+02
3.970000000000000000e+02,1.343274385012113115e+01,1.521078761467566665e+02,2.704167293646396786e+01,1.020778279915834119e+01,1.535380357008713759e+02,8.200323932354267242e+01,9.749067233158992707e+00,1.599382355127578990e+02,9.934472628862430099e+01,9.349973287337865813e+00,1.660156047331981028e+02,1.400817798321063776e+02,9.097050270667443428e+00,1.991080805851863147e+02,1.387020269931890937e+02,9.051723088973608000e+00,1.992785928579477286e+02
3.980000000000000000e+02,1.340888057121863675e+01,1.520719773708245839e+02,2.715872867290790182e+01,1.023096785912146878e+01,1.534951386280548888e+02,8.204149678548176894e+01,9.767229290497608574e+00,1.599360220884665296e+02,9.951786522498497334e+01,9.374332134540264150e+00,1.660705065604967956e+02,1.398805347931690619e+02,9.067629936413887037e+00,1.990609520545372675e+02,1.389088350736177802e+02,9.012663684747158399e+00,1.992468251546223996e+02
3.990000000000000000e+02,1.343706114353277670e+01,1.520961333935077278e+02,2.709828646733210533e+01,1.022139260707757380e+01,1.535376681988055907e+02,8.206259346986428227e+01,9.759622666774651734e+00,1.599043105687850357e+02,9.953644823905749206e+01,9.371206992711776707e+00,1.660622364533253403e+02,1.401779976086738770e+02,9.084908764178935670e+00,1.990984480637770275e+02,1.388202851906800959e+02,9.015439899151141745e+00,1.992314919496193966e+02
4.000000000000000000e+02,1.342990351456862186e+01,1.520506428058330926e+02,2.704980040330153201e+01,1.020065912099985006e+01,1.534702734140249163e+02,8.204565550975310373e+01,9.741953404744466027e+00,1.598985035040439584e+02,9.949303060678334987e+01,9.341682463425856398e+00,1.660347653902493903e+02,1.399786786201672726e+02,9.088210081442808175e+00,1.991060217441656732e+02,1.386915074275090092e+02,9.019030409592849296e+00,1.992504414876302121e+02
4.010000000000000000e+02,1.342760352599315077e+01,1.520489940936748781e+02,2.717131648919521325e+01,1.022258115915151677e+01,1.535158101399739508e+02,8.205215563651843524e+01,9.758186178940993827e+00,1.599125073163937145e+02,9.946563239464393291e+01,9.368847304124098940e+00,1.660403562888120916e+02,1.401197314140124206e+02,9.082948836302145779e+00,1.991146690955528697e+02,1.387343737479967842e+02,9.047178038572653236e+00,1.993112541785606879e+02
4.020000000000000000e+02,1.337630814772385790e+01,1.519925657810308905e+02,2.720120921990810459e+01,1.020233334761399568e+01,1.535010736318735098e+02,8.211467202993539161e+01,9.743664017701760827e+00,1.599165041410006154e+02,9.949612371982672698e+01,9.351914092821951741e+00,1.660580039782402082e+02,1.400759059025691045e+02,9.025453411004482618e+00,1.990318798358623553e+02,1.389150159786909171e+02,8.989144599132048441e+00,1.992251802102113345e+02
4.030000000000000000e+02,1.340085301521496852e+01,1.520127012008275642e+02,2.716741601014748753e+01,1.020800599807347986e+01,1.534893588335086179e+02,8.213177740635016733e+01,9.743987323076297002e+00,1.599101819551908079e+02,9.940195480737931177e+01,9.354407711518115676e+00,1.660122510078625737e+02,1.401977130596454231e+02,9.060521815373347110e+00,1.991002817007211547e+02,1.386318994766626531e+02,9.035034018296462577e+00,1.993086143298026798e+02
4.040000000000000000e+02,1.338067575601431081e+01,1.519730161813589007e+02,2.717200127626076878e+01,1.020179424774952359e+01,1.535115377964117442e+02,8.206864322760166885e+01,9.735706221751676992e+00,1.598979715200570695e+02,9.942983140211839554e+01,9.331850731678498434e+00,1.660228120461488288e+02,1.401634456536708626e+02,9.037718997857510317e+00,1.990732800605969715e+02,1.387361423590244272e+02,9.000064977010090672e+00,1.992327346410506834e+02
4.050000000000000000e+02,1.336955062181521647e+01,1.519780818743583382e+02,2.719648931454389640e+01,1.021714932368351825e+01,1.534736369988856950e+02,8.213983557285406789e+01,9.761724966000288717e+00,1.599076793964092644e+02,9.952111166929587682e+01,9.367485378950069830e+00,1.660709424141125794e+02,1.400610878968850272e+02,9.031058013133513640e+00,1.991079150077624149e+02,1.386608902368789984e+02,8.988155110677082504e+00,1.992217168563451537e+02
4.060000000000000000e+02,1.341264088459504045e+01,1.519545360858624008e+02,2.729183130508814159e+01,1.019405805636674955e+01,1.535236054249298832e+02,8.207948921399238884e+01,9.729768650348370684e+00,1.599310568785056148e+02,9.942706956129808304e+01,9.336286153548803313e+00,1.660842300806289984e+02,1.400206483498597834e+02,9.083665378277117952e+00,1.991473537347255842e+02,1.388406808706430411e+02,9.014950395241761782e+00,1.992192741198417423e+02
4.070000000000000000e+02,1.341093284900371785e+01,1.519112646934313489e+02,2.721362763429299392e+01,1.015037191342084810e+01,1.533913897392077388e+02,8.209219516851963760e+01,9.681396122467823773e+00,1.598020885369716666e+02,9.958162321433043473e+01,9.283867806654710009e+00,1.659641753367888839e+02,1.402762324406550363e+02,9.073517192938389542e+00,1.991361533140524784e+02,1.387403246757311592e+02,8.970928588280310478e+00,1.992149565867888725e+02
4.080000000000000000e+02,1.338812633905655325e+01,1.519400925660744690e+02,2.723170637473081968e+01,1.020789447197547339e+01,1.535377577170347649e+02,8.205977317614433275e+01,9.739314314035269149e+00,1.599272932786208230e+02,9.948557027180989110e+01,9.349185239351712084e+00,1.660659638233674116e+02,1.400814681615584902e+02,9.049768477219801710e+00,1.991363627115885038e+02,1.385908132699819646e+02,8.990414731930464143e+00,1.992578053009815733e+02
4.090000000000000000e+02,1.341905558170416413e+01,1.519392104613475283e+02,2.723745290316068335e+01,1.016533896128336600e+01,1.534651231814653443e+02,8.209152565980568284e+01,9.697702852884928504e+00,1.598911457159580323e+02,9.948063741830678453e+01,9.305175316639434868e+00,1.660182851938101010e+02,1.401671126928085016e+02,9.087645496466221218e+00,1.991802673339843750e+02,1.385530766413762080e+02,8.978180352235451522e+00,1.992287333953075006e+02
4.100000000000000000e+02,1.340343481699625627e+01,1.519001702333108028e+02,2.728113313332582024e+01,1.018982936174441534e+01,1.534959040715144170e+02,8.210578057704827870e+01,9.726303222851875319e+00,1.598983031444060430e+02,9.954951351850461094e+01,9.335233996464655348e+00,1.660779454940404491e+02,1.401575838529146552e+02,9.080703891851962695e+00,1.991650910206329854e+02,1.387337195763221018e+02,8.950045453585111943e+00,1.992338434463892156e+02
4.110000000000000000e+02,1.339413446279672470e+01,1.518909435174404052e+02,2.721755484556540594e+01,1.017738106556427802e+01,1.534746584770007019e+02,8.216549929105318029e+01,9.717015246855906341e+00,1.599094599405924555e+02,9.961419712946964466e+01,9.312122970972305680e+00,1.660553539569561394e+02,1.402951681283803964e+02,9.061490831619654074e+00,1.991695799216246314e+02,1.385312357584635379e+02,8.981936019506209234e+00,1.992422393798828182e+02
4.120000000000000000e+02,1.339120345971523207e+01,1.518634028116861714e+02,2.730444163787059253e+01,1.020570569649720838e+01,1.535077276767828494e+02,8.216495423928284936e+01,9.748814485011957132e+00,1.599463466155223159e+02,9.947836792774690196e+01,9.348561507004957249e+00,1.661077099139873781e+02,1.402429131141075800e+02,9.064219533480130764e+00,1.991813895201071318e+02,1.385798047970502864e+02,8.970321875352125218e+00,1.992193569085536922e+02
4.130000000000000000e+02,1.338195961194160688e+01,1.518439686799660535e+02,2.741552142607860176e+01,1.015132684952173392e+01,1.534411967350886243e+02,8.214079930232121285e+01,9.697838749029697780e+00,1.598522548968975343e+02,9.955949092767177433e+01,9.296701436165051291e+00,1.660248090695112069e+02,1.402001552483974365e+02,9.053968708331767701e+00,1.991363353240184324e+02,1.388570508125500851e+02,8.959550314683180972e+00,1.992427301651392213e+02
4.140000000000000000e+02,1.336719080118032643e+01,1.518343092111440740e+02,2.729802028949444193e+01,1.018782469920622979e+01,1.535163470537234502e+02,8.214203628148787573e+01,9.724565041370880181e+00,1.599335798605894183e+02,9.953640258006559804e+01,9.328367692996293314e+00,1.660638125688601576e+02,1.399722091283553596e+02,9.032261623480380308e+00,1.991136731270032101e+02,1.385606044671474422e+02,8.950738642765925235e+00,1.992111404027694448e+02
4.150000000000000000e+02,1.340360657618595930e+01,1.518483394035926324e+02,2.735136946653708279e+01,1.015834408295460278e+01,1.534321868113982532e+02,8.224905794583834506e+01,9.694174032944898656e+00,1.599003064277844715e+02,9.960100864508213192e+01,9.302568235152806508e+00,1.660333933512369811e+02,1.403323579445863345e+02,9.082070976648575211e+00,1.992053100585937386e+02,1.388183778420472834e+02,8.960814886826735659e+00,1.992765295566656789e+02
4.160000000000000000e+02,1.337470614604460906e+01,1.517786328046749702e+02,2.739310044508713915e+01,1.019264639340914158e+01,1.534696289845002184e+02,8.212223588992387135e+01,9.730748181465344260e+00,1.599370279556665650e+02,9.950621044452373098e+01,9.341203767825396298e+00,1.661130972837790409e+02,1.402365845509064570e+02,9.051706372774564358e+00,1.991695050361828976e+02,1.388637476994441045e+02,9.001778749319223394e+00,1.993421298296023565e+02
4.170000000000000000e+02,1.336657464932172701e+01,1.518119810837965815e+02,2.736885806352664119e+01,1.018719119536570972e+01,1.534592364971454401e+02,8.227880288148537602e+01,9.725097162295609721e+00,1.599229189750475371e+02,9.963793636224208683e+01,9.330338556338579892e+00,1.660759322728866039e+02,1.401405835273938294e+02,9.031168487744453799e+00,1.991311629857772800e+02,1.385181675055088135e+02,8.956883772825582568e+00,1.992605823223407526e+02
4.180000000000000000e+02,1.337819246145395091e+01,1.517466358087001481e+02,2.749378413664988940e+01,1.014529767647767677e+01,1.533907598642202288e+02,8.213842409574068881e+01,9.685294483869503424e+00,1.598230571649013427e+02,9.958357876508664219e+01,9.297544968433868462e+00,1.660151950151492599e+02,1.403146187806740670e+02,9.050534889025565022e+00,1.991974930983323020e+02,1.389485696645883479e+02,8.971773397005520678e+00,1.992970144418569589e+02
4.190000000000000000e+02,1.335733863634940910e+01,1.517569359021309197e+02,2.732328409048227158e+01,1.016217381893060079e+01,1.534613223344851747e+02,8.215216737404847436e+01,9.698507216037848266e+00,1.598757024520483014e+02,9.954431567069811138e+01,9.306089151822604322e+00,1.660648779453375710e+02,1.401282044239533207e+02,9.025854467734312436e+00,1.991465106670672753e+02,1.385705381735777166e+02,8.978294641543657306e+00,1.992838914920122306e+02
4.200000000000000000e+02,1.337001891502967332e+01,1.517681082016382561e+02,2.741139525389059983e+01,1.019474302927653042e+01,1.534949207012469969e+02,8.212384393154046336e+01,9.731007668910882202e+00,1.599223008375901429e+02,9.942733529897836320e+01,9.335724473610902407e+00,1.661336162860577019e+02,1.401281555175781364e+02,9.045159413264347137e+00,1.992038041334885747e+02,1.389021672957982787e+02,8.940061931121043415e+00,1.992455582838792054e+02
4.210000000000000000e+02,1.336797481439052504e+01,1.516994016989683587e+02,2.755469900277944717e+01,1.014570316901573754e+01,1.533847286517803354e+02,8.229426594269581585e+01,9.678877991896408517e+00,1.597995411017002425e+02,9.966496194692759047e+01,9.279933450160882558e+00,1.660078721266526429e+02,1.402167084522736502e+02,9.042061091692019659e+00,1.991558827718098996e+02,1.389833155705378545e+02,8.976963639870668032e+00,1.992901632455678964e+02
4.220000000000000000e+02,1.336136048145783306e+01,1.517438772446070061e+02,2.740194270794208364e+01,1.017364035386305510e+01,1.534588971260266135e+02,8.217499984349960584e+01,9.714709903032352045e+00,1.599220070472130431e+02,9.960637336144080223e+01,9.326709209344326013e+00,1.661259375156500369e+02,1.402248133732722408e+02,9.030134303753191816e+00,1.992051112248346953e+02,1.385827335455478817e+02,8.927108163100022864e+00,1.992630774082281562e+02
4.230000000000000000e+02,1.335420044140938067e+01,1.516900630657489444e+02,2.751427727723732986e+01,1.014769267546824949e+01,1.534375436636117911e+02,8.222097520094651202e+01,9.683604127932817107e+00,1.598227040608724110e+02,9.959145844288362071e+01,9.288382593790689867e+00,1.660282513740735340e+02,1.402532635811047612e+02,9.023355523133888667e+00,1.991501662816756948e+02,1.387404806283803964e+02,8.960277743217272217e+00,1.993103842710837341e+02
4.240000000000000000e+02,1.330446267250256653e+01,1.516674950232872447e+02,2.750514373779297017e+01,1.011775293105687901e+01,1.533800089909479993e+02,8.230087213760766929e+01,9.655417427649865658e+00,1.598456411508413453e+02,9.969627278645833712e+01,9.263206496605505436e+00,1.660034707876352513e+02,1.402115003536908944e+02,8.975979692508012420e+00,1.991215011987930552e+02,1.390802628737229441e+02,8.960536570426745229e+00,1.992871642283904237e+02
4.250000000000000000e+02,1.334129745287772906e+01,1.516590875870141986e+02,2.752220998910757288e+01,1.017660726400522009e+01,1.534548475216596444e+02,8.211141294821715064e+01,9.720166979080591574e+00,1.598797295986077529e+02,9.951532467573116492e+01,9.321725850227551291e+00,1.660992061517177376e+02,1.401345872927934693e+02,9.028826596186711129e+00,1.991518576597555921e+02,1.387081859099559153e+02,8.974102166982797613e+00,1.993411376170622873e+02
4.260000000000000000e+02,1.334612184182191541e+01,1.516633233779515990e+02,2.751862183595315159e+01,1.014006129044752846e+01,1.533830028044872051e+02,8.222013792380307962e+01,9.683120957399026452e+00,1.598545936780098486e+02,9.965996962327223230e+01,9.282559331258138258e+00,1.660476083608774047e+02,1.403216684194711661e+02,9.017147929851825339e+00,1.991804343981620491e+02,1.390742886274288992e+02,8.970178853548489428e+00,1.993603131416516305e+02
4.270000000000000000e+02,1.335474682343311770e+01,1.516473461444561508e+02,2.758613218649839638e+01,1.015996100596892582e+01,1.534364198733598528e+02,8.223570990929236757e+01,9.694309464479104577e+00,1.598529123942057595e+02,9.962682174291366266e+01,9.305047299311711484e+00,1.660784045097155115e+02,1.401151335887419975e+02,9.032584713666867771e+00,1.991933797200520644e+02,1.386338790502303766e+02,8.967892304444925244e+00,1.993341020633012874e+02
4.280000000000000000e+02,1.337824618021647183e+01,1.516590087401561391e+02,2.754011415334848323e+01,1.012850351578149954e+01,1.534003228603265256e+02,8.223540931114783348e+01,9.673434863946376083e+00,1.598437259380633577e+02,9.970938935891176413e+01,9.277407034849508349e+00,1.660647575965294322e+02,1.402081850492037347e+02,9.062833477900579027e+00,1.992186838003305525e+02,1.385543535281450431e+02,8.930985695276504543e+00,1.993080175155248526e+02
4.290000000000000000e+02,1.335432774959466329e+01,1.516517322442470572e+02,2.755768145047701267e+01,1.015722048832819979e+01,1.534738589164538212e+02,8.228125919439854385e+01,9.701891948015262557e+00,1.599172899686373626e+02,9.970575174184945411e+01,9.302400779724120383e+00,1.661255312406099733e+02,1.401139009133363516e+02,9.037084525670760371e+00,1.992493858141776855e+02,1.388440216064453239e+02,8.970782221280611424e+00,1.993522219926882997e+02
4.300000000000000000e+02,1.331804947975354381e+01,1.516437319437662836e+02,2.763139118292392737e+01,1.014677042349790881e+01,1.534535175421299016e+02,8.232653718606019311e+01,9.682915672889123471e+00,1.598597697722606199e+02,9.980114393967848230e+01,9.289287992624135626e+00,1.660797342153695979e+02,1.402237217829777762e+02,9.000596672449356461e+00,1.992062397492237551e+02,1.388576358892978817e+02,8.974037693708371677e+00,1.993483785775991635e+02
4.310000000000000000e+02,1.335082439520420117e+01,1.516002501169840571e+02,2.767433492220365210e+01,1.016445653377435221e+01,1.534274630815554872e+02,8.227370699368989904e+01,9.716550269493689385e+00,1.599069544865534453e+02,9.968704575758714270e+01,9.321103360102727109e+00,1.661270926451071546e+02,1.404514436379457152e+02,9.031033951196915766e+00,1.992209157307942746e+02,1.388598768185346444e+02,8.962859280904133641e+00,1.993386348626552547e+02
4.320000000000000000e+02,1.334327825399545553e+01,1.515748529776548708e+02,2.763451036306527797e+01,1.014709310776148143e+01,1.534534168341220948e+02,8.230957489013671591e+01,9.682551247034316688e+00,1.598674356313852059e+02,9.974509441669169973e+01,9.290997744829226690e+00,1.661111155192057538e+02,1.401851574237529974e+02,9.023720687474959590e+00,1.992545727852062782e+02,1.386985763158553766e+02,8.909561587602663479e+00,1.993090525309244754e+02
4.330000000000000000e+02,1.332062176435421641e+01,1.515563188993014023e+02,2.761554342416616592e+01,1.014360385307898937e+01,1.534444671239608340e+02,8.225318051851712653e+01,9.679593159602237762e+00,1.598718672141050661e+02,9.963793972700069901e+01,9.300571470994215773e+00,1.661003813132261939e+02,1.402137805645282356e+02,9.007523277478339807e+00,1.992186167399088390e+02,1.388045572134164729e+02,8.916838841560560169e+00,1.992778963529146665e+02
4.340000000000000000e+02,1.333411227984306180e+01,1.515322180038843385e+02,2.762693147903833690e+01,1.012532712985307803e+01,1.533602812546949963e+02,8.236367746988932481e+01,9.667728810432629771e+00,1.598130948580228505e+02,9.972033722706329684e+01,9.271998434800368116e+00,1.660439772385817037e+02,1.401588477501502439e+02,9.022174086937537751e+00,1.992846128023587653e+02,1.387319987761668756e+02,8.929305022802108027e+00,1.993467102050781250e+02
4.350000000000000000e+02,1.335115638635097390e+01,1.515815639398036865e+02,2.762941839756109630e+01,1.012940079615666278e+01,1.533850091004982801e+02,8.226011552077073929e+01,9.666236212314704090e+00,1.598452987279647459e+02,9.969877694936899104e+01,9.277613385518391098e+00,1.660169274745843495e+02,1.401256647354517213e+02,9.042971283350235367e+00,1.992799370398888072e+02,1.387601506942357901e+02,8.900271361913436152e+00,1.993131190373347295e+02
4.360000000000000000e+02,1.330643134483924328e+01,1.514858032911251655e+02,2.761652343945625532e+01,1.014023723113231235e+01,1.534411321395482730e+02,8.227061595427684892e+01,9.680381388541979604e+00,1.598622936542217303e+02,9.960559465457231454e+01,9.281004401965018857e+00,1.660683856670673038e+02,1.402230465619992117e+02,8.989225495167268321e+00,1.991738341502654066e+02,1.387619673508864082e+02,8.921008017124274048e+00,1.994007832845051951e+02
4.370000000000000000e+02,1.333012709006285057e+01,1.515279161306527840e+02,2.768933921227088391e+01,1.013679388975485729e+01,1.534238980415539686e+02,8.234921378111228307e+01,9.676377144837990940e+00,1.598314146775465474e+02,9.975489498040614933e+01,9.283578256460335965e+00,1.660942904741336292e+02,1.402692660600711179e+02,9.016519800821940933e+00,1.992243247007712625e+02,1.389038495968549682e+02,8.889887032142052448e+00,1.992912765894180609e+02
4.380000000000000000e+02,1.328731773572090269e+01,1.514497835990709973e+02,2.771679789225260393e+01,1.014181498992137342e+01,1.534017447447165523e+02,8.226847933255709222e+01,9.682671268169697143e+00,1.598724555773612508e+02,9.966496695494041091e+01,9.289892103733160766e+00,1.661090353158804191e+02,1.402035169552534057e+02,8.974339895982009097e+00,1.991753385886167393e+02,1.388675215501051809e+02,8.926801745096842211e+00,1.993779740553635804e+02
4.390000000000000000e+02,1.330922228495279924e+01,1.514858928484794660e+02,2.772627936143141625e+01,1.012971698565360867e+01,1.533998915452223741e+02,8.233177388509115247e+01,9.672313558138334599e+00,1.598780336820162518e+02,9.972829488118489394e+01,9.281317236484625255e+00,1.660649986071464355e+02,1.401993092854817746e+02,8.996264433249448800e+00,1.992359270144731340e+02,1.387292893629807793e+02,8.947473824329865266e+00,1.994119069417317576e+02
4.400000000000000000e+02,1.332224244337815477e+01,1.514567592914287957e+02,2.778469699957431871e+01,1.012816797403188929e+01,1.534050837198893191e+02,8.235468206161107219e+01,9.674468240982447398e+00,1.598570942022861914e+02,9.973178691374950233e+01,9.284040519518729440e+00,1.661197221804887647e+02,1.402962572929186820e+02,9.011834477155636236e+00,1.992201231345152337e+02,1.389235514322916742e+02,8.917884728847406350e+00,1.993829795641776741e+02
4.410000000000000000e+02,1.328341527596498217e+01,1.514357408181214737e+02,2.775523497752654123e+01,1.011645966065235669e+01,1.533818201309595395e+02,8.241333391238481454e+01,9.661278201372194729e+00,1.598440455118815180e+02,9.980288582826271693e+01,9.259922594901842885e+00,1.660596092810997675e+02,1.401641064766125737e+02,8.974090889172677166e+00,1.992020805945763300e+02,1.385914877084585441e+02,8.933552546378892956e+00,1.993996109400040098e+02
4.420000000000000000e+02,1.329993771284054560e+01,1.513933012448824229e+02,2.784935571719438485e+01,1.009550250126765292e+01,1.533459060668945426e+02,8.228121967804737835e+01,9.640750210101787232e+00,1.598031277778821106e+02,9.960642203306539955e+01,9.241445502256736333e+00,1.660273378812349563e+02,1.402422404753856142e+02,8.996997505579239274e+00,1.992289477226061649e+02,1.387288711939102654e+02,8.941835212707520242e+00,1.994300038655598826e+02
4.430000000000000000e+02,1.330045552865052905e+01,1.513776811550825130e+02,2.778161195608285894e+01,1.011162748581323889e+01,1.533578757261618648e+02,8.235275925856370804e+01,9.655434295458670491e+00,1.598318181747045514e+02,9.973326048239682962e+01,9.258022049145820276e+00,1.660492955916967333e+02,1.403035635141226010e+02,8.986220188629932437e+00,1.992191335042317633e+02,1.387518519474909908e+02,8.915014164264386309e+00,1.993407421405498781e+02
4.440000000000000000e+02,1.331591941148806768e+01,1.513901009095020527e+02,2.786131784487993457e+01,1.014164244333903042e+01,1.534071804340069320e+02,8.238739041059444901e+01,9.678921274038462030e+00,1.598886364276592644e+02,9.974764756422776202e+01,9.289271589425894149e+00,1.661050626314603278e+02,1.403516845703125000e+02,9.005689914409931163e+00,1.992735344519981595e+02,1.388605949988732107e+02,8.930988257970565058e+00,1.994096113156049626e+02
4.450000000000000000e+02,1.330763922471266447e+01,1.514085014636700066e+02,2.783721202948154527e+01,1.012130134778145063e+01,1.534135301247621328e+02,8.241230136186648281e+01,9.659212376521184140e+00,1.598479226919321263e+02,9.976106011806389517e+01,9.271106015718899584e+00,1.660807899670723202e+02,1.403034006754557197e+02,9.011235711513421620e+00,1.992610846886267950e+02,1.388274893736227966e+02,8.886701290424053212e+00,1.993373460036057736e+02
4.460000000000000000e+02,1.329547971578744736e+01,1.513460030971429262e+02,2.791864177997295826e+01,1.010688439882718548e+01,1.533775787353515625e+02,8.232575714893830821e+01,9.651118479019556773e+00,1.598418933574969856e+02,9.973388288449018546e+01,9.257515124785594907e+00,1.660871214255308246e+02,1.402209109575320554e+02,8.995858304928511018e+00,1.992452251727764292e+02,1.389061830178285391e+02,8.952463106008677229e+00,1.994506062043018915e+02
4.470000000000000000e+02,1.328444544474283795e+01,1.513423658615503768e+02,2.782801948938614345e+01,1.014449144021058657e+01,1.534409796690329699e+02,8.236547065147986757e+01,9.683633858118302129e+00,1.598539569170047230e+02,9.972361673208384047e+01,9.297608341314854030e+00,1.661506328876202190e+02,1.402379862467447822e+02,8.976502653268667586e+00,1.993104831010867315e+02,1.387508771064953805e+02,8.948660679352588687e+00,1.994438755915715262e+02
4.480000000000000000e+02,1.330279170305301051e+01,1.513588486891526372e+02,2.783708284818209222e+01,1.014981197454990536e+01,1.534360122680664062e+02,8.224840076153094515e+01,9.690263850872332441e+00,1.598727040999975202e+02,9.970752363938551355e+01,9.298171860132461219e+00,1.661548694317157526e+02,1.400953975579677433e+02,8.994369516617211957e+00,1.992688680795523055e+02,1.387802645952273508e+02,8.901961018488957933e+00,1.993975090613731993e+02
4.490000000000000000e+02,1.330712205935747150e+01,1.513183714548746650e+02,2.794850985209147254e+01,1.009552210783347093e+01,1.533680484087039417e+02,8.237789126665164474e+01,9.637739108158992707e+00,1.598106007111378517e+02,9.970533118614783064e+01,9.242031879914112125e+00,1.660905013646835187e+02,1.402604656512920656e+02,9.007161399645683630e+00,1.992854381854717758e+02,1.389832182272886598e+02,8.899273192576872660e+00,1.994092267158704033e+02
4.500000000000000000e+02,1.331306836054875298e+01,1.513746339944692636e+02,2.788303702916854476e+01,1.013570640270526546e+01,1.534022889357346457e+02,8.241976901323367599e+01,9.676143303895608838e+00,1.598864343105218495e+02,9.977502277080829174e+01,9.291027396764510726e+00,1.661584532126402109e+02,1.401968631059695554e+02,9.007126773932041530e+00,1.993456975692357673e+02,1.387858126909304985e+02,8.880091496002979312e+00,1.994014499762119499e+02
4.510000000000000000e+02,1.317418550344613948e+01,1.510242854680770392e+02,2.797490921998635471e+01,9.983682128710624326e+00,1.529072183853540707e+02,8.238107155041817009e+01,9.526802561833308758e+00,1.593607534555288225e+02,9.973262031750800816e+01,9.132478034190642191e+00,1.655874888102213447e+02,1.402701953594501276e+02,8.875569265316693546e+00,1.988126812274639406e+02,1.387611021384214780e+02,8.810293525304549789e+00,1.989640195406400380e+02
4.520000000000000000e+02,1.310355760134183356e+01,1.508568317902393687e+02,2.812989572378305425e+01,9.980539791400616423e+00,1.527908329890324808e+02,8.251055986453324920e+01,9.521660467294546848e+00,1.592188296587039247e+02,9.993843305538862865e+01,9.137123014988043579e+00,1.654496757311698616e+02,1.403710067357772573e+02,8.810561468662360340e+00,1.986271624442858297e+02,1.386167986747546195e+02,8.748188581222143156e+00,1.988240742218800108e+02
4.530000000000000000e+02,1.311818810976468619e+01,1.508573039715106461e+02,2.811361160278320170e+01,9.925202369689941406e+00,1.526603672125400522e+02,8.255931999010917366e+01,9.472428659292367215e+00,1.591106959025065066e+02,9.994752819354717133e+01,9.079213010347807256e+00,1.653250447591145758e+02,1.403476723695412716e+02,8.829517276470477682e+00,1.985875805194561394e+02,1.387533369797926639e+02,8.718993984124599805e+00,1.986832305125701055e+02
4.540000000000000000e+02,1.310191744290865401e+01,1.507880734565930538e+02,2.821906750018780130e+01,9.951126108414086957e+00,1.527093593499599251e+02,8.251280767978765596e+01,9.485537372491299024e+00,1.591093933496720183e+02,9.984849677452673689e+01,9.106891676095814958e+00,1.653289328550680750e+02,1.403031905736678766e+02,8.819211015945825238e+00,1.985250357603415523e+02,1.388223500569661439e+02,8.744482113764835418e+00,1.986578461475861275e+02
4.550000000000000000e+02,1.309582406068459548e+01,1.507424655816494123e+02,2.821751225789387973e+01,9.962617130768604667e+00,1.526430547469701651e+02,8.263494951297074920e+01,9.507006302858011182e+00,1.590929275512695256e+02,9.988467833690154407e+01,9.114740689595540957e+00,1.653173246726011882e+02,1.403823915921724677e+02,8.808147577139047613e+00,1.985125863882211661e+02,1.387119027944711434e+02,8.762881973462226526e+00,1.987032034067007089e+02
4.560000000000000000e+02,1.305849637740697666e+01,1.506827430431659423e+02,2.828875236511230540e+01,9.902303279974521644e+00,1.525718743739984120e+02,8.267461352226061422e+01,9.445034853617350734e+00,1.590004465738932709e+02,1.000515921568259188e+02,9.051265833928034965e+00,1.652242078732221842e+02,1.405190845196063663e+02,8.781985395382612580e+00,1.984137624887320044e+02,1.388515664125100102e+02,8.754607914655636591e+00,1.986485760811047783e+02
4.570000000000000000e+02,1.308398380768604774e+01,1.506709613995674317e+02,2.822788859636355596e+01,9.942871357844426328e+00,1.525904684995993534e+02,8.270739777393829684e+01,9.487763791206555553e+00,1.590138666788736828e+02,1.000259129059620449e+02,9.095113685803536185e+00,1.652740877591647006e+02,1.405495497483473457e+02,8.810797456594613664e+00,1.984250462458683728e+02,1.388657239865034114e+02,8.727647434136805771e+00,1.986021986741286014e+02
4.580000000000000000e+02,1.310031482011843984e+01,1.506486900623028191e+02,2.836788340837527400e+01,9.933696849529559003e+00,1.525772919874924867e+02,8.267530341515174541e+01,9.478055587181678732e+00,1.590154702602288523e+02,9.995278034699268233e+01,9.094577417618189941e+00,1.652621473263471898e+02,1.403407679631159795e+02,8.826790481958633805e+00,1.984353650215344373e+02,1.389791103265224308e+02,8.763958309858272955e+00,1.986282394800430779e+02
4.590000000000000000e+02,1.304949833796574588e+01,1.506166905916654173e+02,2.837249566102639164e+01,9.952360593355619400e+00,1.525687865037184565e+02,8.281184328519381666e+01,9.494799765562399685e+00,1.590056731395232532e+02,1.001116741473858127e+02,9.108230238694410730e+00,1.652378867124899955e+02,1.406865379920372732e+02,8.780084756704477300e+00,1.983936832525790805e+02,1.388593008970603080e+02,8.759915077991974997e+00,1.986496983454777592e+02
4.600000000000000000e+02,1.309873117300180212e+01,1.506445888910538145e+02,2.834448957198705443e+01,9.904243865379919853e+00,1.524998920929737665e+02,8.273461914062500000e+01,9.446297092926807082e+00,1.589166711269280938e+02,1.000787224402794493e+02,9.054941148024338915e+00,1.651464409461387959e+02,1.406093444041716793e+02,8.826675170507186863e+00,1.983997018667367911e+02,1.388783930851863033e+02,8.736119373028094159e+00,1.985667923364883904e+02
4.610000000000000000e+02,1.304641650762313532e+01,1.505843436705760610e+02,2.842214741829113933e+01,9.932602941072904201e+00,1.525124413905999745e+02,8.276928108410957918e+01,9.474470603160369819e+00,1.589756016266651670e+02,9.999009473751752353e+01,9.084504875769981780e+00,1.652117897229316839e+02,1.405982737223307311e+02,8.779588689559545855e+00,1.983749757424379254e+02,1.390048055013020871e+02,8.766186205546061316e+00,1.986309992081079656e+02
4.620000000000000000e+02,1.307635174775735010e+01,1.505500889411339358e+02,2.837308399493877786e+01,9.949978681711050044e+00,1.525253977066431332e+02,8.279072762513771977e+01,9.490585967821951741e+00,1.589630140255658830e+02,1.001515874618139037e+02,9.102330677325909392e+00,1.651928453494340658e+02,1.407278006529196830e+02,8.804641102521847174e+00,1.983658153827374235e+02,1.387938959366235849e+02,8.704063748090694830e+00,1.985030821188902337e+02
4.630000000000000000e+02,1.303193016541309923e+01,1.505055541209685543e+02,2.849579647748898381e+01,9.908468378507173213e+00,1.524598872258113147e+02,8.285790733924278584e+01,9.453199816972780667e+00,1.589227187719100414e+02,1.000971788455278499e+02,9.068277623103215390e+00,1.651543240278195128e+02,1.405820325802534114e+02,8.763422608986878970e+00,1.982958405323517468e+02,1.389402841421274104e+02,8.758627341343807160e+00,1.985779315655047981e+02
4.640000000000000000e+02,1.305382652771778673e+01,1.505122169396815934e+02,2.843231153243627318e+01,9.927102646460900459e+00,1.525014633178710994e+02,8.285981762225810598e+01,9.470378210605719715e+00,1.589462407821264094e+02,1.001567989251552433e+02,9.083455388973920464e+00,1.652136422181740443e+02,1.404348605424929985e+02,8.788160309424768002e+00,1.983364465958032952e+02,1.388550497984274728e+02,8.714862241500462403e+00,1.985083688589242854e+02
4.650000000000000000e+02,1.308747271513327526e+01,1.505111808581229980e+02,2.850818004119090432e+01,9.914242944961939585e+00,1.524555557642227654e+02,8.285066277919671052e+01,9.461787346081855787e+00,1.589088381645007075e+02,1.002287760807917607e+02,9.075998614384577223e+00,1.651540499956179815e+02,1.406364821996444334e+02,8.818660217676407953e+00,1.983697407257862437e+02,1.389915615766476265e+02,8.731144523620605113e+00,1.985275190304487296e+02
4.660000000000000000e+02,1.308548513070130959e+01,1.505134817857008898e+02,2.852518328153169946e+01,9.913885962657438711e+00,1.524563550117688351e+02,8.278302142803485708e+01,9.460952519147824091e+00,1.589206990168644609e+02,1.001312871297200502e+02,9.081590872544508031e+00,1.651467924460386314e+02,1.406755088610526911e+02,8.831109105623685451e+00,1.983912345690604866e+02,1.390589161408253176e+02,8.701057282472268284e+00,1.984937449919871710e+02
4.670000000000000000e+02,1.305587548965062794e+01,1.504625604776235832e+02,2.844328684684557729e+01,9.911396760206956813e+00,1.524572459294245732e+02,8.287228624392778897e+01,9.461156380482208306e+00,1.588960040752704117e+02,1.001639925443209194e+02,9.073205762031751220e+00,1.651598080366086094e+02,1.404613129444611275e+02,8.793729063180776961e+00,1.983421072935447000e+02,1.388662557748647828e+02,8.688448343521509187e+00,1.984885122445913339e+02
4.680000000000000000e+02,1.307928989606025816e+01,1.505273849976368297e+02,2.845291441892966233e+01,9.928770657074757366e+00,1.524898566612830564e+02,8.288774343637319930e+01,9.478157023894480560e+00,1.589350855509439953e+02,1.002075068155924527e+02,9.086631838480631274e+00,1.651935860658303170e+02,1.406512619409805609e+02,8.817292854113455647e+00,1.984209199563051129e+02,1.388537452893379509e+02,8.709838700905823572e+00,1.985011627979767752e+02
4.690000000000000000e+02,1.304651023669120669e+01,1.504733438540727661e+02,2.845789616902669295e+01,9.907045085613544799e+00,1.524238237821138569e+02,8.288147469545022261e+01,9.454309654235839133e+00,1.588611298781174810e+02,1.002188147520407711e+02,9.063948929615509797e+00,1.651283413618039049e+02,1.406796110495542962e+02,8.784435250208927570e+00,1.983236558963091056e+02,1.388178827530298349e+02,8.761600704682178886e+00,1.985895946013621653e+02
4.700000000000000000e+02,1.306097116714868811e+01,1.504649405357164937e+02,2.850206201993502120e+01,9.879850421807704564e+00,1.524183553059895928e+02,8.292687362279647800e+01,9.425642590645031405e+00,1.588624825110802021e+02,1.003387516510792210e+02,9.035371369581955747e+00,1.651054868257962767e+02,1.406980668288010747e+02,8.793758455912271899e+00,1.983488584860776882e+02,1.389363949506710867e+02,8.723659297747490271e+00,1.985044326390975584e+02
4.710000000000000000e+02,1.305267659700833782e+01,1.504581366221109988e+02,2.857969351548414849e+01,9.918077014042781414e+00,1.523929698846279166e+02,8.292753620636769085e+01,9.461976290971804815e+00,1.588436577430138072e+02,1.002372614151392298e+02,9.075685261457394404e+00,1.651009770320012251e+02,1.407376180013020814e+02,8.796703348404321332e+00,1.983589446238981964e+02,1.389167331793369442e+02,8.750802157475398246e+00,1.985247934977213617e+02
4.720000000000000000e+02,1.307507864145132181e+01,1.504184912265875482e+02,2.854801283616286156e+01,9.900181134541830019e+00,1.524194954505333612e+02,8.292791055532602229e+01,9.447432811443622569e+00,1.588670959081405272e+02,1.002282475789388059e+02,9.067421424083221382e+00,1.651122790996844572e+02,1.406961243458283377e+02,8.818461858309232682e+00,1.983249892014723628e+02,1.390289532001201849e+02,8.703044299590281696e+00,1.984283399533002807e+02
4.730000000000000000e+02,1.305884023813101003e+01,1.503850101862198301e+02,2.863428600017840964e+01,9.927950893304286595e+00,1.523939444126227158e+02,8.293555951240735169e+01,9.471883817819447771e+00,1.588374753511869244e+02,1.002598508394681431e+02,9.084246410467684996e+00,1.651074104504707520e+02,1.409565363957331670e+02,8.788921326857346727e+00,1.983127197265624773e+02,1.388749096992688408e+02,8.750558535257974668e+00,1.985301124768379282e+02
4.740000000000000000e+02,1.303809439341227261e+01,1.503768123920146991e+02,2.859605521177634202e+01,9.904819111946300936e+00,1.523575556437174328e+02,8.292137079483423179e+01,9.448076150356195413e+00,1.588306457128280158e+02,1.001944330068734956e+02,9.059179046826484338e+00,1.650719027788211406e+02,1.406117870624248667e+02,8.784882873143905258e+00,1.982870874649439088e+02,1.390295327211037772e+02,8.720754031645945759e+00,1.985013322879106568e+02
4.750000000000000000e+02,1.307928467285938723e+01,1.504128360846103760e+02,2.859571118477063223e+01,9.903348981417142483e+00,1.524041369707156264e+02,8.303347171881260635e+01,9.448346940065041721e+00,1.588514651958759032e+02,1.003438084920247348e+02,9.066062971261830583e+00,1.651022155761718864e+02,1.407323426857972777e+02,8.830173150087015088e+00,1.983890567877353988e+02,1.388847247001452274e+02,8.736860319284291521e+00,1.984992592053535532e+02
4.760000000000000000e+02,1.301239068936079057e+01,1.503548309130546272e+02,2.866350142650115274e+01,9.910163136017628105e+00,1.523975126217573006e+02,8.297183990478515625e+01,9.462203519772261373e+00,1.588257519061749008e+02,1.003655623215895503e+02,9.078980260017591064e+00,1.650705963134765852e+02,1.406941854623647714e+02,8.760975964864094578e+00,1.982304498917017099e+02,1.390780299260066215e+02,8.709949131501026898e+00,1.984520763690655087e+02
4.770000000000000000e+02,1.302158683874668199e+01,1.503576085604154287e+02,2.860924445910331571e+01,9.878146117772811152e+00,1.523134501139322765e+02,8.304450354942908064e+01,9.424918213868751948e+00,1.587536459507086306e+02,1.004129000541491337e+02,9.034104846074031414e+00,1.650395168206630672e+02,1.407862229567307679e+02,8.769129899831918706e+00,1.982870290120442860e+02,1.388696981576772771e+02,8.688347982748961584e+00,1.984365722656249886e+02
4.780000000000000000e+02,1.303498342954195444e+01,1.503307539621988838e+02,2.872592234489245300e+01,9.917437881078475570e+00,1.523757370777619258e+02,8.297225674360225867e+01,9.464280935434194575e+00,1.588064617059170018e+02,1.003391248262845608e+02,9.080598987677158007e+00,1.650574192927433614e+02,1.406800908797826537e+02,8.780780459672977045e+00,1.982624805157001333e+02,1.390751877222305666e+02,8.705594948010567435e+00,1.984321505815554758e+02
4.790000000000000000e+02,1.303146790235470576e+01,1.502986332526573676e+02,2.867603183648525089e+01,9.907189530592697579e+00,1.523634980813050674e+02,8.302526166866987012e+01,9.452895854069636172e+00,1.588020684266701892e+02,1.003194264338566768e+02,9.068952130048703708e+00,1.651321847768930127e+02,1.407868026342147516e+02,8.778283799000275778e+00,1.982664466271033916e+02,1.391439285669571291e+02,8.747664652115259898e+00,1.985426622439653386e+02
4.800000000000000000e+02,1.306345702929374575e+01,1.503116986886049062e+02,2.864364705208020467e+01,9.888656973227476499e+00,1.523493962214542989e+02,8.296524165226863090e+01,9.434502943968160693e+00,1.587907185872395814e+02,1.002416710486778868e+02,9.052993691273224286e+00,1.650508112980769226e+02,1.409303984813201112e+02,8.815437199519230660e+00,1.982854176839192633e+02,1.389193526047926639e+02,8.705604044596354285e+00,1.984137921455578919e+02
4.810000000000000000e+02,1.305625539437318494e+01,1.503193025540082886e+02,2.868299448062212065e+01,9.895321092850123179e+00,1.523334613506610822e+02,8.303674152080829174e+01,9.443213805174215381e+00,1.587796049851637292e+02,1.004076227041391292e+02,9.057474331978040638e+00,1.650203920804537177e+02,1.410136857252854554e+02,8.805287776849208825e+00,1.983273712940705309e+02,1.392542636969150749e+02,8.718831952412923414e+00,1.984585607284154776e+02
4.820000000000000000e+02,1.301517669482108808e+01,1.502804213499411503e+02,2.863575453146910021e+01,9.910425073672563201e+00,1.523722442235701919e+02,8.302107352232322057e+01,9.459125352517151697e+00,1.588267185700245534e+02,1.004121326544346005e+02,9.073504037123459653e+00,1.651016646947616096e+02,1.406988551995693228e+02,8.762083430167956877e+00,1.982937175261668585e+02,1.389657894036708683e+02,8.707387038988944283e+00,1.984340569911858836e+02
4.830000000000000000e+02,1.302236766326121753e+01,1.502792211190248111e+02,2.875967521667480398e+01,9.901245523110414837e+00,1.523411146506285263e+02,8.302452404315654633e+01,9.443278278448643093e+00,1.587549122345753290e+02,1.003757069123096954e+02,9.058247620020157598e+00,1.650582928779797953e+02,1.407656052026993052e+02,8.778407067518967821e+00,1.983023507925179842e+02,1.392341923640324524e+02,8.699843064332620557e+00,1.983906162359775749e+02
4.840000000000000000e+02,1.301407418373303493e+01,1.502390924893892930e+02,2.873725443130884472e+01,9.874897536253318009e+00,1.523147898356119754e+02,8.310549308581229866e+01,9.423770557305751083e+00,1.587213177411984191e+02,1.004173790173652776e+02,9.032328908871381401e+00,1.650226372352013584e+02,1.408030020689352853e+02,8.766143813500036686e+00,1.982401872683794295e+02,1.391525982196514519e+02,8.726522959195650131e+00,1.984771784073267327e+02
4.850000000000000000e+02,1.304914067097199215e+01,1.502507310916216170e+02,2.876984249017177575e+01,9.897430278093386491e+00,1.522907699976212257e+02,8.301998697916666003e+01,9.444394825666378779e+00,1.587252277080829685e+02,1.003346770457732333e+02,9.059612215482271580e+00,1.649942183274489480e+02,1.408839828882461802e+02,8.793745001768455083e+00,1.983074881529196318e+02,1.389847492707081358e+02,8.722314233046311927e+00,1.984452788524138498e+02
4.860000000000000000e+02,1.302497228475717428e+01,1.502200360518235414e+02,2.886314488924466559e+01,9.890015426048865521e+00,1.523385359152769638e+02,8.306854596260266987e+01,9.438393719991047703e+00,1.587534654666216056e+02,1.003663443540915523e+02,9.047873335618239921e+00,1.649948206192407838e+02,1.407812100923978278e+02,8.780413818359374289e+00,1.982088162153195299e+02,1.391233522855318370e+02,8.712721313574375515e+00,1.984040194780398565e+02
4.870000000000000000e+02,1.301662750733204454e+01,1.501801238426795351e+02,2.871092558640700076e+01,9.897615051269530895e+00,1.523053584954677433e+02,8.309933604705028642e+01,9.443050956726073863e+00,1.588055899204351817e+02,1.004432308490459747e+02,9.058284891568696651e+00,1.650162556183643687e+02,1.409262599064753658e+02,8.766978767590645205e+00,1.982167277800730858e+02,1.391726757342998724e+02,8.679302988296900168e+00,1.984110332782451849e+02
4.880000000000000000e+02,1.302524491823636588e+01,1.502101003108880377e+02,2.882279024368677511e+01,9.899755869156274812e+00,1.523275296333508493e+02,8.312010666284805893e+01,9.443277784494252813e+00,1.587427156497270744e+02,1.004782638549804688e+02,9.055171188941368854e+00,1.649920677771935118e+02,1.409195971366686706e+02,8.783168196066831968e+00,1.982826207870091935e+02,1.392210374098557679e+02,8.706685418349046302e+00,1.984193970509064400e+02
4.890000000000000000e+02,1.304152443225567204e+01,1.501820136828300178e+02,2.877392992851061848e+01,9.884142132294483574e+00,1.523013790815304560e+02,8.303269606370191980e+01,9.431892096690642546e+00,1.587264954395783434e+02,1.004621917724609403e+02,9.049081088335086065e+00,1.649899687938201112e+02,1.408128131573016901e+02,8.802317374791854832e+00,1.982461245023287120e+02,1.389922069842998837e+02,8.730231786385560966e+00,1.984738590338291147e+02
4.900000000000000000e+02,1.303532676207713514e+01,1.501814387101393322e+02,2.881596569159092169e+01,9.874652662032689321e+00,1.522292035616360977e+02,8.313632472111628147e+01,9.417674979185447270e+00,1.586637826772836775e+02,1.004752446101261967e+02,9.041194465832832705e+00,1.649422345283703919e+02,1.408158657758663992e+02,8.789036315526717047e+00,1.982442653558193228e+02,1.390248364570813351e+02,8.679473123794947398e+00,1.983320342235076055e+02
4.910000000000000000e+02,1.300894316648825644e+01,1.501714220976218144e+02,2.880905349927070702e+01,9.866284453563201495e+00,1.522295575264172669e+02,8.310873405260917934e+01,9.409550696152907179e+00,1.587010535998221883e+02,1.004513011052058289e+02,9.025432141621907434e+00,1.649742657001202133e+02,1.408854675292968750e+02,8.761308349707187304e+00,1.981875522711338249e+02,1.392770878718449410e+02,8.723949564420259151e+00,1.984940245017027109e+02
4.920000000000000000e+02,1.304185563600980302e+01,1.501442782768836537e+02,2.881511542491423938e+01,9.872960452544383259e+00,1.522701710236378290e+02,8.309749935834835810e+01,9.420772136786045081e+00,1.587404181064703721e+02,1.005372089092548009e+02,9.039776718922150067e+00,1.650341958852914672e+02,1.407791129087790409e+02,8.798254878704364401e+00,1.982648491492638527e+02,1.390490330622746455e+02,8.727825805468436116e+00,1.985084512563852286e+02
4.930000000000000000e+02,1.300819298181778372e+01,1.501390835395226020e+02,2.887804335569724046e+01,9.875951082278520587e+00,1.522335581852839255e+02,8.314650413317558275e+01,9.428990628169133359e+00,1.587181585458608595e+02,1.004734157855694150e+02,9.040755599584334945e+00,1.650001118977864394e+02,1.408502845177283689e+02,8.759261894226074929e+00,1.981978703425480717e+02,1.391842111440805354e+02,8.743599446614583215e+00,1.984657901079226860e+02
4.940000000000000000e+02,1.301649649204351888e+01,1.501053753583859134e+02,2.883977046868740146e+01,9.865111732482910512e+00,1.522182252541566641e+02,8.315589936085235934e+01,9.405086703178209717e+00,1.586527717394706656e+02,1.004800008529271764e+02,9.023562538929475352e+00,1.649676865015274814e+02,1.408801171718499461e+02,8.759257732293544763e+00,1.982024363199869867e+02,1.392085518861428284e+02,8.691951365348620229e+00,1.983731188651842956e+02
4.950000000000000000e+02,1.300534487015161744e+01,1.500947991199982425e+02,2.893865620539738615e+01,9.856890913156362899e+00,1.522195260072365954e+02,8.311005139473157044e+01,9.405506319877428467e+00,1.586537611741286184e+02,1.004289010854867854e+02,9.018065970983260016e+00,1.649502543914012165e+02,1.409967054318159114e+02,8.761649965628599546e+00,1.982053472274389492e+02,1.394401389880057991e+02,8.658205428490271416e+00,1.983780121632111388e+02
4.960000000000000000e+02,1.299621452918419529e+01,1.500892028612968261e+02,2.891831256181765752e+01,9.902144397833408718e+00,1.522674364530123228e+02,8.317392926338391135e+01,9.443953205988957933e+00,1.587255865635016221e+02,1.005843050443209137e+02,9.064910052372859184e+00,1.649854594695262051e+02,1.408244994334685600e+02,8.753401907896384060e+00,1.982214616824418840e+02,1.392331530448717842e+02,8.711350582807492415e+00,1.984626788799579344e+02
4.970000000000000000e+02,1.300309823843149104e+01,1.501004218957363037e+02,2.886840025094839390e+01,9.868614460871770078e+00,1.521746043669871824e+02,8.324199179624899614e+01,9.419665923485389669e+00,1.586364937415489749e+02,1.005871963500976562e+02,9.037268721751678058e+00,1.649363183437249631e+02,1.410944330459985849e+02,8.764121393057015652e+00,1.982224995930989166e+02,1.392837156638121030e+02,8.720376929258689458e+00,1.984604509402544181e+02
4.980000000000000000e+02,1.302575285495855795e+01,1.501131737342247447e+02,2.895671993157802504e+01,9.881082060398199474e+00,1.522107656625601066e+02,8.326195936936598230e+01,9.432645108149602109e+00,1.586955626267653088e+02,1.005642544868664885e+02,9.046767034286107290e+00,1.649843165471003488e+02,1.409188874856019709e+02,8.796008139390211866e+00,1.983002301338391362e+02,1.391441256792117258e+02,8.697662837688739046e+00,1.983977515587439768e+02
4.990000000000000000e+02,1.302006575755583917e+01,1.500880250686254271e+02,2.891915172674717027e+01,9.889022479913172958e+00,1.522474400838216297e+02,8.315721721160106483e+01,9.435919072077824765e+00,1.587117869450495959e+02,1.004476157555213405e+02,9.055176011109963952e+00,1.649586154253055099e+02,1.409497703356620661e+02,8.782267790574293187e+00,1.982860647348257430e+02,1.393892640725160277e+02,8.699845203986534159e+00,1.983804307986528386e+02
5.000000000000000000e+02,1.301713376167493053e+01,1.501160972986465936e+02,2.894632879403921422e+01,9.904029577206342694e+00,1.522393357496995350e+02,8.322204261192908348e+01,9.454111612760103256e+00,1.586847720023912984e+02,1.005147340823442477e+02,9.072558471484061471e+00,1.649818921211438294e+02,1.409890523274739564e+02,8.773110971695338378e+00,1.982227233104216566e+02,1.393015153151291941e+02,8.690353173475999782e+00,1.983937705798026911e+02


==> plot_tikz/cifar_vaeflow_400.csv <==
epochs,recon_400,like_400,entro_400
1,3.60E+01,7.41E+01,1.81E+02
2,2.98E+01,9.66E+01,1.85E+02
3,2.73E+01,1.09E+02,1.84E+02
4,2.59E+01,1.16E+02,1.82E+02
5,2.51E+01,1.19E+02,1.80E+02
6,2.47E+01,1.22E+02,1.77E+02
7,2.41E+01,1.25E+02,1.75E+02
8,2.38E+01,1.27E+02,1.72E+02
9,2.35E+01,1.29E+02,1.71E+02
10,2.30E+01,1.30E+02,1.69E+02
11,2.28E+01,1.32E+02,1.68E+02
12,2.25E+01,1.34E+02,1.67E+02
13,2.21E+01,1.35E+02,1.66E+02
14,2.19E+01,1.36E+02,1.64E+02
15,2.15E+01,1.38E+02,1.63E+02
16,2.12E+01,1.39E+02,1.62E+02
17,2.09E+01,1.40E+02,1.61E+02
18,2.06E+01,1.42E+02,1.60E+02
19,2.03E+01,1.43E+02,1.59E+02
20,1.99E+01,1.44E+02,1.58E+02
21,1.99E+01,1.45E+02,1.57E+02
22,1.96E+01,1.46E+02,1.56E+02
23,1.92E+01,1.47E+02,1.56E+02
24,1.90E+01,1.48E+02,1.55E+02
25,1.88E+01,1.49E+02,1.54E+02
26,1.85E+01,1.50E+02,1.53E+02
27,1.83E+01,1.51E+02,1.52E+02
28,1.82E+01,1.52E+02,1.52E+02
29,1.79E+01,1.53E+02,1.51E+02
30,1.78E+01,1.54E+02,1.50E+02
31,1.75E+01,1.54E+02,1.49E+02
32,1.74E+01,1.55E+02,1.49E+02
33,1.73E+01,1.56E+02,1.48E+02
34,1.71E+01,1.57E+02,1.48E+02
35,1.68E+01,1.58E+02,1.47E+02
36,1.68E+01,1.58E+02,1.46E+02
37,1.65E+01,1.59E+02,1.46E+02
38,1.64E+01,1.60E+02,1.45E+02
39,1.62E+01,1.60E+02,1.45E+02
40,1.62E+01,1.61E+02,1.44E+02
41,1.61E+01,1.62E+02,1.43E+02
42,1.60E+01,1.62E+02,1.43E+02
43,1.57E+01,1.63E+02,1.42E+02
44,1.56E+01,1.64E+02,1.42E+02
45,1.56E+01,1.64E+02,1.41E+02
46,1.55E+01,1.65E+02,1.41E+02
47,1.53E+01,1.65E+02,1.40E+02
48,1.52E+01,1.66E+02,1.40E+02
49,1.52E+01,1.66E+02,1.39E+02
50,1.50E+01,1.67E+02,1.39E+02
51,1.50E+01,1.68E+02,1.38E+02
52,1.49E+01,1.68E+02,1.38E+02
53,1.48E+01,1.69E+02,1.37E+02
54,1.47E+01,1.69E+02,1.37E+02
55,1.47E+01,1.70E+02,1.37E+02
56,1.45E+01,1.70E+02,1.36E+02
57,1.45E+01,1.71E+02,1.36E+02
58,1.43E+01,1.71E+02,1.35E+02
59,1.43E+01,1.71E+02,1.35E+02
60,1.43E+01,1.72E+02,1.34E+02
61,1.42E+01,1.72E+02,1.34E+02
62,1.42E+01,1.73E+02,1.34E+02
63,1.41E+01,1.73E+02,1.33E+02
64,1.40E+01,1.74E+02,1.33E+02
65,1.40E+01,1.74E+02,1.32E+02
66,1.40E+01,1.75E+02,1.32E+02
67,1.40E+01,1.75E+02,1.32E+02
68,1.38E+01,1.75E+02,1.31E+02
69,1.38E+01,1.76E+02,1.31E+02
70,1.36E+01,1.76E+02,1.31E+02
71,1.37E+01,1.77E+02,1.30E+02
72,1.36E+01,1.77E+02,1.30E+02
73,1.36E+01,1.77E+02,1.30E+02
74,1.36E+01,1.78E+02,1.29E+02
75,1.36E+01,1.78E+02,1.29E+02
76,1.34E+01,1.78E+02,1.29E+02
77,1.34E+01,1.79E+02,1.28E+02
78,1.33E+01,1.79E+02,1.28E+02
79,1.33E+01,1.79E+02,1.28E+02
80,1.32E+01,1.80E+02,1.27E+02
81,1.31E+01,1.80E+02,1.27E+02
82,1.31E+01,1.80E+02,1.27E+02
83,1.31E+01,1.81E+02,1.26E+02
84,1.31E+01,1.81E+02,1.26E+02
85,1.30E+01,1.81E+02,1.26E+02
86,1.29E+01,1.82E+02,1.25E+02
87,1.30E+01,1.82E+02,1.25E+02
88,1.29E+01,1.82E+02,1.25E+02
89,1.29E+01,1.83E+02,1.25E+02
90,1.29E+01,1.83E+02,1.24E+02
91,1.27E+01,1.83E+02,1.24E+02
92,1.28E+01,1.83E+02,1.24E+02
93,1.28E+01,1.84E+02,1.24E+02
94,1.26E+01,1.84E+02,1.24E+02
95,1.27E+01,1.84E+02,1.23E+02
96,1.26E+01,1.85E+02,1.23E+02
97,1.26E+01,1.85E+02,1.23E+02
98,1.26E+01,1.85E+02,1.23E+02
99,1.26E+01,1.85E+02,1.22E+02
100,1.24E+01,1.86E+02,1.22E+02
101,1.25E+01,1.86E+02,1.22E+02
102,1.24E+01,1.86E+02,1.21E+02
103,1.26E+01,1.87E+02,1.21E+02
104,1.24E+01,1.87E+02,1.21E+02
105,1.24E+01,1.87E+02,1.21E+02
106,1.23E+01,1.87E+02,1.20E+02
107,1.23E+01,1.88E+02,1.20E+02
108,1.22E+01,1.88E+02,1.20E+02
109,1.23E+01,1.88E+02,1.20E+02
110,1.23E+01,1.88E+02,1.19E+02
111,1.22E+01,1.89E+02,1.19E+02
112,1.22E+01,1.89E+02,1.19E+02
113,1.22E+01,1.89E+02,1.19E+02
114,1.20E+01,1.89E+02,1.18E+02
115,1.21E+01,1.90E+02,1.18E+02
116,1.22E+01,1.90E+02,1.18E+02
117,1.21E+01,1.90E+02,1.18E+02
118,1.20E+01,1.90E+02,1.18E+02
119,1.20E+01,1.90E+02,1.18E+02
120,1.19E+01,1.91E+02,1.17E+02
121,1.19E+01,1.91E+02,1.17E+02
122,1.19E+01,1.91E+02,1.17E+02
123,1.19E+01,1.91E+02,1.17E+02
124,1.20E+01,1.92E+02,1.17E+02
125,1.19E+01,1.92E+02,1.16E+02
126,1.18E+01,1.92E+02,1.16E+02
127,1.18E+01,1.92E+02,1.16E+02
128,1.18E+01,1.92E+02,1.16E+02
129,1.18E+01,1.93E+02,1.16E+02
130,1.18E+01,1.93E+02,1.15E+02
131,1.17E+01,1.93E+02,1.15E+02
132,1.18E+01,1.93E+02,1.15E+02
133,1.18E+01,1.93E+02,1.15E+02
134,1.17E+01,1.94E+02,1.15E+02
135,1.17E+01,1.94E+02,1.14E+02
136,1.17E+01,1.94E+02,1.14E+02
137,1.16E+01,1.94E+02,1.14E+02
138,1.16E+01,1.94E+02,1.14E+02
139,1.16E+01,1.94E+02,1.14E+02
140,1.16E+01,1.95E+02,1.14E+02
141,1.15E+01,1.95E+02,1.13E+02
142,1.16E+01,1.95E+02,1.13E+02
143,1.15E+01,1.95E+02,1.13E+02
144,1.15E+01,1.95E+02,1.13E+02
145,1.15E+01,1.96E+02,1.13E+02
146,1.14E+01,1.96E+02,1.13E+02
147,1.14E+01,1.96E+02,1.12E+02
148,1.14E+01,1.96E+02,1.12E+02
149,1.14E+01,1.96E+02,1.12E+02
150,1.08E+01,1.95E+02,1.12E+02
151,1.07E+01,1.94E+02,1.12E+02
152,1.06E+01,1.94E+02,1.12E+02
153,1.06E+01,1.94E+02,1.12E+02
154,1.06E+01,1.94E+02,1.12E+02
155,1.05E+01,1.94E+02,1.12E+02
156,1.06E+01,1.94E+02,1.12E+02
157,1.05E+01,1.94E+02,1.12E+02
158,1.05E+01,1.94E+02,1.12E+02
159,1.06E+01,1.94E+02,1.12E+02
160,1.06E+01,1.94E+02,1.12E+02
161,1.05E+01,1.94E+02,1.12E+02
162,1.05E+01,1.94E+02,1.12E+02
163,1.05E+01,1.94E+02,1.13E+02
164,1.05E+01,1.94E+02,1.12E+02
165,1.05E+01,1.94E+02,1.12E+02
166,1.05E+01,1.94E+02,1.12E+02
167,1.05E+01,1.94E+02,1.12E+02
168,1.05E+01,1.94E+02,1.12E+02
169,1.05E+01,1.94E+02,1.12E+02
170,1.05E+01,1.94E+02,1.12E+02
171,1.04E+01,1.94E+02,1.12E+02
172,1.04E+01,1.94E+02,1.12E+02
173,1.04E+01,1.94E+02,1.12E+02
174,1.05E+01,1.94E+02,1.12E+02
175,1.04E+01,1.94E+02,1.12E+02
176,1.05E+01,1.94E+02,1.12E+02
177,1.04E+01,1.94E+02,1.12E+02
178,1.03E+01,1.94E+02,1.12E+02
179,1.04E+01,1.94E+02,1.12E+02
180,1.04E+01,1.94E+02,1.13E+02
181,1.03E+01,1.94E+02,1.12E+02
182,1.03E+01,1.94E+02,1.12E+02
183,1.03E+01,1.94E+02,1.12E+02
184,1.03E+01,1.94E+02,1.12E+02
185,1.03E+01,1.94E+02,1.12E+02
186,1.03E+01,1.94E+02,1.12E+02
187,1.03E+01,1.94E+02,1.12E+02
188,1.03E+01,1.94E+02,1.12E+02
189,1.03E+01,1.94E+02,1.12E+02
190,1.03E+01,1.94E+02,1.12E+02
191,1.03E+01,1.94E+02,1.12E+02
192,1.03E+01,1.95E+02,1.12E+02
193,1.03E+01,1.95E+02,1.12E+02
194,1.03E+01,1.95E+02,1.12E+02
195,1.03E+01,1.95E+02,1.12E+02
196,1.02E+01,1.95E+02,1.12E+02
197,1.02E+01,1.95E+02,1.12E+02
198,1.02E+01,1.95E+02,1.12E+02
199,1.02E+01,1.95E+02,1.12E+02
200,1.02E+01,1.95E+02,1.12E+02
201,1.02E+01,1.95E+02,1.12E+02
202,1.02E+01,1.95E+02,1.12E+02
203,1.02E+01,1.95E+02,1.12E+02
204,1.01E+01,1.95E+02,1.12E+02
205,1.02E+01,1.95E+02,1.12E+02
206,1.02E+01,1.95E+02,1.12E+02
207,1.01E+01,1.95E+02,1.12E+02
208,1.01E+01,1.95E+02,1.12E+02
209,1.01E+01,1.95E+02,1.12E+02
210,1.01E+01,1.95E+02,1.12E+02
211,1.01E+01,1.95E+02,1.12E+02
212,1.02E+01,1.95E+02,1.12E+02
213,1.01E+01,1.95E+02,1.12E+02
214,1.01E+01,1.95E+02,1.12E+02
215,1.01E+01,1.95E+02,1.12E+02
216,1.01E+01,1.95E+02,1.12E+02
217,1.01E+01,1.95E+02,1.12E+02
218,1.01E+01,1.95E+02,1.12E+02
219,1.01E+01,1.95E+02,1.12E+02
220,1.00E+01,1.95E+02,1.12E+02
221,1.01E+01,1.95E+02,1.12E+02
222,1.01E+01,1.95E+02,1.12E+02
223,1.01E+01,1.95E+02,1.12E+02
224,1.01E+01,1.95E+02,1.12E+02
225,1.00E+01,1.95E+02,1.12E+02
226,1.00E+01,1.95E+02,1.12E+02
227,1.00E+01,1.96E+02,1.12E+02
228,1.00E+01,1.96E+02,1.12E+02
229,9.95E+00,1.95E+02,1.12E+02
230,1.00E+01,1.96E+02,1.12E+02
231,9.98E+00,1.96E+02,1.12E+02
232,1.00E+01,1.96E+02,1.12E+02
233,9.97E+00,1.96E+02,1.12E+02
234,9.98E+00,1.96E+02,1.12E+02
235,9.96E+00,1.96E+02,1.12E+02
236,9.97E+00,1.96E+02,1.12E+02
237,9.96E+00,1.96E+02,1.12E+02
238,1.00E+01,1.96E+02,1.11E+02
239,1.00E+01,1.96E+02,1.12E+02
240,9.98E+00,1.96E+02,1.12E+02
241,9.98E+00,1.96E+02,1.12E+02
242,9.95E+00,1.96E+02,1.11E+02
243,9.92E+00,1.96E+02,1.12E+02
244,9.94E+00,1.96E+02,1.12E+02
245,9.94E+00,1.96E+02,1.12E+02
246,9.94E+00,1.96E+02,1.12E+02
247,9.94E+00,1.96E+02,1.11E+02
248,9.89E+00,1.96E+02,1.11E+02
249,9.89E+00,1.96E+02,1.11E+02
250,9.86E+00,1.96E+02,1.11E+02
251,9.94E+00,1.96E+02,1.11E+02
252,9.90E+00,1.96E+02,1.11E+02
253,9.90E+00,1.96E+02,1.11E+02
254,9.88E+00,1.96E+02,1.11E+02
255,9.91E+00,1.96E+02,1.11E+02
256,9.87E+00,1.96E+02,1.11E+02
257,9.93E+00,1.96E+02,1.11E+02
258,9.87E+00,1.96E+02,1.11E+02
259,9.85E+00,1.96E+02,1.11E+02
260,9.86E+00,1.97E+02,1.11E+02
261,9.84E+00,1.97E+02,1.11E+02
262,9.86E+00,1.97E+02,1.11E+02
263,9.84E+00,1.97E+02,1.11E+02
264,9.83E+00,1.97E+02,1.11E+02
265,9.80E+00,1.97E+02,1.11E+02
266,9.82E+00,1.97E+02,1.11E+02
267,9.81E+00,1.97E+02,1.11E+02
268,9.83E+00,1.97E+02,1.11E+02
269,9.79E+00,1.97E+02,1.11E+02
270,9.81E+00,1.97E+02,1.11E+02
271,9.82E+00,1.97E+02,1.11E+02
272,9.79E+00,1.97E+02,1.11E+02
273,9.81E+00,1.97E+02,1.11E+02
274,9.78E+00,1.97E+02,1.11E+02
275,9.77E+00,1.97E+02,1.11E+02
276,9.80E+00,1.97E+02,1.11E+02
277,9.81E+00,1.97E+02,1.11E+02
278,9.78E+00,1.97E+02,1.11E+02
279,9.79E+00,1.97E+02,1.11E+02
280,9.77E+00,1.97E+02,1.11E+02
281,9.76E+00,1.97E+02,1.11E+02
282,9.73E+00,1.97E+02,1.11E+02
283,9.76E+00,1.97E+02,1.11E+02
284,9.76E+00,1.97E+02,1.10E+02
285,9.71E+00,1.97E+02,1.11E+02
286,9.73E+00,1.97E+02,1.11E+02
287,9.72E+00,1.97E+02,1.11E+02
288,9.75E+00,1.97E+02,1.10E+02
289,9.74E+00,1.97E+02,1.11E+02
290,9.75E+00,1.97E+02,1.11E+02
291,9.71E+00,1.97E+02,1.10E+02
292,9.71E+00,1.97E+02,1.10E+02
293,9.72E+00,1.97E+02,1.10E+02
294,9.70E+00,1.97E+02,1.10E+02
295,9.73E+00,1.98E+02,1.10E+02
296,9.65E+00,1.97E+02,1.11E+02
297,9.75E+00,1.98E+02,1.10E+02
298,9.65E+00,1.98E+02,1.10E+02
299,9.65E+00,1.98E+02,1.10E+02
300,9.44E+00,1.97E+02,1.10E+02
301,9.36E+00,1.96E+02,1.10E+02
302,9.35E+00,1.96E+02,1.10E+02
303,9.30E+00,1.96E+02,1.10E+02
304,9.32E+00,1.96E+02,1.10E+02
305,9.32E+00,1.96E+02,1.11E+02
306,9.31E+00,1.96E+02,1.11E+02
307,9.32E+00,1.96E+02,1.11E+02
308,9.30E+00,1.96E+02,1.11E+02
309,9.35E+00,1.96E+02,1.11E+02
310,9.31E+00,1.96E+02,1.11E+02
311,9.27E+00,1.96E+02,1.11E+02
312,9.33E+00,1.96E+02,1.11E+02
313,9.32E+00,1.96E+02,1.11E+02
314,9.34E+00,1.96E+02,1.11E+02
315,9.28E+00,1.96E+02,1.11E+02
316,9.28E+00,1.96E+02,1.11E+02
317,9.28E+00,1.96E+02,1.11E+02
318,9.26E+00,1.96E+02,1.11E+02
319,9.28E+00,1.96E+02,1.11E+02
320,9.27E+00,1.96E+02,1.11E+02
321,9.27E+00,1.96E+02,1.11E+02
322,9.28E+00,1.96E+02,1.11E+02
323,9.29E+00,1.96E+02,1.11E+02
324,9.23E+00,1.96E+02,1.11E+02
325,9.30E+00,1.96E+02,1.11E+02
326,9.27E+00,1.96E+02,1.11E+02
327,9.28E+00,1.96E+02,1.11E+02
328,9.27E+00,1.96E+02,1.11E+02
329,9.26E+00,1.96E+02,1.11E+02
330,9.25E+00,1.96E+02,1.11E+02
331,9.24E+00,1.96E+02,1.11E+02
332,9.24E+00,1.96E+02,1.11E+02
333,9.24E+00,1.96E+02,1.11E+02
334,9.24E+00,1.96E+02,1.11E+02
335,9.24E+00,1.96E+02,1.11E+02
336,9.24E+00,1.96E+02,1.11E+02
337,9.22E+00,1.96E+02,1.11E+02
338,9.26E+00,1.96E+02,1.11E+02
339,9.26E+00,1.96E+02,1.11E+02
340,9.23E+00,1.96E+02,1.11E+02
341,9.22E+00,1.96E+02,1.11E+02
342,9.23E+00,1.96E+02,1.11E+02
343,9.26E+00,1.96E+02,1.11E+02
344,9.21E+00,1.96E+02,1.11E+02
345,9.21E+00,1.96E+02,1.11E+02
346,9.22E+00,1.96E+02,1.11E+02
347,9.22E+00,1.96E+02,1.11E+02
348,9.23E+00,1.96E+02,1.11E+02
349,9.22E+00,1.96E+02,1.11E+02
350,9.21E+00,1.96E+02,1.11E+02
351,9.21E+00,1.96E+02,1.11E+02
352,9.25E+00,1.96E+02,1.11E+02
353,9.21E+00,1.96E+02,1.11E+02
354,9.21E+00,1.96E+02,1.11E+02
355,9.20E+00,1.96E+02,1.11E+02
356,9.20E+00,1.96E+02,1.11E+02
357,9.19E+00,1.96E+02,1.11E+02
358,9.19E+00,1.96E+02,1.11E+02
359,9.23E+00,1.96E+02,1.11E+02
360,9.18E+00,1.96E+02,1.11E+02
361,9.20E+00,1.96E+02,1.11E+02
362,9.20E+00,1.96E+02,1.11E+02
363,9.20E+00,1.96E+02,1.11E+02
364,9.14E+00,1.96E+02,1.11E+02
365,9.18E+00,1.96E+02,1.11E+02
366,9.19E+00,1.96E+02,1.11E+02
367,9.16E+00,1.96E+02,1.11E+02
368,9.16E+00,1.96E+02,1.11E+02
369,9.19E+00,1.96E+02,1.11E+02
370,9.16E+00,1.96E+02,1.11E+02
371,9.20E+00,1.96E+02,1.11E+02
372,9.16E+00,1.96E+02,1.11E+02
373,9.15E+00,1.96E+02,1.11E+02
374,9.11E+00,1.96E+02,1.11E+02
375,9.18E+00,1.96E+02,1.11E+02
376,9.14E+00,1.96E+02,1.11E+02
377,9.19E+00,1.96E+02,1.11E+02
378,9.16E+00,1.96E+02,1.11E+02
379,9.14E+00,1.96E+02,1.11E+02
380,9.13E+00,1.96E+02,1.11E+02
381,9.15E+00,1.96E+02,1.11E+02
382,9.13E+00,1.96E+02,1.11E+02
383,9.14E+00,1.96E+02,1.11E+02
384,9.16E+00,1.96E+02,1.11E+02
385,9.18E+00,1.96E+02,1.11E+02
386,9.18E+00,1.96E+02,1.11E+02
387,9.13E+00,1.96E+02,1.11E+02
388,9.14E+00,1.96E+02,1.11E+02
389,9.14E+00,1.96E+02,1.11E+02
390,9.13E+00,1.96E+02,1.11E+02
391,9.12E+00,1.96E+02,1.11E+02
392,9.11E+00,1.96E+02,1.11E+02
393,9.12E+00,1.96E+02,1.11E+02
394,9.11E+00,1.96E+02,1.11E+02
395,9.14E+00,1.96E+02,1.11E+02
396,9.11E+00,1.96E+02,1.11E+02
397,9.14E+00,1.96E+02,1.11E+02
398,9.13E+00,1.96E+02,1.11E+02
399,9.13E+00,1.96E+02,1.11E+02
400,9.15E+00,1.96E+02,1.11E+02
401,9.08E+00,1.96E+02,1.11E+02
402,9.12E+00,1.96E+02,1.12E+02
403,9.07E+00,1.96E+02,1.12E+02
404,9.13E+00,1.96E+02,1.12E+02
405,9.10E+00,1.96E+02,1.11E+02
406,9.11E+00,1.96E+02,1.11E+02
407,9.13E+00,1.96E+02,1.11E+02
408,9.13E+00,1.96E+02,1.11E+02
409,9.10E+00,1.96E+02,1.11E+02
410,9.08E+00,1.96E+02,1.11E+02
411,9.06E+00,1.96E+02,1.12E+02
412,9.09E+00,1.96E+02,1.11E+02
413,9.10E+00,1.96E+02,1.11E+02
414,9.12E+00,1.96E+02,1.11E+02
415,9.09E+00,1.96E+02,1.11E+02
416,9.10E+00,1.96E+02,1.12E+02
417,9.08E+00,1.96E+02,1.12E+02
418,9.06E+00,1.96E+02,1.11E+02
419,9.09E+00,1.96E+02,1.12E+02
420,9.05E+00,1.96E+02,1.11E+02
421,9.07E+00,1.96E+02,1.11E+02
422,9.07E+00,1.96E+02,1.11E+02
423,9.05E+00,1.96E+02,1.12E+02
424,9.05E+00,1.96E+02,1.12E+02
425,9.08E+00,1.96E+02,1.11E+02
426,9.05E+00,1.96E+02,1.11E+02
427,9.06E+00,1.96E+02,1.12E+02
428,9.08E+00,1.96E+02,1.12E+02
429,9.06E+00,1.96E+02,1.12E+02
430,9.08E+00,1.96E+02,1.12E+02
431,9.09E+00,1.96E+02,1.11E+02
432,9.04E+00,1.96E+02,1.12E+02
433,9.07E+00,1.96E+02,1.12E+02
434,9.05E+00,1.96E+02,1.11E+02
435,9.06E+00,1.96E+02,1.11E+02
436,9.07E+00,1.96E+02,1.11E+02
437,9.04E+00,1.96E+02,1.11E+02
438,9.07E+00,1.96E+02,1.12E+02
439,9.05E+00,1.96E+02,1.12E+02
440,9.06E+00,1.96E+02,1.11E+02
441,9.01E+00,1.96E+02,1.12E+02
442,9.04E+00,1.96E+02,1.11E+02
443,9.02E+00,1.96E+02,1.12E+02
444,9.06E+00,1.96E+02,1.12E+02
445,9.03E+00,1.96E+02,1.12E+02
446,9.03E+00,1.96E+02,1.12E+02
447,9.01E+00,1.96E+02,1.12E+02
448,9.03E+00,1.96E+02,1.12E+02
449,9.02E+00,1.96E+02,1.12E+02
450,8.94E+00,1.96E+02,1.11E+02
451,8.90E+00,1.95E+02,1.12E+02
452,8.87E+00,1.95E+02,1.12E+02
453,8.84E+00,1.95E+02,1.12E+02
454,8.85E+00,1.95E+02,1.12E+02
455,8.85E+00,1.95E+02,1.12E+02
456,8.85E+00,1.95E+02,1.12E+02
457,8.86E+00,1.95E+02,1.12E+02
458,8.85E+00,1.95E+02,1.12E+02
459,8.83E+00,1.95E+02,1.12E+02
460,8.87E+00,1.95E+02,1.12E+02
461,8.87E+00,1.95E+02,1.12E+02
462,8.89E+00,1.95E+02,1.12E+02
463,8.81E+00,1.95E+02,1.12E+02
464,8.84E+00,1.95E+02,1.12E+02
465,8.84E+00,1.95E+02,1.12E+02
466,8.85E+00,1.95E+02,1.12E+02
467,8.85E+00,1.95E+02,1.12E+02
468,8.87E+00,1.95E+02,1.12E+02
469,8.83E+00,1.95E+02,1.12E+02
470,8.81E+00,1.95E+02,1.12E+02
471,8.82E+00,1.95E+02,1.12E+02
472,8.82E+00,1.95E+02,1.12E+02
473,8.83E+00,1.95E+02,1.12E+02
474,8.81E+00,1.95E+02,1.12E+02
475,8.85E+00,1.95E+02,1.12E+02
476,8.81E+00,1.95E+02,1.12E+02
477,8.85E+00,1.95E+02,1.12E+02
478,8.83E+00,1.95E+02,1.12E+02
479,8.83E+00,1.95E+02,1.12E+02
480,8.85E+00,1.95E+02,1.12E+02
481,8.82E+00,1.95E+02,1.12E+02
482,8.83E+00,1.95E+02,1.12E+02
483,8.82E+00,1.95E+02,1.12E+02
484,8.82E+00,1.95E+02,1.12E+02
485,8.85E+00,1.95E+02,1.12E+02
486,8.83E+00,1.95E+02,1.12E+02
487,8.84E+00,1.95E+02,1.12E+02
488,8.82E+00,1.95E+02,1.12E+02
489,8.82E+00,1.95E+02,1.12E+02
490,8.82E+00,1.95E+02,1.12E+02
491,8.81E+00,1.95E+02,1.12E+02
492,8.80E+00,1.95E+02,1.12E+02
493,8.79E+00,1.95E+02,1.12E+02
494,8.83E+00,1.95E+02,1.12E+02
495,8.83E+00,1.95E+02,1.12E+02
496,8.83E+00,1.95E+02,1.12E+02
497,8.84E+00,1.95E+02,1.12E+02
498,8.79E+00,1.95E+02,1.12E+02
499,8.85E+00,1.95E+02,1.12E+02
500,,,


==> plot_tikz/g1.tikz <==
\begin{tikzpicture}[
  font=\sffamily,
  every matrix/.style={ampersand replacement=\&,column sep=3mm,row sep=3mm,fill = gray!20},
  image/.style={draw,thick,rectangle,fill=yellow!20,minimum height = 1.5cm},
  loss/.style={draw,thick,rectangle,fill=blue!20},
  bottle/.style = {draw, thick,trapezium,fill=green!20, shape border rotate=270},
  invbottle/.style = {draw, thick,trapezium,fill=green!20, shape border rotate=90},
  latent/.style={image,fill=gray!40,minimum height = 1cm},
  Flow/.style={draw,thick,circle,fill=cyan!60},
  dots/.style={gray,scale=2},
  to/.style={->,>=stealth',shorten >=1pt,semithick,font=\sffamily\footnotesize},
  every node/.style={align=center}]

  % Position the nodes using a matrix layout
  \matrix{
    \node[image] (input) {\tiny x};
    \& \node[bottle] (encoder) {\tiny Encoder};
    \& \node[latent] (z) {\tiny z};
    \& \node[invbottle] (decoder) {\tiny Decoder};
    \& \node[image] (output) {\tiny $\hat{x}$};
    \& \node[loss] (recon) {\tiny Recon\\\tiny Loss};\\
    \& \& \node[Flow] (flow) {\tiny Flow};
    \&\node[latent] (eps) {\tiny $\epsilon$};
    \&\& \node[loss] (lik) {\tiny Likelihood\\\tiny loss};\\
  };

  % Draw the arrows between the nodes and label them.
\draw[to] (input) -- (encoder);
\draw[to] (encoder) -- (z);
\draw[to] (z) -- (decoder);
\draw[to] (decoder) -- (output);
\draw[to] (output) -- (recon);  
\draw[to,red] (z) -- (flow);
\draw[to] (flow) -- (eps);
\draw[to] (eps) -- (lik);
\end{tikzpicture}


==> plot_tikz/g2.tikz <==
\begin{tikzpicture}[
  font=\sffamily,
  every matrix/.style={ampersand replacement=\&,column sep=0.4cm,row sep=0.0cm,fill = gray!20},
  image/.style={draw,thick,rectangle,fill=yellow!20,minimum height = 1.5cm,text width=0.2cm},
  trans/.style={image,fill=green!20,minimum width = 0.4cm},
  Flow/.style={draw,thick,circle,fill=cyan!60},
  dots/.style={gray,scale=2},
  to/.style={->,>=stealth',shorten >=1pt,semithick,font=\sffamily\footnotesize},
  every node/.style={align=center}]

  % Position the nodes using a matrix layout
  \matrix{
    \node[image] (input1) {\tiny $y_1$};
    \& \&\node[image] (mid1) {\tiny $y_1$};
    \& \node[Flow] (affine2) {\tiny C};
    \&\node[image] (midd1) {\tiny $y_1$};\\
     \node[image] (input2) {\tiny $y_2$};
    \& \node[Flow] (affine1) {\tiny C};
    \& \node[image] (mid2) {\tiny $y_2$};
    \& \& \node[image] (midd2) {\tiny $y_2$}; \\
  };
\coordinate (t_p3) at ($(midd1.south east)$);
\coordinate (t_p1) at  ($(midd1.north east) + (0.5cm,-0.15cm)$);
\coordinate (t_p2) at ($(midd2.south east) + (0.5cm,0.15cm)$);
\coordinate (t_p00) at ($(input1.south west) + (-0.35cm,0)$);
\coordinate (t_p0) at ($(input1.south west)$);
\coordinate (t_p40) at ($(midd1.south east) + (0.7cm,0)$);
\coordinate (t_p4) at ($(midd1.south east) + (1cm,0)$);
\node[trans, fit=(t_p1)(t_p2)] (transform) {};
\node[text centered, anchor=center,text width=0.2cm] at (transform.center) {\tiny P};

\coordinate (x_p1) at  ($(input1.north west) + (-0.5cm,-0.15cm)$);
\coordinate (x_p2) at ($(input2.south west) + (-0.5cm,0.15cm)$);
\node[trans, fit=(x_p1)(x_p2),fill=yellow!20] (inp) {};
\node[text centered, anchor=center,text width=0.2cm] at (inp.center) {\tiny y};
% Draw the arrows between the nodes and label them.
\draw[to] (input1) -- (mid1);
\draw[to] (input1) -- (affine1);
\draw[to] (input2) -- (affine1);
\draw[to] (affine1) -- (mid2);
\draw[to] (mid1) -- (affine2);
\draw[to] (mid2) -- (affine2);
\draw[to] (mid2) -- (midd2);
\draw[to] (affine2) -- (midd1);
\draw[to] (t_p3) -- (transform);
\draw[to] (t_p00) -- (t_p0);
\draw[to] (t_p40) -- (t_p4);
\end{tikzpicture}

==> plot_tikz/glf_cifar.csv <==
epochs,recon_w50,lik_w50,recon_w100,lik_w100,recon_w256,lik_w256,recon_w1000,lik_w1000,recon_glf
1.00E+00,3.28E+01,2.82E+01,5.13E+01,4.47E+01,5.12E+01,5.31E+01,5.12E+01,5.68E+01,3.16E+01
2.00E+00,2.93E+01,2.95E+01,3.17E+01,5.74E+01,3.10E+01,7.37E+01,3.07E+01,8.10E+01,2.74E+01
3.00E+00,2.79E+01,3.01E+01,2.79E+01,6.71E+01,2.73E+01,8.69E+01,2.70E+01,9.55E+01,2.59E+01
4.00E+00,2.66E+01,2.64E+01,2.66E+01,6.89E+01,2.61E+01,9.11E+01,2.60E+01,1.00E+02,2.53E+01
5.00E+00,2.62E+01,2.24E+01,2.55E+01,6.82E+01,2.52E+01,9.22E+01,2.51E+01,1.03E+02,2.47E+01
6.00E+00,2.56E+01,1.71E+01,2.51E+01,6.59E+01,2.48E+01,9.31E+01,2.48E+01,1.06E+02,2.43E+01
7.00E+00,2.52E+01,1.14E+01,2.45E+01,6.28E+01,2.42E+01,9.36E+01,2.42E+01,1.08E+02,2.40E+01
8.00E+00,2.49E+01,6.42E+00,2.41E+01,6.00E+01,2.38E+01,9.39E+01,2.38E+01,1.10E+02,2.35E+01
9.00E+00,2.45E+01,1.48E+00,2.39E+01,5.71E+01,2.36E+01,9.41E+01,2.36E+01,1.11E+02,2.32E+01
1.00E+01,2.43E+01,-2.49E+00,2.35E+01,5.44E+01,2.32E+01,9.44E+01,2.32E+01,1.13E+02,2.28E+01
1.10E+01,2.39E+01,-8.71E+00,2.33E+01,5.22E+01,2.30E+01,9.47E+01,2.30E+01,1.15E+02,2.25E+01
1.20E+01,2.36E+01,-1.43E+01,2.28E+01,4.98E+01,2.25E+01,9.50E+01,2.25E+01,1.16E+02,2.22E+01
1.30E+01,2.34E+01,-2.19E+01,2.26E+01,4.73E+01,2.22E+01,9.52E+01,2.22E+01,1.18E+02,2.18E+01
1.40E+01,2.32E+01,-2.92E+01,2.23E+01,4.41E+01,2.20E+01,9.51E+01,2.19E+01,1.19E+02,2.16E+01
1.50E+01,2.29E+01,-3.69E+01,2.20E+01,4.14E+01,2.17E+01,9.50E+01,2.16E+01,1.20E+02,2.12E+01
1.60E+01,2.26E+01,-4.55E+01,2.16E+01,3.86E+01,2.12E+01,9.49E+01,2.11E+01,1.21E+02,2.11E+01
1.70E+01,2.25E+01,-5.34E+01,2.13E+01,3.56E+01,2.09E+01,9.46E+01,2.09E+01,1.22E+02,2.05E+01
1.80E+01,2.23E+01,-6.23E+01,2.11E+01,3.27E+01,2.07E+01,9.45E+01,2.06E+01,1.24E+02,2.04E+01
1.90E+01,2.21E+01,-7.15E+01,2.08E+01,2.99E+01,2.04E+01,9.43E+01,2.03E+01,1.25E+02,2.01E+01
2.00E+01,2.18E+01,-8.15E+01,2.06E+01,2.72E+01,2.02E+01,9.42E+01,2.01E+01,1.26E+02,1.98E+01
2.10E+01,2.17E+01,-9.06E+01,2.02E+01,2.43E+01,1.98E+01,9.40E+01,1.97E+01,1.27E+02,1.95E+01
2.20E+01,2.15E+01,-9.98E+01,2.01E+01,2.11E+01,1.97E+01,9.38E+01,1.96E+01,1.27E+02,1.92E+01
2.30E+01,2.13E+01,-1.09E+02,1.98E+01,1.80E+01,1.94E+01,9.36E+01,1.92E+01,1.28E+02,1.92E+01
2.40E+01,2.11E+01,-1.19E+02,1.95E+01,1.48E+01,1.91E+01,9.33E+01,1.90E+01,1.29E+02,1.87E+01
2.50E+01,2.09E+01,-1.28E+02,1.93E+01,1.15E+01,1.88E+01,9.29E+01,1.87E+01,1.30E+02,1.85E+01
2.60E+01,2.07E+01,-1.37E+02,1.92E+01,8.38E+00,1.87E+01,9.27E+01,1.86E+01,1.31E+02,1.83E+01
2.70E+01,2.05E+01,-1.46E+02,1.89E+01,4.74E+00,1.84E+01,9.22E+01,1.83E+01,1.32E+02,1.82E+01
2.80E+01,2.05E+01,-1.54E+02,1.87E+01,8.95E-01,1.82E+01,9.18E+01,1.81E+01,1.32E+02,1.79E+01
2.90E+01,2.02E+01,-1.62E+02,1.86E+01,-2.64E+00,1.81E+01,9.15E+01,1.80E+01,1.33E+02,1.76E+01
3.00E+01,2.00E+01,-1.72E+02,1.83E+01,-6.65E+00,1.78E+01,9.11E+01,1.77E+01,1.34E+02,1.74E+01
3.10E+01,1.99E+01,-1.81E+02,1.80E+01,-1.10E+01,1.76E+01,9.05E+01,1.74E+01,1.34E+02,1.72E+01
3.20E+01,1.99E+01,-1.90E+02,1.79E+01,-1.55E+01,1.74E+01,9.01E+01,1.73E+01,1.35E+02,1.70E+01
3.30E+01,1.96E+01,-2.00E+02,1.79E+01,-1.97E+01,1.74E+01,8.97E+01,1.73E+01,1.36E+02,1.69E+01
3.40E+01,1.96E+01,-2.10E+02,1.75E+01,-2.46E+01,1.70E+01,8.91E+01,1.69E+01,1.36E+02,1.68E+01
3.50E+01,1.95E+01,-2.22E+02,1.74E+01,-2.97E+01,1.69E+01,8.86E+01,1.68E+01,1.37E+02,1.66E+01
3.60E+01,1.95E+01,-2.35E+02,1.73E+01,-3.49E+01,1.68E+01,8.81E+01,1.66E+01,1.37E+02,1.65E+01
3.70E+01,1.92E+01,-2.49E+02,1.72E+01,-4.03E+01,1.67E+01,8.74E+01,1.65E+01,1.38E+02,1.64E+01
3.80E+01,1.91E+01,-2.65E+02,1.69E+01,-4.64E+01,1.64E+01,8.68E+01,1.63E+01,1.38E+02,1.62E+01
3.90E+01,1.90E+01,-2.81E+02,1.68E+01,-5.32E+01,1.63E+01,8.59E+01,1.61E+01,1.39E+02,1.60E+01
4.00E+01,1.89E+01,-2.96E+02,1.67E+01,-5.97E+01,1.61E+01,8.52E+01,1.60E+01,1.39E+02,1.59E+01
4.10E+01,1.88E+01,-3.09E+02,1.66E+01,-6.69E+01,1.60E+01,8.45E+01,1.59E+01,1.40E+02,1.58E+01
4.20E+01,1.86E+01,-3.21E+02,1.65E+01,-7.48E+01,1.59E+01,8.38E+01,1.58E+01,1.40E+02,1.57E+01
4.30E+01,1.84E+01,-3.32E+02,1.64E+01,-8.28E+01,1.58E+01,8.30E+01,1.57E+01,1.41E+02,1.56E+01
4.40E+01,1.85E+01,-3.42E+02,1.62E+01,-9.17E+01,1.56E+01,8.24E+01,1.55E+01,1.41E+02,1.54E+01
4.50E+01,1.83E+01,-3.51E+02,1.62E+01,-1.01E+02,1.56E+01,8.15E+01,1.55E+01,1.42E+02,1.53E+01
4.60E+01,1.82E+01,-3.60E+02,1.61E+01,-1.11E+02,1.55E+01,8.07E+01,1.54E+01,1.42E+02,1.52E+01
4.70E+01,1.82E+01,-3.67E+02,1.60E+01,-1.21E+02,1.53E+01,7.98E+01,1.52E+01,1.42E+02,1.51E+01
4.80E+01,1.81E+01,-3.74E+02,1.61E+01,-1.31E+02,1.54E+01,7.91E+01,1.53E+01,1.43E+02,1.51E+01
4.90E+01,1.80E+01,-3.81E+02,1.60E+01,-1.41E+02,1.53E+01,7.83E+01,1.52E+01,1.43E+02,1.50E+01
5.00E+01,1.77E+01,-3.87E+02,1.58E+01,-1.50E+02,1.52E+01,7.75E+01,1.51E+01,1.44E+02,1.48E+01
5.10E+01,1.77E+01,-3.92E+02,1.56E+01,-1.61E+02,1.49E+01,7.64E+01,1.48E+01,1.44E+02,1.48E+01
5.20E+01,1.76E+01,-3.97E+02,1.57E+01,-1.70E+02,1.50E+01,7.55E+01,1.49E+01,1.44E+02,1.48E+01
5.30E+01,1.75E+01,-4.01E+02,1.56E+01,-1.78E+02,1.49E+01,7.45E+01,1.48E+01,1.44E+02,1.46E+01
5.40E+01,1.75E+01,-4.04E+02,1.55E+01,-1.86E+02,1.47E+01,7.36E+01,1.46E+01,1.45E+02,1.44E+01
5.50E+01,1.74E+01,-4.08E+02,1.55E+01,-1.92E+02,1.48E+01,7.25E+01,1.46E+01,1.45E+02,1.45E+01
5.60E+01,1.71E+01,-4.11E+02,1.54E+01,-1.99E+02,1.47E+01,7.16E+01,1.45E+01,1.45E+02,1.44E+01
5.70E+01,1.71E+01,-4.13E+02,1.52E+01,-2.06E+02,1.45E+01,7.04E+01,1.43E+01,1.46E+02,1.43E+01
5.80E+01,1.70E+01,-4.16E+02,1.52E+01,-2.11E+02,1.45E+01,6.93E+01,1.43E+01,1.46E+02,1.42E+01
5.90E+01,1.69E+01,-4.17E+02,1.51E+01,-2.17E+02,1.44E+01,6.80E+01,1.42E+01,1.46E+02,1.42E+01
6.00E+01,1.69E+01,-4.18E+02,1.51E+01,-2.19E+02,1.43E+01,6.70E+01,1.42E+01,1.46E+02,1.41E+01
6.10E+01,1.69E+01,-4.18E+02,1.51E+01,-2.24E+02,1.43E+01,6.59E+01,1.42E+01,1.47E+02,1.40E+01
6.20E+01,1.68E+01,-4.20E+02,1.50E+01,-2.28E+02,1.42E+01,6.47E+01,1.41E+01,1.47E+02,1.39E+01
6.30E+01,1.66E+01,-4.21E+02,1.49E+01,-2.32E+02,1.41E+01,6.34E+01,1.40E+01,1.47E+02,1.39E+01
6.40E+01,1.65E+01,-4.22E+02,1.48E+01,-2.34E+02,1.41E+01,6.21E+01,1.39E+01,1.47E+02,1.38E+01
6.50E+01,1.64E+01,-4.22E+02,1.48E+01,-2.39E+02,1.40E+01,6.08E+01,1.39E+01,1.47E+02,1.37E+01
6.60E+01,1.64E+01,-4.23E+02,1.47E+01,-2.40E+02,1.39E+01,5.94E+01,1.38E+01,1.48E+02,1.38E+01
6.70E+01,1.61E+01,-4.24E+02,1.47E+01,-2.42E+02,1.40E+01,5.80E+01,1.38E+01,1.48E+02,1.36E+01
6.80E+01,1.62E+01,-4.23E+02,1.45E+01,-2.45E+02,1.38E+01,5.68E+01,1.36E+01,1.48E+02,1.36E+01
6.90E+01,1.61E+01,-4.24E+02,1.45E+01,-2.47E+02,1.38E+01,5.54E+01,1.37E+01,1.48E+02,1.36E+01
7.00E+01,1.60E+01,-4.25E+02,1.45E+01,-2.51E+02,1.37E+01,5.38E+01,1.36E+01,1.48E+02,1.35E+01
7.10E+01,1.60E+01,-4.25E+02,1.44E+01,-2.52E+02,1.36E+01,5.23E+01,1.35E+01,1.49E+02,1.35E+01
7.20E+01,1.59E+01,-4.25E+02,1.44E+01,-2.55E+02,1.36E+01,5.07E+01,1.35E+01,1.49E+02,1.34E+01
7.30E+01,1.58E+01,-4.26E+02,1.43E+01,-2.57E+02,1.35E+01,4.91E+01,1.34E+01,1.49E+02,1.34E+01
7.40E+01,1.60E+01,-4.25E+02,1.42E+01,-2.59E+02,1.35E+01,4.75E+01,1.33E+01,1.49E+02,1.33E+01
7.50E+01,1.57E+01,-4.23E+02,1.43E+01,-2.59E+02,1.36E+01,4.61E+01,1.35E+01,1.49E+02,1.32E+01
7.60E+01,1.57E+01,-4.26E+02,1.42E+01,-2.61E+02,1.34E+01,4.46E+01,1.33E+01,1.49E+02,1.33E+01
7.70E+01,1.55E+01,-4.27E+02,1.42E+01,-2.62E+02,1.35E+01,4.29E+01,1.33E+01,1.50E+02,1.31E+01
7.80E+01,1.55E+01,-4.27E+02,1.40E+01,-2.65E+02,1.33E+01,4.10E+01,1.31E+01,1.50E+02,1.31E+01
7.90E+01,1.56E+01,-4.26E+02,1.40E+01,-2.66E+02,1.32E+01,3.92E+01,1.31E+01,1.50E+02,1.31E+01
8.00E+01,1.54E+01,-4.25E+02,1.41E+01,-2.66E+02,1.33E+01,3.74E+01,1.31E+01,1.50E+02,1.30E+01
8.10E+01,1.58E+01,-4.26E+02,1.40E+01,-2.67E+02,1.32E+01,3.56E+01,1.31E+01,1.50E+02,1.30E+01
8.20E+01,1.55E+01,-4.27E+02,1.38E+01,-2.69E+02,1.31E+01,3.37E+01,1.30E+01,1.50E+02,1.29E+01
8.30E+01,1.54E+01,-4.27E+02,1.39E+01,-2.69E+02,1.32E+01,3.18E+01,1.30E+01,1.50E+02,1.30E+01
8.40E+01,1.52E+01,-4.28E+02,1.39E+01,-2.70E+02,1.31E+01,3.00E+01,1.30E+01,1.50E+02,1.29E+01
8.50E+01,1.53E+01,-4.27E+02,1.38E+01,-2.71E+02,1.30E+01,2.78E+01,1.29E+01,1.50E+02,1.28E+01
8.60E+01,1.52E+01,-4.27E+02,1.38E+01,-2.72E+02,1.30E+01,2.57E+01,1.29E+01,1.50E+02,1.28E+01
8.70E+01,1.51E+01,-4.27E+02,1.37E+01,-2.72E+02,1.29E+01,2.35E+01,1.28E+01,1.51E+02,1.27E+01
8.80E+01,1.51E+01,-4.27E+02,1.37E+01,-2.75E+02,1.29E+01,2.12E+01,1.28E+01,1.51E+02,1.27E+01
8.90E+01,1.50E+01,-4.27E+02,1.36E+01,-2.75E+02,1.28E+01,1.89E+01,1.27E+01,1.51E+02,1.27E+01
9.00E+01,1.50E+01,-4.27E+02,1.36E+01,-2.75E+02,1.28E+01,1.66E+01,1.27E+01,1.51E+02,1.28E+01
9.10E+01,1.50E+01,-4.27E+02,1.36E+01,-2.75E+02,1.29E+01,1.43E+01,1.27E+01,1.51E+02,1.26E+01
9.20E+01,1.50E+01,-4.28E+02,1.35E+01,-2.77E+02,1.27E+01,1.17E+01,1.26E+01,1.51E+02,1.26E+01
9.30E+01,1.49E+01,-4.27E+02,1.36E+01,-2.77E+02,1.28E+01,9.24E+00,1.26E+01,1.51E+02,1.25E+01
9.40E+01,1.49E+01,-4.23E+02,1.34E+01,-2.78E+02,1.27E+01,6.69E+00,1.26E+01,1.51E+02,1.25E+01
9.50E+01,1.48E+01,-4.28E+02,1.35E+01,-2.77E+02,1.28E+01,4.20E+00,1.27E+01,1.51E+02,1.24E+01
9.60E+01,1.47E+01,-4.28E+02,1.34E+01,-2.78E+02,1.27E+01,1.54E+00,1.25E+01,1.51E+02,1.26E+01
9.70E+01,1.47E+01,-4.29E+02,1.33E+01,-2.79E+02,1.25E+01,-1.40E+00,1.24E+01,1.51E+02,1.24E+01
9.80E+01,1.48E+01,-4.28E+02,1.33E+01,-2.80E+02,1.25E+01,-4.36E+00,1.24E+01,1.51E+02,1.24E+01
9.90E+01,1.47E+01,-4.28E+02,1.34E+01,-2.80E+02,1.26E+01,-7.12E+00,1.25E+01,1.51E+02,1.25E+01
1.00E+02,1.46E+01,-4.26E+02,1.33E+01,-2.81E+02,1.25E+01,-1.02E+01,1.24E+01,1.51E+02,1.24E+01
1.01E+02,1.46E+01,-4.29E+02,1.32E+01,-2.81E+02,1.25E+01,-1.31E+01,1.23E+01,1.51E+02,1.23E+01
1.02E+02,1.46E+01,-4.27E+02,1.33E+01,-2.81E+02,1.25E+01,-1.61E+01,1.24E+01,1.51E+02,1.23E+01
1.03E+02,1.50E+01,-4.25E+02,1.32E+01,-2.81E+02,1.25E+01,-1.92E+01,1.23E+01,1.51E+02,1.22E+01
1.04E+02,1.46E+01,-4.27E+02,1.31E+01,-2.83E+02,1.24E+01,-2.22E+01,1.22E+01,1.51E+02,1.22E+01
1.05E+02,1.46E+01,-4.26E+02,1.31E+01,-2.83E+02,1.24E+01,-2.56E+01,1.22E+01,1.51E+02,1.22E+01
1.06E+02,1.44E+01,-4.28E+02,1.31E+01,-2.83E+02,1.24E+01,-2.88E+01,1.22E+01,1.52E+02,1.21E+01
1.07E+02,1.44E+01,-4.28E+02,1.30E+01,-2.84E+02,1.23E+01,-3.23E+01,1.21E+01,1.51E+02,1.22E+01
1.08E+02,1.44E+01,-4.28E+02,1.31E+01,-2.84E+02,1.23E+01,-3.56E+01,1.22E+01,1.52E+02,1.21E+01
1.09E+02,1.44E+01,-4.28E+02,1.30E+01,-2.83E+02,1.23E+01,-3.88E+01,1.21E+01,1.52E+02,1.20E+01
1.10E+02,1.43E+01,-4.28E+02,1.30E+01,-2.85E+02,1.23E+01,-4.21E+01,1.22E+01,1.52E+02,1.21E+01
1.11E+02,1.44E+01,-4.28E+02,1.29E+01,-2.86E+02,1.22E+01,-4.57E+01,1.21E+01,1.52E+02,1.20E+01
1.12E+02,1.43E+01,-4.28E+02,1.30E+01,-2.86E+02,1.23E+01,-4.92E+01,1.21E+01,1.52E+02,1.20E+01
1.13E+02,1.42E+01,-4.28E+02,1.29E+01,-2.87E+02,1.22E+01,-5.25E+01,1.20E+01,1.52E+02,1.19E+01
1.14E+02,1.41E+01,-4.29E+02,1.29E+01,-2.86E+02,1.22E+01,-5.60E+01,1.20E+01,1.52E+02,1.19E+01
1.15E+02,1.42E+01,-4.28E+02,1.28E+01,-2.87E+02,1.21E+01,-5.94E+01,1.19E+01,1.52E+02,1.20E+01
1.16E+02,1.42E+01,-4.28E+02,1.29E+01,-2.86E+02,1.22E+01,-6.26E+01,1.20E+01,1.52E+02,1.19E+01
1.17E+02,1.41E+01,-4.28E+02,1.29E+01,-2.86E+02,1.22E+01,-6.52E+01,1.20E+01,1.52E+02,1.19E+01
1.18E+02,1.43E+01,-4.27E+02,1.28E+01,-2.86E+02,1.21E+01,-6.83E+01,1.19E+01,1.52E+02,1.19E+01
1.19E+02,1.41E+01,-4.28E+02,1.27E+01,-2.88E+02,1.20E+01,-7.17E+01,1.18E+01,1.52E+02,1.19E+01
1.20E+02,1.42E+01,-4.27E+02,1.27E+01,-2.88E+02,1.20E+01,-7.47E+01,1.18E+01,1.52E+02,1.18E+01
1.21E+02,1.40E+01,-4.28E+02,1.28E+01,-2.87E+02,1.21E+01,-7.73E+01,1.19E+01,1.52E+02,1.18E+01
1.22E+02,1.40E+01,-4.29E+02,1.27E+01,-2.88E+02,1.20E+01,-8.02E+01,1.18E+01,1.52E+02,1.17E+01
1.23E+02,1.40E+01,-4.29E+02,1.27E+01,-2.89E+02,1.20E+01,-8.27E+01,1.18E+01,1.52E+02,1.17E+01
1.24E+02,1.39E+01,-4.28E+02,1.27E+01,-2.88E+02,1.20E+01,-8.51E+01,1.18E+01,1.52E+02,1.18E+01
1.25E+02,1.39E+01,-4.28E+02,1.26E+01,-2.89E+02,1.19E+01,-8.76E+01,1.17E+01,1.51E+02,1.17E+01
1.26E+02,1.40E+01,-4.28E+02,1.26E+01,-2.90E+02,1.19E+01,-8.99E+01,1.17E+01,1.51E+02,1.16E+01
1.27E+02,1.39E+01,-4.28E+02,1.26E+01,-2.90E+02,1.19E+01,-9.21E+01,1.18E+01,1.51E+02,1.17E+01
1.28E+02,1.40E+01,-4.28E+02,1.26E+01,-2.89E+02,1.19E+01,-9.40E+01,1.17E+01,1.51E+02,1.16E+01
1.29E+02,1.38E+01,-4.28E+02,1.26E+01,-2.89E+02,1.20E+01,-9.56E+01,1.18E+01,1.51E+02,1.16E+01
1.30E+02,1.38E+01,-4.29E+02,1.26E+01,-2.90E+02,1.19E+01,-9.74E+01,1.17E+01,1.51E+02,1.17E+01
1.31E+02,1.37E+01,-4.27E+02,1.26E+01,-2.90E+02,1.19E+01,-9.93E+01,1.17E+01,1.51E+02,1.17E+01
1.32E+02,1.39E+01,-4.22E+02,1.24E+01,-2.90E+02,1.18E+01,-1.01E+02,1.16E+01,1.51E+02,1.16E+01
1.33E+02,1.37E+01,-4.29E+02,1.25E+01,-2.90E+02,1.18E+01,-1.03E+02,1.16E+01,1.51E+02,1.16E+01
1.34E+02,1.38E+01,-4.21E+02,1.25E+01,-2.91E+02,1.18E+01,-1.04E+02,1.16E+01,1.51E+02,1.15E+01
1.35E+02,1.37E+01,-4.29E+02,1.25E+01,-2.90E+02,1.18E+01,-1.05E+02,1.16E+01,1.51E+02,1.15E+01
1.36E+02,1.37E+01,-4.29E+02,1.24E+01,-2.91E+02,1.18E+01,-1.07E+02,1.16E+01,1.51E+02,1.15E+01
1.37E+02,1.36E+01,-4.29E+02,1.25E+01,-2.90E+02,1.18E+01,-1.08E+02,1.16E+01,1.51E+02,1.14E+01
1.38E+02,1.36E+01,-4.29E+02,1.23E+01,-2.91E+02,1.17E+01,-1.09E+02,1.14E+01,1.51E+02,1.14E+01
1.39E+02,1.36E+01,-4.29E+02,1.23E+01,-2.91E+02,1.16E+01,-1.11E+02,1.14E+01,1.51E+02,1.14E+01
1.40E+02,1.37E+01,-4.28E+02,1.23E+01,-2.92E+02,1.16E+01,-1.12E+02,1.14E+01,1.51E+02,1.14E+01
1.41E+02,1.36E+01,-4.28E+02,1.24E+01,-2.91E+02,1.17E+01,-1.13E+02,1.15E+01,1.51E+02,1.15E+01
1.42E+02,1.35E+01,-4.28E+02,1.23E+01,-2.92E+02,1.16E+01,-1.14E+02,1.14E+01,1.51E+02,1.14E+01
1.43E+02,1.35E+01,-4.29E+02,1.22E+01,-2.92E+02,1.15E+01,-1.15E+02,1.13E+01,1.51E+02,1.14E+01
1.44E+02,1.35E+01,-4.26E+02,1.22E+01,-2.92E+02,1.16E+01,-1.16E+02,1.13E+01,1.51E+02,1.13E+01
1.45E+02,1.34E+01,-4.29E+02,1.23E+01,-2.91E+02,1.16E+01,-1.17E+02,1.14E+01,1.51E+02,1.13E+01
1.46E+02,1.35E+01,-4.29E+02,1.21E+01,-2.92E+02,1.15E+01,-1.18E+02,1.13E+01,1.51E+02,1.13E+01
1.47E+02,1.35E+01,-4.29E+02,1.22E+01,-2.93E+02,1.15E+01,-1.18E+02,1.13E+01,1.51E+02,1.13E+01
1.48E+02,1.35E+01,-4.27E+02,1.22E+01,-2.93E+02,1.15E+01,-1.19E+02,1.14E+01,1.50E+02,1.13E+01
1.49E+02,1.35E+01,-4.28E+02,1.21E+01,-2.93E+02,1.15E+01,-1.20E+02,1.13E+01,1.50E+02,1.12E+01
1.50E+02,1.24E+01,-4.34E+02,1.22E+01,-2.92E+02,1.15E+01,-1.21E+02,1.13E+01,1.50E+02,1.07E+01
1.51E+02,1.23E+01,-4.36E+02,1.21E+01,-2.93E+02,1.14E+01,-1.22E+02,1.12E+01,1.50E+02,1.05E+01
1.52E+02,1.23E+01,-4.37E+02,1.22E+01,-2.94E+02,1.15E+01,-1.23E+02,1.12E+01,1.50E+02,1.06E+01
1.53E+02,1.23E+01,-4.38E+02,1.21E+01,-2.93E+02,1.15E+01,-1.23E+02,1.12E+01,1.50E+02,1.05E+01
1.54E+02,1.23E+01,-4.38E+02,1.22E+01,-2.93E+02,1.15E+01,-1.23E+02,1.13E+01,1.50E+02,1.05E+01
1.55E+02,1.23E+01,-4.38E+02,1.22E+01,-2.93E+02,1.15E+01,-1.23E+02,1.13E+01,1.50E+02,1.04E+01
1.56E+02,1.22E+01,-4.39E+02,1.21E+01,-2.93E+02,1.14E+01,-1.23E+02,1.12E+01,1.50E+02,1.04E+01
1.57E+02,1.22E+01,-4.39E+02,1.20E+01,-2.94E+02,1.14E+01,-1.24E+02,1.12E+01,1.50E+02,1.04E+01
1.58E+02,1.22E+01,-4.39E+02,1.21E+01,-2.94E+02,1.14E+01,-1.25E+02,1.11E+01,1.50E+02,1.04E+01
1.59E+02,1.22E+01,-4.38E+02,1.19E+01,-2.95E+02,1.13E+01,-1.26E+02,1.10E+01,1.50E+02,1.04E+01
1.60E+02,1.22E+01,-4.39E+02,1.20E+01,-2.95E+02,1.13E+01,-1.26E+02,1.11E+01,1.49E+02,1.04E+01
1.61E+02,1.23E+01,-4.38E+02,1.20E+01,-2.95E+02,1.14E+01,-1.27E+02,1.11E+01,1.49E+02,1.04E+01
1.62E+02,1.22E+01,-4.39E+02,1.21E+01,-2.93E+02,1.14E+01,-1.26E+02,1.12E+01,1.49E+02,1.04E+01
1.63E+02,1.22E+01,-4.38E+02,1.20E+01,-2.94E+02,1.13E+01,-1.27E+02,1.11E+01,1.49E+02,1.04E+01
1.64E+02,1.21E+01,-4.39E+02,1.20E+01,-2.93E+02,1.13E+01,-1.27E+02,1.11E+01,1.49E+02,1.03E+01
1.65E+02,1.21E+01,-4.39E+02,1.19E+01,-2.93E+02,1.13E+01,-1.27E+02,1.11E+01,1.49E+02,1.03E+01
1.66E+02,1.22E+01,-4.38E+02,1.19E+01,-2.94E+02,1.13E+01,-1.27E+02,1.10E+01,1.49E+02,1.03E+01
1.67E+02,1.21E+01,-4.39E+02,1.19E+01,-2.93E+02,1.13E+01,-1.27E+02,1.11E+01,1.49E+02,1.04E+01
1.68E+02,1.21E+01,-4.38E+02,1.19E+01,-2.94E+02,1.12E+01,-1.28E+02,1.10E+01,1.49E+02,1.03E+01
1.69E+02,1.21E+01,-4.36E+02,1.19E+01,-2.94E+02,1.12E+01,-1.28E+02,1.10E+01,1.49E+02,1.03E+01
1.70E+02,1.21E+01,-4.39E+02,1.19E+01,-2.95E+02,1.12E+01,-1.29E+02,1.10E+01,1.49E+02,1.03E+01
1.71E+02,1.21E+01,-4.39E+02,1.19E+01,-2.94E+02,1.12E+01,-1.29E+02,1.10E+01,1.48E+02,1.03E+01
1.72E+02,1.21E+01,-4.39E+02,1.19E+01,-2.95E+02,1.12E+01,-1.30E+02,1.10E+01,1.48E+02,1.03E+01
1.73E+02,1.20E+01,-4.39E+02,1.19E+01,-2.93E+02,1.12E+01,-1.29E+02,1.10E+01,1.48E+02,1.03E+01
1.74E+02,1.20E+01,-4.38E+02,1.18E+01,-2.95E+02,1.12E+01,-1.30E+02,1.10E+01,1.48E+02,1.03E+01
1.75E+02,1.20E+01,-4.39E+02,1.18E+01,-2.96E+02,1.11E+01,-1.31E+02,1.09E+01,1.48E+02,1.03E+01
1.76E+02,1.20E+01,-4.39E+02,1.18E+01,-2.95E+02,1.11E+01,-1.31E+02,1.09E+01,1.48E+02,1.02E+01
1.77E+02,1.20E+01,-4.39E+02,1.18E+01,-2.95E+02,1.11E+01,-1.31E+02,1.09E+01,1.48E+02,1.03E+01
1.78E+02,1.20E+01,-4.39E+02,1.18E+01,-2.96E+02,1.11E+01,-1.31E+02,1.09E+01,1.48E+02,1.02E+01
1.79E+02,1.20E+01,-4.39E+02,1.17E+01,-2.96E+02,1.10E+01,-1.32E+02,1.08E+01,1.47E+02,1.02E+01
1.80E+02,1.19E+01,-4.38E+02,1.17E+01,-2.95E+02,1.10E+01,-1.32E+02,1.08E+01,1.47E+02,1.02E+01
1.81E+02,1.20E+01,-4.38E+02,1.17E+01,-2.97E+02,1.10E+01,-1.32E+02,1.08E+01,1.47E+02,1.02E+01
1.82E+02,1.20E+01,-4.39E+02,1.17E+01,-2.96E+02,1.11E+01,-1.32E+02,1.08E+01,1.47E+02,1.02E+01
1.83E+02,1.20E+01,-4.38E+02,1.18E+01,-2.96E+02,1.11E+01,-1.32E+02,1.09E+01,1.47E+02,1.02E+01
1.84E+02,1.19E+01,-4.39E+02,1.17E+01,-2.95E+02,1.11E+01,-1.32E+02,1.08E+01,1.47E+02,1.02E+01
1.85E+02,1.19E+01,-4.38E+02,1.17E+01,-2.96E+02,1.10E+01,-1.32E+02,1.08E+01,1.47E+02,1.02E+01
1.86E+02,1.20E+01,-4.39E+02,1.16E+01,-2.96E+02,1.10E+01,-1.32E+02,1.07E+01,1.47E+02,1.02E+01
1.87E+02,1.19E+01,-4.39E+02,1.17E+01,-2.96E+02,1.10E+01,-1.32E+02,1.08E+01,1.47E+02,1.01E+01
1.88E+02,1.19E+01,-4.38E+02,1.17E+01,-2.96E+02,1.10E+01,-1.33E+02,1.07E+01,1.46E+02,1.01E+01
1.89E+02,1.19E+01,-4.39E+02,1.17E+01,-2.95E+02,1.10E+01,-1.33E+02,1.08E+01,1.46E+02,1.02E+01
1.90E+02,1.19E+01,-4.39E+02,1.16E+01,-2.97E+02,1.10E+01,-1.33E+02,1.07E+01,1.46E+02,1.01E+01
1.91E+02,1.18E+01,-4.39E+02,1.17E+01,-2.97E+02,1.10E+01,-1.33E+02,1.08E+01,1.46E+02,1.01E+01
1.92E+02,1.18E+01,-4.39E+02,1.15E+01,-2.97E+02,1.09E+01,-1.33E+02,1.06E+01,1.46E+02,1.01E+01
1.93E+02,1.19E+01,-4.39E+02,1.15E+01,-2.97E+02,1.09E+01,-1.35E+02,1.06E+01,1.46E+02,1.01E+01
1.94E+02,1.18E+01,-4.39E+02,1.16E+01,-2.97E+02,1.10E+01,-1.34E+02,1.07E+01,1.46E+02,1.01E+01
1.95E+02,1.18E+01,-4.39E+02,1.16E+01,-2.97E+02,1.09E+01,-1.33E+02,1.07E+01,1.46E+02,1.01E+01
1.96E+02,1.19E+01,-4.39E+02,1.15E+01,-2.97E+02,1.09E+01,-1.34E+02,1.06E+01,1.45E+02,1.01E+01
1.97E+02,1.18E+01,-4.39E+02,1.16E+01,-2.98E+02,1.09E+01,-1.35E+02,1.06E+01,1.45E+02,1.00E+01
1.98E+02,1.18E+01,-4.39E+02,1.15E+01,-2.99E+02,1.08E+01,-1.35E+02,1.06E+01,1.45E+02,1.01E+01
1.99E+02,1.19E+01,-4.39E+02,1.16E+01,-2.98E+02,1.09E+01,-1.35E+02,1.06E+01,1.45E+02,1.01E+01
2.00E+02,1.18E+01,-4.39E+02,1.16E+01,-2.97E+02,1.09E+01,-1.35E+02,1.06E+01,1.45E+02,1.00E+01
2.01E+02,1.18E+01,-4.38E+02,1.15E+01,-2.97E+02,1.08E+01,-1.36E+02,1.06E+01,1.45E+02,1.01E+01
2.02E+02,1.18E+01,-4.39E+02,1.15E+01,-2.97E+02,1.09E+01,-1.35E+02,1.06E+01,1.45E+02,1.00E+01
2.03E+02,1.18E+01,-4.36E+02,1.15E+01,-2.97E+02,1.08E+01,-1.35E+02,1.06E+01,1.44E+02,1.00E+01
2.04E+02,1.17E+01,-4.39E+02,1.15E+01,-2.98E+02,1.08E+01,-1.35E+02,1.06E+01,1.44E+02,1.01E+01
2.05E+02,1.17E+01,-4.39E+02,1.14E+01,-2.98E+02,1.08E+01,-1.35E+02,1.05E+01,1.44E+02,9.94E+00
2.06E+02,1.18E+01,-4.39E+02,1.15E+01,-2.98E+02,1.08E+01,-1.35E+02,1.06E+01,1.44E+02,1.00E+01
2.07E+02,1.17E+01,-4.39E+02,1.15E+01,-2.96E+02,1.09E+01,-1.35E+02,1.06E+01,1.44E+02,1.00E+01
2.08E+02,1.17E+01,-4.39E+02,1.14E+01,-2.97E+02,1.08E+01,-1.35E+02,1.05E+01,1.44E+02,1.01E+01
2.09E+02,1.17E+01,-4.39E+02,1.14E+01,-2.97E+02,1.08E+01,-1.36E+02,1.05E+01,1.43E+02,1.00E+01
2.10E+02,1.17E+01,-4.39E+02,1.14E+01,-2.97E+02,1.07E+01,-1.36E+02,1.05E+01,1.43E+02,9.98E+00
2.11E+02,1.17E+01,-4.39E+02,1.15E+01,-2.97E+02,1.08E+01,-1.35E+02,1.06E+01,1.43E+02,1.00E+01
2.12E+02,1.17E+01,-4.39E+02,1.14E+01,-2.98E+02,1.07E+01,-1.35E+02,1.05E+01,1.43E+02,9.96E+00
2.13E+02,1.17E+01,-4.39E+02,1.13E+01,-2.99E+02,1.07E+01,-1.36E+02,1.04E+01,1.43E+02,9.93E+00
2.14E+02,1.17E+01,-4.39E+02,1.13E+01,-2.99E+02,1.07E+01,-1.37E+02,1.04E+01,1.43E+02,9.99E+00
2.15E+02,1.17E+01,-4.39E+02,1.14E+01,-2.99E+02,1.07E+01,-1.36E+02,1.05E+01,1.42E+02,9.90E+00
2.16E+02,1.17E+01,-4.39E+02,1.14E+01,-3.00E+02,1.07E+01,-1.37E+02,1.04E+01,1.42E+02,9.95E+00
2.17E+02,1.17E+01,-4.39E+02,1.14E+01,-2.99E+02,1.07E+01,-1.37E+02,1.05E+01,1.42E+02,9.96E+00
2.18E+02,1.17E+01,-4.39E+02,1.14E+01,-2.99E+02,1.07E+01,-1.37E+02,1.05E+01,1.42E+02,1.00E+01
2.19E+02,1.17E+01,-4.39E+02,1.13E+01,-2.98E+02,1.07E+01,-1.36E+02,1.04E+01,1.42E+02,9.96E+00
2.20E+02,1.17E+01,-4.38E+02,1.13E+01,-2.98E+02,1.07E+01,-1.37E+02,1.04E+01,1.42E+02,9.95E+00
2.21E+02,1.16E+01,-4.39E+02,1.13E+01,-2.98E+02,1.06E+01,-1.37E+02,1.04E+01,1.41E+02,9.95E+00
2.22E+02,1.16E+01,-4.39E+02,1.13E+01,-2.99E+02,1.06E+01,-1.37E+02,1.04E+01,1.41E+02,9.93E+00
2.23E+02,1.16E+01,-4.39E+02,1.13E+01,-2.99E+02,1.06E+01,-1.37E+02,1.04E+01,1.41E+02,9.94E+00
2.24E+02,1.17E+01,-4.39E+02,1.13E+01,-2.99E+02,1.07E+01,-1.37E+02,1.04E+01,1.41E+02,9.97E+00
2.25E+02,1.16E+01,-4.38E+02,1.14E+01,-2.98E+02,1.07E+01,-1.37E+02,1.05E+01,1.41E+02,9.88E+00
2.26E+02,1.16E+01,-4.39E+02,1.13E+01,-2.98E+02,1.06E+01,-1.37E+02,1.04E+01,1.41E+02,9.89E+00
2.27E+02,1.16E+01,-4.38E+02,1.13E+01,-2.99E+02,1.06E+01,-1.37E+02,1.04E+01,1.40E+02,9.88E+00
2.28E+02,1.16E+01,-4.39E+02,1.12E+01,-2.99E+02,1.06E+01,-1.37E+02,1.03E+01,1.40E+02,9.85E+00
2.29E+02,1.16E+01,-4.38E+02,1.12E+01,-3.00E+02,1.06E+01,-1.37E+02,1.03E+01,1.40E+02,9.86E+00
2.30E+02,1.16E+01,-4.38E+02,1.13E+01,-2.99E+02,1.06E+01,-1.37E+02,1.03E+01,1.40E+02,9.95E+00
2.31E+02,1.16E+01,-4.39E+02,1.12E+01,-2.99E+02,1.06E+01,-1.37E+02,1.03E+01,1.40E+02,9.88E+00
2.32E+02,1.16E+01,-4.38E+02,1.12E+01,-3.00E+02,1.06E+01,-1.37E+02,1.03E+01,1.40E+02,9.88E+00
2.33E+02,1.16E+01,-4.38E+02,1.12E+01,-2.99E+02,1.06E+01,-1.37E+02,1.03E+01,1.39E+02,9.91E+00
2.34E+02,1.15E+01,-4.38E+02,1.13E+01,-2.99E+02,1.06E+01,-1.37E+02,1.04E+01,1.39E+02,9.84E+00
2.35E+02,1.16E+01,-4.38E+02,1.12E+01,-2.99E+02,1.05E+01,-1.37E+02,1.02E+01,1.39E+02,9.87E+00
2.36E+02,1.15E+01,-4.38E+02,1.12E+01,-2.99E+02,1.06E+01,-1.37E+02,1.03E+01,1.39E+02,9.87E+00
2.37E+02,1.15E+01,-4.39E+02,1.12E+01,-3.00E+02,1.05E+01,-1.37E+02,1.02E+01,1.39E+02,9.81E+00
2.38E+02,1.15E+01,-4.39E+02,1.12E+01,-2.99E+02,1.05E+01,-1.37E+02,1.03E+01,1.38E+02,9.83E+00
2.39E+02,1.16E+01,-4.39E+02,1.12E+01,-2.99E+02,1.05E+01,-1.37E+02,1.03E+01,1.38E+02,9.79E+00
2.40E+02,1.15E+01,-4.38E+02,1.12E+01,-2.99E+02,1.05E+01,-1.36E+02,1.02E+01,1.38E+02,9.86E+00
2.41E+02,1.15E+01,-4.39E+02,1.11E+01,-3.00E+02,1.05E+01,-1.36E+02,1.02E+01,1.38E+02,9.79E+00
2.42E+02,1.15E+01,-4.39E+02,1.11E+01,-3.00E+02,1.05E+01,-1.37E+02,1.02E+01,1.38E+02,9.79E+00
2.43E+02,1.15E+01,-4.39E+02,1.11E+01,-3.00E+02,1.04E+01,-1.38E+02,1.02E+01,1.38E+02,9.77E+00
2.44E+02,1.15E+01,-4.39E+02,1.11E+01,-3.00E+02,1.05E+01,-1.38E+02,1.02E+01,1.37E+02,9.79E+00
2.45E+02,1.15E+01,-4.38E+02,1.11E+01,-3.00E+02,1.05E+01,-1.37E+02,1.02E+01,1.37E+02,9.78E+00
2.46E+02,1.15E+01,-4.39E+02,1.11E+01,-3.01E+02,1.05E+01,-1.38E+02,1.02E+01,1.37E+02,9.81E+00
2.47E+02,1.15E+01,-4.38E+02,1.11E+01,-3.00E+02,1.04E+01,-1.38E+02,1.02E+01,1.37E+02,9.78E+00
2.48E+02,1.15E+01,-4.38E+02,1.11E+01,-2.99E+02,1.05E+01,-1.37E+02,1.02E+01,1.37E+02,9.72E+00
2.49E+02,1.14E+01,-4.39E+02,1.12E+01,-2.99E+02,1.05E+01,-1.37E+02,1.02E+01,1.36E+02,9.79E+00
2.50E+02,1.15E+01,-4.39E+02,1.10E+01,-3.00E+02,1.04E+01,-1.38E+02,1.01E+01,1.36E+02,9.73E+00
2.51E+02,1.15E+01,-4.39E+02,1.10E+01,-3.01E+02,1.04E+01,-1.39E+02,1.01E+01,1.36E+02,9.81E+00
2.52E+02,1.15E+01,-4.38E+02,1.11E+01,-3.00E+02,1.04E+01,-1.39E+02,1.02E+01,1.36E+02,9.79E+00
2.53E+02,1.14E+01,-4.38E+02,1.11E+01,-2.99E+02,1.04E+01,-1.38E+02,1.02E+01,1.36E+02,9.74E+00
2.54E+02,1.15E+01,-4.38E+02,1.11E+01,-3.00E+02,1.04E+01,-1.38E+02,1.01E+01,1.35E+02,9.80E+00
2.55E+02,1.15E+01,-4.38E+02,1.11E+01,-3.00E+02,1.04E+01,-1.38E+02,1.02E+01,1.35E+02,9.77E+00
2.56E+02,1.14E+01,-4.38E+02,1.10E+01,-3.00E+02,1.04E+01,-1.39E+02,1.01E+01,1.35E+02,9.73E+00
2.57E+02,1.14E+01,-4.38E+02,1.10E+01,-3.00E+02,1.04E+01,-1.38E+02,1.01E+01,1.35E+02,9.80E+00
2.58E+02,1.14E+01,-4.38E+02,1.10E+01,-3.01E+02,1.03E+01,-1.39E+02,1.01E+01,1.34E+02,9.72E+00
2.59E+02,1.14E+01,-4.38E+02,1.10E+01,-3.00E+02,1.04E+01,-1.38E+02,1.01E+01,1.34E+02,9.72E+00
2.60E+02,1.14E+01,-4.38E+02,1.10E+01,-3.01E+02,1.04E+01,-1.38E+02,1.01E+01,1.34E+02,9.75E+00
2.61E+02,1.14E+01,-4.38E+02,1.10E+01,-3.01E+02,1.03E+01,-1.38E+02,1.01E+01,1.34E+02,9.70E+00
2.62E+02,1.15E+01,-4.38E+02,1.10E+01,-3.00E+02,1.04E+01,-1.38E+02,1.01E+01,1.34E+02,9.69E+00
2.63E+02,1.14E+01,-4.38E+02,1.11E+01,-2.99E+02,1.04E+01,-1.37E+02,1.02E+01,1.34E+02,9.72E+00
2.64E+02,1.14E+01,-4.38E+02,1.10E+01,-2.99E+02,1.04E+01,-1.37E+02,1.01E+01,1.33E+02,9.71E+00
2.65E+02,1.14E+01,-4.38E+02,1.10E+01,-2.99E+02,1.03E+01,-1.38E+02,1.01E+01,1.33E+02,9.68E+00
2.66E+02,1.14E+01,-4.39E+02,1.10E+01,-3.00E+02,1.03E+01,-1.38E+02,1.01E+01,1.33E+02,9.72E+00
2.67E+02,1.14E+01,-4.39E+02,1.10E+01,-3.01E+02,1.03E+01,-1.39E+02,1.01E+01,1.33E+02,9.71E+00
2.68E+02,1.14E+01,-4.38E+02,1.10E+01,-3.01E+02,1.03E+01,-1.39E+02,1.01E+01,1.32E+02,9.76E+00
2.69E+02,1.14E+01,-4.38E+02,1.10E+01,-3.01E+02,1.03E+01,-1.39E+02,1.00E+01,1.32E+02,9.67E+00
2.70E+02,1.14E+01,-4.38E+02,1.10E+01,-3.01E+02,1.04E+01,-1.39E+02,1.01E+01,1.32E+02,9.68E+00
2.71E+02,1.14E+01,-4.38E+02,1.10E+01,-3.01E+02,1.03E+01,-1.38E+02,1.00E+01,1.32E+02,9.66E+00
2.72E+02,1.14E+01,-4.38E+02,1.09E+01,-3.01E+02,1.03E+01,-1.38E+02,1.00E+01,1.31E+02,9.69E+00
2.73E+02,1.14E+01,-4.38E+02,1.09E+01,-3.01E+02,1.03E+01,-1.38E+02,1.00E+01,1.31E+02,9.68E+00
2.74E+02,1.13E+01,-4.38E+02,1.10E+01,-3.00E+02,1.03E+01,-1.37E+02,1.00E+01,1.31E+02,9.69E+00
2.75E+02,1.14E+01,-4.38E+02,1.08E+01,-3.02E+02,1.02E+01,-1.38E+02,9.93E+00,1.31E+02,9.67E+00
2.76E+02,1.13E+01,-4.38E+02,1.10E+01,-3.01E+02,1.03E+01,-1.38E+02,1.00E+01,1.31E+02,9.66E+00
2.77E+02,1.13E+01,-4.38E+02,1.09E+01,-3.01E+02,1.02E+01,-1.38E+02,9.95E+00,1.30E+02,9.63E+00
2.78E+02,1.13E+01,-4.38E+02,1.09E+01,-3.02E+02,1.03E+01,-1.39E+02,9.99E+00,1.30E+02,9.65E+00
2.79E+02,1.13E+01,-4.38E+02,1.09E+01,-3.02E+02,1.02E+01,-1.39E+02,9.97E+00,1.30E+02,9.69E+00
2.80E+02,1.14E+01,-4.38E+02,1.09E+01,-3.02E+02,1.02E+01,-1.39E+02,9.93E+00,1.30E+02,9.63E+00
2.81E+02,1.13E+01,-4.38E+02,1.09E+01,-3.02E+02,1.02E+01,-1.39E+02,9.98E+00,1.29E+02,9.63E+00
2.82E+02,1.13E+01,-4.38E+02,1.09E+01,-3.02E+02,1.03E+01,-1.39E+02,1.00E+01,1.29E+02,9.63E+00
2.83E+02,1.13E+01,-4.39E+02,1.08E+01,-3.02E+02,1.01E+01,-1.40E+02,9.89E+00,1.29E+02,9.61E+00
2.84E+02,1.13E+01,-4.38E+02,1.09E+01,-3.02E+02,1.02E+01,-1.40E+02,9.90E+00,1.29E+02,9.62E+00
2.85E+02,1.13E+01,-4.38E+02,1.08E+01,-3.02E+02,1.01E+01,-1.40E+02,9.88E+00,1.28E+02,9.62E+00
2.86E+02,1.13E+01,-4.38E+02,1.08E+01,-3.03E+02,1.02E+01,-1.40E+02,9.92E+00,1.28E+02,9.62E+00
2.87E+02,1.13E+01,-4.38E+02,1.09E+01,-3.02E+02,1.02E+01,-1.39E+02,9.96E+00,1.28E+02,9.60E+00
2.88E+02,1.13E+01,-4.38E+02,1.09E+01,-3.02E+02,1.02E+01,-1.39E+02,9.95E+00,1.28E+02,9.64E+00
2.89E+02,1.13E+01,-4.38E+02,1.08E+01,-3.02E+02,1.02E+01,-1.40E+02,9.89E+00,1.27E+02,9.61E+00
2.90E+02,1.13E+01,-4.38E+02,1.08E+01,-3.03E+02,1.02E+01,-1.40E+02,9.89E+00,1.27E+02,9.60E+00
2.91E+02,1.13E+01,-4.38E+02,1.08E+01,-3.03E+02,1.02E+01,-1.39E+02,9.89E+00,1.27E+02,9.57E+00
2.92E+02,1.13E+01,-4.38E+02,1.09E+01,-3.02E+02,1.02E+01,-1.39E+02,9.90E+00,1.27E+02,9.57E+00
2.93E+02,1.12E+01,-4.38E+02,1.09E+01,-3.01E+02,1.02E+01,-1.39E+02,9.93E+00,1.27E+02,9.54E+00
2.94E+02,1.12E+01,-4.38E+02,1.07E+01,-3.03E+02,1.01E+01,-1.39E+02,9.84E+00,1.26E+02,9.60E+00
2.95E+02,1.13E+01,-4.38E+02,1.08E+01,-3.03E+02,1.01E+01,-1.40E+02,9.85E+00,1.26E+02,9.55E+00
2.96E+02,1.13E+01,-4.38E+02,1.08E+01,-3.03E+02,1.01E+01,-1.40E+02,9.87E+00,1.26E+02,9.61E+00
2.97E+02,1.13E+01,-4.38E+02,1.08E+01,-3.02E+02,1.02E+01,-1.40E+02,9.92E+00,1.26E+02,9.56E+00
2.98E+02,1.12E+01,-4.38E+02,1.08E+01,-3.03E+02,1.01E+01,-1.40E+02,9.85E+00,1.25E+02,9.56E+00
2.99E+02,1.13E+01,-4.38E+02,1.07E+01,-3.03E+02,1.01E+01,-1.39E+02,9.84E+00,1.25E+02,9.61E+00
3.00E+02,1.07E+01,-4.40E+02,1.09E+01,-3.02E+02,1.02E+01,-1.39E+02,9.89E+00,1.25E+02,9.32E+00
3.01E+02,1.07E+01,-4.41E+02,1.08E+01,-3.03E+02,1.01E+01,-1.39E+02,9.81E+00,1.25E+02,9.20E+00
3.02E+02,1.06E+01,-4.42E+02,1.07E+01,-3.03E+02,1.01E+01,-1.40E+02,9.86E+00,1.24E+02,9.21E+00
3.03E+02,1.06E+01,-4.42E+02,1.07E+01,-3.03E+02,1.01E+01,-1.39E+02,9.81E+00,1.24E+02,9.17E+00
3.04E+02,1.07E+01,-4.42E+02,1.08E+01,-3.03E+02,1.01E+01,-1.39E+02,9.82E+00,1.24E+02,9.23E+00
3.05E+02,1.06E+01,-4.43E+02,1.08E+01,-3.02E+02,1.01E+01,-1.39E+02,9.83E+00,1.24E+02,9.20E+00
3.06E+02,1.06E+01,-4.43E+02,1.07E+01,-3.02E+02,1.01E+01,-1.39E+02,9.81E+00,1.23E+02,9.19E+00
3.07E+02,1.06E+01,-4.43E+02,1.07E+01,-3.03E+02,1.01E+01,-1.39E+02,9.82E+00,1.23E+02,9.18E+00
3.08E+02,1.06E+01,-4.43E+02,1.08E+01,-3.02E+02,1.01E+01,-1.39E+02,9.84E+00,1.23E+02,9.17E+00
3.09E+02,1.06E+01,-4.43E+02,1.07E+01,-3.02E+02,1.00E+01,-1.39E+02,9.77E+00,1.22E+02,9.23E+00
3.10E+02,1.07E+01,-4.43E+02,1.07E+01,-3.02E+02,1.00E+01,-1.39E+02,9.77E+00,1.22E+02,9.22E+00
3.11E+02,1.06E+01,-4.44E+02,1.07E+01,-3.03E+02,1.01E+01,-1.39E+02,9.80E+00,1.22E+02,9.16E+00
3.12E+02,1.06E+01,-4.44E+02,1.07E+01,-3.03E+02,1.00E+01,-1.39E+02,9.78E+00,1.22E+02,9.15E+00
3.13E+02,1.06E+01,-4.44E+02,1.07E+01,-3.04E+02,1.00E+01,-1.40E+02,9.79E+00,1.21E+02,9.14E+00
3.14E+02,1.06E+01,-4.44E+02,1.07E+01,-3.03E+02,1.00E+01,-1.40E+02,9.75E+00,1.21E+02,9.16E+00
3.15E+02,1.06E+01,-4.44E+02,1.07E+01,-3.03E+02,1.00E+01,-1.39E+02,9.77E+00,1.21E+02,9.14E+00
3.16E+02,1.06E+01,-4.44E+02,1.07E+01,-3.04E+02,1.00E+01,-1.40E+02,9.77E+00,1.21E+02,9.17E+00
3.17E+02,1.06E+01,-4.44E+02,1.07E+01,-3.03E+02,1.01E+01,-1.39E+02,9.79E+00,1.20E+02,9.17E+00
3.18E+02,1.06E+01,-4.44E+02,1.07E+01,-3.04E+02,1.00E+01,-1.39E+02,9.76E+00,1.20E+02,9.17E+00
3.19E+02,1.06E+01,-4.44E+02,1.07E+01,-3.04E+02,9.99E+00,-1.40E+02,9.74E+00,1.20E+02,9.15E+00
3.20E+02,1.06E+01,-4.44E+02,1.06E+01,-3.04E+02,9.99E+00,-1.40E+02,9.73E+00,1.19E+02,9.17E+00
3.21E+02,1.06E+01,-4.44E+02,1.07E+01,-3.04E+02,1.00E+01,-1.39E+02,9.77E+00,1.19E+02,9.16E+00
3.22E+02,1.06E+01,-4.44E+02,1.06E+01,-3.05E+02,9.96E+00,-1.40E+02,9.71E+00,1.19E+02,9.18E+00
3.23E+02,1.06E+01,-4.44E+02,1.06E+01,-3.06E+02,9.92E+00,-1.41E+02,9.68E+00,1.19E+02,9.17E+00
3.24E+02,1.06E+01,-4.44E+02,1.06E+01,-3.06E+02,9.94E+00,-1.41E+02,9.70E+00,1.18E+02,9.15E+00
3.25E+02,1.06E+01,-4.44E+02,1.07E+01,-3.04E+02,1.00E+01,-1.41E+02,9.76E+00,1.18E+02,9.16E+00
3.26E+02,1.06E+01,-4.44E+02,1.07E+01,-3.04E+02,9.98E+00,-1.41E+02,9.71E+00,1.18E+02,9.15E+00
3.27E+02,1.06E+01,-4.44E+02,1.06E+01,-3.04E+02,9.99E+00,-1.40E+02,9.71E+00,1.18E+02,9.16E+00
3.28E+02,1.06E+01,-4.44E+02,1.06E+01,-3.05E+02,9.94E+00,-1.40E+02,9.67E+00,1.17E+02,9.13E+00
3.29E+02,1.06E+01,-4.44E+02,1.06E+01,-3.05E+02,9.97E+00,-1.41E+02,9.71E+00,1.17E+02,9.14E+00
3.30E+02,1.06E+01,-4.44E+02,1.07E+01,-3.04E+02,1.00E+01,-1.40E+02,9.76E+00,1.17E+02,9.14E+00
3.31E+02,1.06E+01,-4.44E+02,1.05E+01,-3.05E+02,9.91E+00,-1.40E+02,9.66E+00,1.16E+02,9.12E+00
3.32E+02,1.06E+01,-4.44E+02,1.06E+01,-3.05E+02,9.95E+00,-1.40E+02,9.69E+00,1.16E+02,9.12E+00
3.33E+02,1.06E+01,-4.44E+02,1.07E+01,-3.05E+02,1.00E+01,-1.40E+02,9.74E+00,1.16E+02,9.14E+00
3.34E+02,1.06E+01,-4.44E+02,1.06E+01,-3.05E+02,9.93E+00,-1.40E+02,9.67E+00,1.15E+02,9.13E+00
3.35E+02,1.06E+01,-4.44E+02,1.06E+01,-3.05E+02,9.91E+00,-1.40E+02,9.66E+00,1.15E+02,9.08E+00
3.36E+02,1.05E+01,-4.44E+02,1.06E+01,-3.05E+02,9.91E+00,-1.40E+02,9.64E+00,1.15E+02,9.12E+00
3.37E+02,1.06E+01,-4.44E+02,1.05E+01,-3.05E+02,9.87E+00,-1.41E+02,9.62E+00,1.15E+02,9.10E+00
3.38E+02,1.06E+01,-4.44E+02,1.06E+01,-3.04E+02,9.94E+00,-1.41E+02,9.69E+00,1.14E+02,9.13E+00
3.39E+02,1.05E+01,-4.44E+02,1.06E+01,-3.04E+02,9.93E+00,-1.40E+02,9.66E+00,1.14E+02,9.10E+00
3.40E+02,1.05E+01,-4.44E+02,1.05E+01,-3.05E+02,9.88E+00,-1.40E+02,9.62E+00,1.14E+02,9.08E+00
3.41E+02,1.05E+01,-4.44E+02,1.06E+01,-3.05E+02,9.90E+00,-1.41E+02,9.64E+00,1.13E+02,9.14E+00
3.42E+02,1.06E+01,-4.44E+02,1.06E+01,-3.04E+02,9.92E+00,-1.40E+02,9.68E+00,1.13E+02,9.11E+00
3.43E+02,1.05E+01,-4.44E+02,1.06E+01,-3.05E+02,9.90E+00,-1.41E+02,9.65E+00,1.13E+02,9.11E+00
3.44E+02,1.05E+01,-4.44E+02,1.06E+01,-3.05E+02,9.91E+00,-1.41E+02,9.63E+00,1.12E+02,9.09E+00
3.45E+02,1.05E+01,-4.44E+02,1.05E+01,-3.05E+02,9.85E+00,-1.40E+02,9.62E+00,1.12E+02,9.12E+00
3.46E+02,1.06E+01,-4.44E+02,1.05E+01,-3.05E+02,9.83E+00,-1.41E+02,9.58E+00,1.12E+02,9.10E+00
3.47E+02,1.06E+01,-4.44E+02,1.06E+01,-3.05E+02,9.92E+00,-1.41E+02,9.65E+00,1.12E+02,9.14E+00
3.48E+02,1.05E+01,-4.44E+02,1.06E+01,-3.04E+02,9.91E+00,-1.41E+02,9.64E+00,1.11E+02,9.12E+00
3.49E+02,1.05E+01,-4.44E+02,1.06E+01,-3.05E+02,9.90E+00,-1.40E+02,9.62E+00,1.11E+02,9.10E+00
3.50E+02,1.05E+01,-4.44E+02,1.05E+01,-3.05E+02,9.78E+00,-1.40E+02,9.56E+00,1.11E+02,9.10E+00
3.51E+02,1.05E+01,-4.44E+02,1.05E+01,-3.05E+02,9.86E+00,-1.41E+02,9.62E+00,1.10E+02,9.07E+00
3.52E+02,1.05E+01,-4.44E+02,1.05E+01,-3.04E+02,9.84E+00,-1.41E+02,9.58E+00,1.10E+02,9.10E+00
3.53E+02,1.05E+01,-4.44E+02,1.05E+01,-3.05E+02,9.81E+00,-1.41E+02,9.57E+00,1.10E+02,9.07E+00
3.54E+02,1.05E+01,-4.44E+02,1.05E+01,-3.05E+02,9.81E+00,-1.41E+02,9.56E+00,1.09E+02,9.08E+00
3.55E+02,1.05E+01,-4.44E+02,1.06E+01,-3.04E+02,9.91E+00,-1.40E+02,9.63E+00,1.09E+02,9.09E+00
3.56E+02,1.05E+01,-4.44E+02,1.05E+01,-3.05E+02,9.81E+00,-1.41E+02,9.55E+00,1.09E+02,9.06E+00
3.57E+02,1.05E+01,-4.44E+02,1.05E+01,-3.05E+02,9.80E+00,-1.41E+02,9.54E+00,1.08E+02,9.04E+00
3.58E+02,1.05E+01,-4.44E+02,1.05E+01,-3.06E+02,9.83E+00,-1.41E+02,9.58E+00,1.08E+02,9.06E+00
3.59E+02,1.05E+01,-4.44E+02,1.05E+01,-3.06E+02,9.82E+00,-1.41E+02,9.56E+00,1.08E+02,9.07E+00
3.60E+02,1.05E+01,-4.44E+02,1.05E+01,-3.05E+02,9.82E+00,-1.41E+02,9.56E+00,1.07E+02,9.08E+00
3.61E+02,1.05E+01,-4.44E+02,1.04E+01,-3.07E+02,9.76E+00,-1.41E+02,9.52E+00,1.07E+02,9.04E+00
3.62E+02,1.05E+01,-4.44E+02,1.04E+01,-3.06E+02,9.76E+00,-1.41E+02,9.50E+00,1.07E+02,9.08E+00
3.63E+02,1.05E+01,-4.44E+02,1.05E+01,-3.06E+02,9.79E+00,-1.41E+02,9.54E+00,1.06E+02,9.05E+00
3.64E+02,1.05E+01,-4.44E+02,1.05E+01,-3.05E+02,9.82E+00,-1.41E+02,9.58E+00,1.06E+02,9.07E+00
3.65E+02,1.05E+01,-4.44E+02,1.04E+01,-3.06E+02,9.77E+00,-1.41E+02,9.51E+00,1.06E+02,9.08E+00
3.66E+02,1.05E+01,-4.44E+02,1.05E+01,-3.06E+02,9.82E+00,-1.41E+02,9.55E+00,1.05E+02,9.01E+00
3.67E+02,1.05E+01,-4.44E+02,1.05E+01,-3.05E+02,9.84E+00,-1.41E+02,9.56E+00,1.05E+02,9.03E+00
3.68E+02,1.05E+01,-4.44E+02,1.05E+01,-3.05E+02,9.79E+00,-1.41E+02,9.54E+00,1.05E+02,9.05E+00
3.69E+02,1.05E+01,-4.44E+02,1.05E+01,-3.05E+02,9.81E+00,-1.41E+02,9.55E+00,1.04E+02,9.07E+00
3.70E+02,1.05E+01,-4.44E+02,1.05E+01,-3.05E+02,9.82E+00,-1.40E+02,9.57E+00,1.04E+02,9.08E+00
3.71E+02,1.05E+01,-4.44E+02,1.04E+01,-3.05E+02,9.78E+00,-1.41E+02,9.52E+00,1.04E+02,9.03E+00
3.72E+02,1.05E+01,-4.44E+02,1.04E+01,-3.06E+02,9.75E+00,-1.41E+02,9.50E+00,1.03E+02,9.08E+00
3.73E+02,1.05E+01,-4.44E+02,1.04E+01,-3.06E+02,9.78E+00,-1.41E+02,9.52E+00,1.03E+02,9.02E+00
3.74E+02,1.05E+01,-4.44E+02,1.04E+01,-3.06E+02,9.76E+00,-1.40E+02,9.51E+00,1.03E+02,9.04E+00
3.75E+02,1.05E+01,-4.44E+02,1.04E+01,-3.06E+02,9.77E+00,-1.41E+02,9.52E+00,1.02E+02,9.06E+00
3.76E+02,1.05E+01,-4.44E+02,1.05E+01,-3.05E+02,9.78E+00,-1.40E+02,9.50E+00,1.02E+02,9.02E+00
3.77E+02,1.05E+01,-4.44E+02,1.04E+01,-3.06E+02,9.73E+00,-1.41E+02,9.48E+00,1.02E+02,9.02E+00
3.78E+02,1.05E+01,-4.44E+02,1.04E+01,-3.05E+02,9.75E+00,-1.41E+02,9.51E+00,1.01E+02,9.07E+00
3.79E+02,1.04E+01,-4.44E+02,1.05E+01,-3.05E+02,9.82E+00,-1.40E+02,9.53E+00,1.01E+02,9.01E+00
3.80E+02,1.04E+01,-4.44E+02,1.03E+01,-3.05E+02,9.69E+00,-1.40E+02,9.44E+00,1.01E+02,9.05E+00
3.81E+02,1.04E+01,-4.44E+02,1.04E+01,-3.06E+02,9.69E+00,-1.41E+02,9.45E+00,1.00E+02,9.02E+00
3.82E+02,1.05E+01,-4.44E+02,1.04E+01,-3.07E+02,9.70E+00,-1.41E+02,9.45E+00,1.00E+02,9.01E+00
3.83E+02,1.05E+01,-4.44E+02,1.04E+01,-3.06E+02,9.72E+00,-1.41E+02,9.47E+00,9.98E+01,9.04E+00
3.84E+02,1.05E+01,-4.44E+02,1.04E+01,-3.07E+02,9.75E+00,-1.41E+02,9.50E+00,9.94E+01,9.04E+00
3.85E+02,1.04E+01,-4.44E+02,1.04E+01,-3.06E+02,9.74E+00,-1.41E+02,9.49E+00,9.90E+01,9.09E+00
3.86E+02,1.04E+01,-4.44E+02,1.04E+01,-3.06E+02,9.70E+00,-1.41E+02,9.44E+00,9.87E+01,9.02E+00
3.87E+02,1.04E+01,-4.44E+02,1.04E+01,-3.06E+02,9.70E+00,-1.41E+02,9.44E+00,9.83E+01,9.04E+00
3.88E+02,1.04E+01,-4.44E+02,1.04E+01,-3.07E+02,9.70E+00,-1.41E+02,9.45E+00,9.80E+01,9.03E+00
3.89E+02,1.04E+01,-4.44E+02,1.04E+01,-3.07E+02,9.70E+00,-1.41E+02,9.45E+00,9.76E+01,9.00E+00
3.90E+02,1.05E+01,-4.44E+02,1.04E+01,-3.06E+02,9.70E+00,-1.40E+02,9.46E+00,9.73E+01,9.01E+00
3.91E+02,1.04E+01,-4.44E+02,1.04E+01,-3.07E+02,9.70E+00,-1.41E+02,9.48E+00,9.70E+01,9.05E+00
3.92E+02,1.04E+01,-4.44E+02,1.03E+01,-3.07E+02,9.63E+00,-1.42E+02,9.40E+00,9.65E+01,9.02E+00
3.93E+02,1.04E+01,-4.44E+02,1.03E+01,-3.07E+02,9.61E+00,-1.43E+02,9.37E+00,9.62E+01,9.03E+00
3.94E+02,1.04E+01,-4.44E+02,1.03E+01,-3.07E+02,9.65E+00,-1.43E+02,9.39E+00,9.58E+01,9.02E+00
3.95E+02,1.04E+01,-4.44E+02,1.03E+01,-3.08E+02,9.67E+00,-1.43E+02,9.42E+00,9.54E+01,9.01E+00
3.96E+02,1.05E+01,-4.44E+02,1.04E+01,-3.06E+02,9.70E+00,-1.41E+02,9.43E+00,9.51E+01,8.99E+00
3.97E+02,1.04E+01,-4.44E+02,1.04E+01,-3.06E+02,9.74E+00,-1.41E+02,9.47E+00,9.48E+01,8.98E+00
3.98E+02,1.04E+01,-4.44E+02,1.03E+01,-3.06E+02,9.65E+00,-1.41E+02,9.42E+00,9.44E+01,9.01E+00
3.99E+02,1.04E+01,-4.44E+02,1.04E+01,-3.05E+02,9.69E+00,-1.41E+02,9.44E+00,9.40E+01,9.00E+00
4.00E+02,1.05E+01,-4.44E+02,1.03E+01,-3.06E+02,9.67E+00,-1.41E+02,9.42E+00,9.36E+01,8.98E+00
4.01E+02,1.04E+01,-4.44E+02,1.04E+01,-3.06E+02,9.71E+00,-1.41E+02,9.47E+00,9.34E+01,9.02E+00
4.02E+02,1.04E+01,-4.44E+02,1.03E+01,-3.07E+02,9.64E+00,-1.41E+02,9.40E+00,9.29E+01,9.00E+00
4.03E+02,1.04E+01,-4.44E+02,1.04E+01,-3.05E+02,9.67E+00,-1.41E+02,9.42E+00,9.26E+01,8.98E+00
4.04E+02,1.04E+01,-4.44E+02,1.04E+01,-3.05E+02,9.67E+00,-1.41E+02,9.42E+00,9.22E+01,9.00E+00
4.05E+02,1.04E+01,-4.44E+02,1.03E+01,-3.06E+02,9.62E+00,-1.41E+02,9.37E+00,9.18E+01,8.96E+00
4.06E+02,1.04E+01,-4.44E+02,1.03E+01,-3.06E+02,9.65E+00,-1.41E+02,9.42E+00,9.14E+01,8.98E+00
4.07E+02,1.04E+01,-4.44E+02,1.03E+01,-3.06E+02,9.58E+00,-1.42E+02,9.35E+00,9.11E+01,8.97E+00
4.08E+02,1.04E+01,-4.44E+02,1.03E+01,-3.07E+02,9.61E+00,-1.42E+02,9.37E+00,9.07E+01,9.01E+00
4.09E+02,1.04E+01,-4.44E+02,1.03E+01,-3.07E+02,9.62E+00,-1.42E+02,9.37E+00,9.03E+01,9.02E+00
4.10E+02,1.04E+01,-4.44E+02,1.02E+01,-3.07E+02,9.60E+00,-1.42E+02,9.33E+00,8.99E+01,8.97E+00
4.11E+02,1.04E+01,-4.44E+02,1.03E+01,-3.07E+02,9.60E+00,-1.42E+02,9.34E+00,8.96E+01,8.97E+00
4.12E+02,1.03E+01,-4.44E+02,1.02E+01,-3.07E+02,9.59E+00,-1.42E+02,9.35E+00,8.91E+01,8.97E+00
4.13E+02,1.04E+01,-4.44E+02,1.03E+01,-3.07E+02,9.61E+00,-1.41E+02,9.34E+00,8.88E+01,8.98E+00
4.14E+02,1.04E+01,-4.44E+02,1.02E+01,-3.08E+02,9.57E+00,-1.41E+02,9.32E+00,8.84E+01,8.96E+00
4.15E+02,1.04E+01,-4.44E+02,1.02E+01,-3.08E+02,9.58E+00,-1.41E+02,9.33E+00,8.81E+01,8.96E+00
4.16E+02,1.04E+01,-4.44E+02,1.03E+01,-3.08E+02,9.65E+00,-1.41E+02,9.40E+00,8.79E+01,8.98E+00
4.17E+02,1.04E+01,-4.44E+02,1.02E+01,-3.07E+02,9.58E+00,-1.41E+02,9.33E+00,8.74E+01,8.95E+00
4.18E+02,1.04E+01,-4.44E+02,1.02E+01,-3.07E+02,9.58E+00,-1.41E+02,9.33E+00,8.70E+01,8.95E+00
4.19E+02,1.04E+01,-4.44E+02,1.03E+01,-3.07E+02,9.61E+00,-1.42E+02,9.36E+00,8.66E+01,8.99E+00
4.20E+02,1.04E+01,-4.44E+02,1.02E+01,-3.08E+02,9.54E+00,-1.41E+02,9.30E+00,8.63E+01,8.99E+00
4.21E+02,1.04E+01,-4.44E+02,1.03E+01,-3.08E+02,9.58E+00,-1.42E+02,9.35E+00,8.59E+01,8.94E+00
4.22E+02,1.04E+01,-4.44E+02,1.02E+01,-3.07E+02,9.54E+00,-1.42E+02,9.29E+00,8.55E+01,8.94E+00
4.23E+02,1.04E+01,-4.44E+02,1.03E+01,-3.06E+02,9.59E+00,-1.41E+02,9.34E+00,8.51E+01,9.00E+00
4.24E+02,1.04E+01,-4.44E+02,1.02E+01,-3.07E+02,9.58E+00,-1.41E+02,9.33E+00,8.48E+01,9.02E+00
4.25E+02,1.04E+01,-4.44E+02,1.03E+01,-3.07E+02,9.59E+00,-1.41E+02,9.35E+00,8.45E+01,8.97E+00
4.26E+02,1.04E+01,-4.44E+02,1.03E+01,-3.07E+02,9.57E+00,-1.41E+02,9.32E+00,8.40E+01,8.95E+00
4.27E+02,1.03E+01,-4.44E+02,1.02E+01,-3.08E+02,9.53E+00,-1.41E+02,9.30E+00,8.36E+01,8.97E+00
4.28E+02,1.04E+01,-4.44E+02,1.02E+01,-3.08E+02,9.53E+00,-1.42E+02,9.29E+00,8.32E+01,8.94E+00
4.29E+02,1.04E+01,-4.44E+02,1.02E+01,-3.08E+02,9.56E+00,-1.42E+02,9.32E+00,8.29E+01,8.95E+00
4.30E+02,1.04E+01,-4.44E+02,1.02E+01,-3.08E+02,9.55E+00,-1.42E+02,9.32E+00,8.25E+01,8.94E+00
4.31E+02,1.03E+01,-4.44E+02,1.02E+01,-3.08E+02,9.55E+00,-1.42E+02,9.30E+00,8.22E+01,8.91E+00
4.32E+02,1.03E+01,-4.44E+02,1.02E+01,-3.09E+02,9.50E+00,-1.42E+02,9.25E+00,8.17E+01,8.96E+00
4.33E+02,1.03E+01,-4.44E+02,1.02E+01,-3.08E+02,9.51E+00,-1.42E+02,9.25E+00,8.12E+01,8.94E+00
4.34E+02,1.03E+01,-4.44E+02,1.02E+01,-3.08E+02,9.53E+00,-1.42E+02,9.28E+00,8.09E+01,8.95E+00
4.35E+02,1.03E+01,-4.44E+02,1.02E+01,-3.08E+02,9.51E+00,-1.42E+02,9.24E+00,8.06E+01,8.92E+00
4.36E+02,1.03E+01,-4.44E+02,1.02E+01,-3.09E+02,9.51E+00,-1.42E+02,9.27E+00,8.02E+01,8.99E+00
4.37E+02,1.03E+01,-4.44E+02,1.01E+01,-3.09E+02,9.45E+00,-1.42E+02,9.22E+00,7.97E+01,8.98E+00
4.38E+02,1.03E+01,-4.44E+02,1.02E+01,-3.09E+02,9.50E+00,-1.42E+02,9.27E+00,7.94E+01,8.94E+00
4.39E+02,1.03E+01,-4.44E+02,1.03E+01,-3.08E+02,9.57E+00,-1.41E+02,9.31E+00,7.92E+01,8.93E+00
4.40E+02,1.03E+01,-4.44E+02,1.02E+01,-3.09E+02,9.53E+00,-1.42E+02,9.31E+00,7.87E+01,8.94E+00
4.41E+02,1.03E+01,-4.44E+02,1.02E+01,-3.09E+02,9.48E+00,-1.42E+02,9.26E+00,7.83E+01,8.92E+00
4.42E+02,1.03E+01,-4.44E+02,1.02E+01,-3.09E+02,9.55E+00,-1.42E+02,9.29E+00,7.80E+01,8.93E+00
4.43E+02,1.03E+01,-4.44E+02,1.02E+01,-3.08E+02,9.51E+00,-1.41E+02,9.27E+00,7.76E+01,8.92E+00
4.44E+02,1.03E+01,-4.44E+02,1.01E+01,-3.08E+02,9.51E+00,-1.41E+02,9.27E+00,7.73E+01,8.96E+00
4.45E+02,1.04E+01,-4.44E+02,1.01E+01,-3.09E+02,9.45E+00,-1.42E+02,9.22E+00,7.68E+01,8.92E+00
4.46E+02,1.04E+01,-4.44E+02,1.02E+01,-3.08E+02,9.56E+00,-1.41E+02,9.34E+00,7.66E+01,8.91E+00
4.47E+02,1.03E+01,-4.44E+02,1.02E+01,-3.08E+02,9.52E+00,-1.41E+02,9.29E+00,7.63E+01,8.92E+00
4.48E+02,1.03E+01,-4.44E+02,1.01E+01,-3.08E+02,9.44E+00,-1.42E+02,9.21E+00,7.58E+01,8.92E+00
4.49E+02,1.03E+01,-4.44E+02,1.01E+01,-3.09E+02,9.46E+00,-1.42E+02,9.23E+00,7.54E+01,8.91E+00
4.50E+02,1.00E+01,-4.45E+02,1.01E+01,-3.09E+02,9.42E+00,-1.42E+02,9.18E+00,7.50E+01,8.84E+00
4.51E+02,9.97E+00,-4.45E+02,1.02E+01,-3.08E+02,9.52E+00,-1.42E+02,9.28E+00,7.47E+01,8.79E+00
4.52E+02,9.95E+00,-4.45E+02,1.01E+01,-3.08E+02,9.49E+00,-1.41E+02,9.26E+00,7.45E+01,8.74E+00
4.53E+02,9.99E+00,-4.46E+02,1.01E+01,-3.10E+02,9.42E+00,-1.42E+02,9.19E+00,7.40E+01,8.74E+00
4.54E+02,1.00E+01,-4.46E+02,1.01E+01,-3.09E+02,9.46E+00,-1.42E+02,9.20E+00,7.36E+01,8.75E+00
4.55E+02,1.00E+01,-4.46E+02,1.02E+01,-3.08E+02,9.50E+00,-1.41E+02,9.25E+00,7.33E+01,8.76E+00
4.56E+02,9.99E+00,-4.46E+02,1.01E+01,-3.08E+02,9.47E+00,-1.42E+02,9.22E+00,7.29E+01,8.77E+00
4.57E+02,1.00E+01,-4.46E+02,1.01E+01,-3.08E+02,9.48E+00,-1.42E+02,9.23E+00,7.25E+01,8.74E+00
4.58E+02,1.00E+01,-4.46E+02,1.02E+01,-3.08E+02,9.50E+00,-1.41E+02,9.25E+00,7.22E+01,8.76E+00
4.59E+02,9.99E+00,-4.46E+02,1.02E+01,-3.08E+02,9.49E+00,-1.41E+02,9.25E+00,7.19E+01,8.74E+00
4.60E+02,1.00E+01,-4.46E+02,1.01E+01,-3.08E+02,9.43E+00,-1.41E+02,9.20E+00,7.14E+01,8.71E+00
4.61E+02,9.95E+00,-4.47E+02,1.02E+01,-3.07E+02,9.48E+00,-1.41E+02,9.25E+00,7.12E+01,8.77E+00
4.62E+02,1.00E+01,-4.47E+02,1.01E+01,-3.08E+02,9.40E+00,-1.42E+02,9.17E+00,7.07E+01,8.76E+00
4.63E+02,9.98E+00,-4.47E+02,1.01E+01,-3.08E+02,9.48E+00,-1.42E+02,9.24E+00,7.03E+01,8.68E+00
4.64E+02,9.99E+00,-4.47E+02,1.01E+01,-3.08E+02,9.43E+00,-1.41E+02,9.18E+00,6.99E+01,8.69E+00
4.65E+02,9.95E+00,-4.47E+02,1.01E+01,-3.08E+02,9.44E+00,-1.42E+02,9.18E+00,6.95E+01,8.72E+00
4.66E+02,9.96E+00,-4.47E+02,1.01E+01,-3.07E+02,9.42E+00,-1.42E+02,9.20E+00,6.90E+01,8.69E+00
4.67E+02,9.95E+00,-4.47E+02,1.01E+01,-3.08E+02,9.41E+00,-1.41E+02,9.20E+00,6.88E+01,8.73E+00
4.68E+02,1.00E+01,-4.47E+02,1.01E+01,-3.08E+02,9.41E+00,-1.42E+02,9.16E+00,6.84E+01,8.73E+00
4.69E+02,9.99E+00,-4.47E+02,1.01E+01,-3.08E+02,9.46E+00,-1.42E+02,9.22E+00,6.81E+01,8.75E+00
4.70E+02,1.00E+01,-4.47E+02,1.01E+01,-3.08E+02,9.41E+00,-1.42E+02,9.16E+00,6.77E+01,8.76E+00
4.71E+02,9.97E+00,-4.47E+02,1.01E+01,-3.09E+02,9.45E+00,-1.41E+02,9.21E+00,6.74E+01,8.72E+00
4.72E+02,1.00E+01,-4.47E+02,1.01E+01,-3.07E+02,9.41E+00,-1.41E+02,9.16E+00,6.69E+01,8.71E+00
4.73E+02,9.98E+00,-4.47E+02,1.01E+01,-3.08E+02,9.43E+00,-1.41E+02,9.21E+00,6.68E+01,8.72E+00
4.74E+02,1.00E+01,-4.47E+02,1.01E+01,-3.08E+02,9.44E+00,-1.40E+02,9.21E+00,6.64E+01,8.71E+00
4.75E+02,9.96E+00,-4.47E+02,1.01E+01,-3.08E+02,9.44E+00,-1.41E+02,9.20E+00,6.62E+01,8.73E+00
4.76E+02,9.95E+00,-4.47E+02,1.01E+01,-3.08E+02,9.39E+00,-1.41E+02,9.15E+00,6.57E+01,8.75E+00
4.77E+02,9.96E+00,-4.47E+02,1.00E+01,-3.09E+02,9.37E+00,-1.42E+02,9.13E+00,6.53E+01,8.73E+00
4.78E+02,1.00E+01,-4.47E+02,1.00E+01,-3.09E+02,9.38E+00,-1.42E+02,9.15E+00,6.49E+01,8.70E+00
4.79E+02,9.96E+00,-4.47E+02,1.01E+01,-3.09E+02,9.42E+00,-1.42E+02,9.19E+00,6.47E+01,8.72E+00
4.80E+02,9.98E+00,-4.47E+02,1.01E+01,-3.08E+02,9.42E+00,-1.41E+02,9.18E+00,6.44E+01,8.73E+00
4.81E+02,9.96E+00,-4.47E+02,1.01E+01,-3.09E+02,9.39E+00,-1.41E+02,9.15E+00,6.41E+01,8.75E+00
4.82E+02,9.97E+00,-4.47E+02,1.00E+01,-3.09E+02,9.37E+00,-1.42E+02,9.13E+00,6.36E+01,8.72E+00
4.83E+02,9.98E+00,-4.47E+02,1.01E+01,-3.09E+02,9.36E+00,-1.42E+02,9.13E+00,6.33E+01,8.71E+00
4.84E+02,9.99E+00,-4.47E+02,1.01E+01,-3.09E+02,9.39E+00,-1.42E+02,9.15E+00,6.29E+01,8.74E+00
4.85E+02,9.96E+00,-4.47E+02,1.01E+01,-3.09E+02,9.42E+00,-1.42E+02,9.18E+00,6.26E+01,8.71E+00
4.86E+02,9.94E+00,-4.47E+02,1.01E+01,-3.09E+02,9.40E+00,-1.42E+02,9.16E+00,6.22E+01,8.73E+00
4.87E+02,9.97E+00,-4.47E+02,1.00E+01,-3.09E+02,9.35E+00,-1.42E+02,9.10E+00,6.19E+01,8.73E+00
4.88E+02,9.99E+00,-4.47E+02,1.01E+01,-3.10E+02,9.37E+00,-1.42E+02,9.13E+00,6.15E+01,8.68E+00
4.89E+02,9.94E+00,-4.47E+02,1.01E+01,-3.09E+02,9.40E+00,-1.42E+02,9.15E+00,6.12E+01,8.72E+00
4.90E+02,9.97E+00,-4.47E+02,1.00E+01,-3.09E+02,9.34E+00,-1.42E+02,9.11E+00,6.08E+01,8.71E+00
4.91E+02,1.00E+01,-4.47E+02,1.00E+01,-3.09E+02,9.36E+00,-1.43E+02,9.12E+00,6.04E+01,8.69E+00
4.92E+02,1.00E+01,-4.47E+02,1.01E+01,-3.09E+02,9.39E+00,-1.43E+02,9.15E+00,6.01E+01,8.67E+00
4.93E+02,9.95E+00,-4.47E+02,1.01E+01,-3.09E+02,9.40E+00,-1.43E+02,9.18E+00,5.99E+01,8.69E+00
4.94E+02,9.91E+00,-4.47E+02,1.00E+01,-3.10E+02,9.36E+00,-1.43E+02,9.10E+00,5.94E+01,8.71E+00
4.95E+02,9.96E+00,-4.47E+02,9.97E+00,-3.10E+02,9.32E+00,-1.42E+02,9.08E+00,5.92E+01,8.74E+00
4.96E+02,9.97E+00,-4.47E+02,1.00E+01,-3.09E+02,9.35E+00,-1.42E+02,9.11E+00,5.89E+01,8.69E+00
4.97E+02,9.97E+00,-4.47E+02,1.00E+01,-3.10E+02,9.37E+00,-1.42E+02,9.13E+00,5.86E+01,8.67E+00
4.98E+02,9.97E+00,-4.47E+02,1.00E+01,-3.10E+02,9.33E+00,-1.42E+02,9.09E+00,5.82E+01,8.68E+00
4.99E+02,9.95E+00,-4.47E+02,1.01E+01,-3.09E+02,9.39E+00,-1.42E+02,9.13E+00,5.78E+01,8.70E+00
5.00E+02,,,9.99E+00,-3.09E+02,9.33E+00,-1.42E+02,9.09E+00,5.76E+01,


==> plot_tikz/lik.csv <==
epochs,w1,w10,w50,w100,w400,wlearnable,,wnoreg
1.00E+00,1.04E+02,1.35E+02,1.67E+02,1.84E+02,2.21E+02,1.04E+02,,8.20E+01
2.00E+00,1.08E+02,1.50E+02,1.91E+02,2.11E+02,2.58E+02,1.06E+02,,9.69E+01
3.00E+00,1.09E+02,1.57E+02,2.07E+02,2.31E+02,2.85E+02,1.08E+02,,1.03E+02
4.00E+00,1.10E+02,1.60E+02,2.16E+02,2.42E+02,2.95E+02,1.10E+02,,1.06E+02
5.00E+00,1.10E+02,1.62E+02,2.21E+02,2.48E+02,2.99E+02,1.12E+02,,1.09E+02
6.00E+00,1.10E+02,1.64E+02,2.25E+02,2.51E+02,2.99E+02,1.14E+02,,1.12E+02
7.00E+00,1.11E+02,1.66E+02,2.27E+02,2.52E+02,2.99E+02,1.18E+02,,1.14E+02
8.00E+00,1.11E+02,1.67E+02,2.28E+02,2.52E+02,2.99E+02,1.21E+02,,1.17E+02
9.00E+00,1.11E+02,1.68E+02,2.29E+02,2.53E+02,2.99E+02,1.23E+02,,1.19E+02
1.00E+01,1.11E+02,1.69E+02,2.29E+02,2.53E+02,2.99E+02,1.27E+02,,1.21E+02
1.10E+01,1.11E+02,1.70E+02,2.29E+02,2.53E+02,2.99E+02,1.31E+02,,1.23E+02
1.20E+01,1.11E+02,1.70E+02,2.29E+02,2.53E+02,2.99E+02,1.36E+02,,1.25E+02
1.30E+01,1.11E+02,1.71E+02,2.29E+02,2.53E+02,3.00E+02,1.40E+02,,1.26E+02
1.40E+01,1.11E+02,1.71E+02,2.30E+02,2.53E+02,3.00E+02,1.44E+02,,1.28E+02
1.50E+01,1.11E+02,1.72E+02,2.30E+02,2.53E+02,3.00E+02,1.48E+02,,1.29E+02
1.60E+01,1.11E+02,1.72E+02,2.30E+02,2.54E+02,3.00E+02,1.53E+02,,1.31E+02
1.70E+01,1.11E+02,1.72E+02,2.30E+02,2.54E+02,3.01E+02,1.59E+02,,1.32E+02
1.80E+01,1.11E+02,1.73E+02,2.30E+02,2.54E+02,3.01E+02,1.63E+02,,1.34E+02
1.90E+01,1.11E+02,1.73E+02,2.30E+02,2.54E+02,3.01E+02,1.68E+02,,1.35E+02
2.00E+01,1.11E+02,1.74E+02,2.30E+02,2.54E+02,3.01E+02,1.74E+02,,1.36E+02
2.10E+01,1.12E+02,1.74E+02,2.31E+02,2.54E+02,3.02E+02,1.80E+02,,1.38E+02
2.20E+01,1.12E+02,1.74E+02,2.31E+02,2.55E+02,3.02E+02,1.86E+02,,1.39E+02
2.30E+01,1.12E+02,1.74E+02,2.31E+02,2.55E+02,3.02E+02,1.92E+02,,1.40E+02
2.40E+01,1.12E+02,1.75E+02,2.31E+02,2.55E+02,3.02E+02,1.97E+02,,1.41E+02
2.50E+01,1.12E+02,1.75E+02,2.31E+02,2.55E+02,3.03E+02,2.02E+02,,1.42E+02
2.60E+01,1.12E+02,1.75E+02,2.32E+02,2.55E+02,3.03E+02,2.08E+02,,1.44E+02
2.70E+01,1.12E+02,1.75E+02,2.32E+02,2.56E+02,3.03E+02,2.13E+02,,1.45E+02
2.80E+01,1.12E+02,1.75E+02,2.32E+02,2.56E+02,3.03E+02,2.19E+02,,1.46E+02
2.90E+01,1.12E+02,1.76E+02,2.32E+02,2.56E+02,3.03E+02,2.24E+02,,1.47E+02
3.00E+01,1.12E+02,1.76E+02,2.32E+02,2.56E+02,3.03E+02,2.28E+02,,1.48E+02
3.10E+01,1.12E+02,1.76E+02,2.32E+02,2.56E+02,3.04E+02,2.33E+02,,1.49E+02
3.20E+01,1.12E+02,1.76E+02,2.32E+02,2.56E+02,3.04E+02,2.36E+02,,1.50E+02
3.30E+01,1.12E+02,1.76E+02,2.33E+02,2.56E+02,3.04E+02,2.40E+02,,1.50E+02
3.40E+01,1.12E+02,1.76E+02,2.33E+02,2.57E+02,3.04E+02,2.43E+02,,1.51E+02
3.50E+01,1.12E+02,1.76E+02,2.33E+02,2.57E+02,3.04E+02,2.45E+02,,1.52E+02
3.60E+01,1.12E+02,1.76E+02,2.33E+02,2.57E+02,3.04E+02,2.48E+02,,1.53E+02
3.70E+01,1.12E+02,1.76E+02,2.33E+02,2.57E+02,3.04E+02,2.51E+02,,1.54E+02
3.80E+01,1.12E+02,1.77E+02,2.33E+02,2.57E+02,3.05E+02,2.52E+02,,1.55E+02
3.90E+01,1.12E+02,1.77E+02,2.33E+02,2.57E+02,3.04E+02,2.54E+02,,1.55E+02
4.00E+01,1.12E+02,1.77E+02,2.33E+02,2.57E+02,3.05E+02,2.55E+02,,1.56E+02
4.10E+01,1.12E+02,1.77E+02,2.33E+02,2.57E+02,3.05E+02,2.56E+02,,1.57E+02
4.20E+01,1.12E+02,1.77E+02,2.33E+02,2.57E+02,3.05E+02,2.58E+02,,1.58E+02
4.30E+01,1.12E+02,1.77E+02,2.34E+02,2.58E+02,3.05E+02,2.59E+02,,1.59E+02
4.40E+01,1.12E+02,1.77E+02,2.34E+02,2.58E+02,3.05E+02,2.60E+02,,1.59E+02
4.50E+01,1.12E+02,1.77E+02,2.34E+02,2.58E+02,3.05E+02,2.61E+02,,1.60E+02
4.60E+01,1.12E+02,1.77E+02,2.34E+02,2.58E+02,3.05E+02,2.62E+02,,1.61E+02
4.70E+01,1.12E+02,1.77E+02,2.34E+02,2.58E+02,3.05E+02,2.63E+02,,1.61E+02
4.80E+01,1.12E+02,1.77E+02,2.34E+02,2.58E+02,3.05E+02,2.64E+02,,1.62E+02
4.90E+01,1.12E+02,1.77E+02,2.34E+02,2.58E+02,3.05E+02,2.65E+02,,1.63E+02
5.00E+01,1.12E+02,1.77E+02,2.34E+02,2.58E+02,3.05E+02,2.66E+02,,1.63E+02
5.10E+01,1.12E+02,1.77E+02,2.34E+02,2.58E+02,3.06E+02,2.66E+02,,1.64E+02
5.20E+01,1.12E+02,1.77E+02,2.34E+02,2.58E+02,3.06E+02,2.67E+02,,1.64E+02
5.30E+01,1.12E+02,1.77E+02,2.34E+02,2.58E+02,3.05E+02,2.68E+02,,1.65E+02
5.40E+01,1.12E+02,1.78E+02,2.35E+02,2.58E+02,3.05E+02,2.69E+02,,1.66E+02
5.50E+01,1.13E+02,1.78E+02,2.35E+02,2.58E+02,3.05E+02,2.69E+02,,1.66E+02
5.60E+01,1.13E+02,1.78E+02,2.35E+02,2.58E+02,3.06E+02,2.70E+02,,1.67E+02
5.70E+01,1.13E+02,1.78E+02,2.35E+02,2.58E+02,3.06E+02,2.70E+02,,1.67E+02
5.80E+01,1.13E+02,1.78E+02,2.35E+02,2.58E+02,3.06E+02,2.70E+02,,1.68E+02
5.90E+01,1.13E+02,1.78E+02,2.35E+02,2.59E+02,3.06E+02,2.71E+02,,1.68E+02
6.00E+01,1.13E+02,1.78E+02,2.35E+02,2.59E+02,3.06E+02,2.71E+02,,1.69E+02
6.10E+01,1.13E+02,1.78E+02,2.35E+02,2.59E+02,3.06E+02,2.71E+02,,1.69E+02
6.20E+01,1.13E+02,1.78E+02,2.35E+02,2.59E+02,3.06E+02,2.72E+02,,1.70E+02
6.30E+01,1.13E+02,1.78E+02,2.35E+02,2.59E+02,3.06E+02,2.72E+02,,1.70E+02
6.40E+01,1.13E+02,1.78E+02,2.35E+02,2.59E+02,3.06E+02,2.72E+02,,1.71E+02
6.50E+01,1.13E+02,1.78E+02,2.35E+02,2.59E+02,3.06E+02,2.73E+02,,1.71E+02
6.60E+01,1.13E+02,1.78E+02,2.35E+02,2.59E+02,3.06E+02,2.73E+02,,1.72E+02
6.70E+01,1.13E+02,1.78E+02,2.35E+02,2.59E+02,3.06E+02,2.73E+02,,1.72E+02
6.80E+01,1.13E+02,1.78E+02,2.35E+02,2.59E+02,3.06E+02,2.74E+02,,1.73E+02
6.90E+01,1.13E+02,1.78E+02,2.35E+02,2.59E+02,3.06E+02,2.74E+02,,1.73E+02
7.00E+01,1.13E+02,1.78E+02,2.35E+02,2.59E+02,3.06E+02,2.74E+02,,1.74E+02
7.10E+01,1.13E+02,1.78E+02,2.35E+02,2.59E+02,3.06E+02,2.75E+02,,1.74E+02
7.20E+01,1.13E+02,1.78E+02,2.35E+02,2.59E+02,3.06E+02,2.75E+02,,1.75E+02
7.30E+01,1.13E+02,1.78E+02,2.35E+02,2.59E+02,3.06E+02,2.75E+02,,1.75E+02
7.40E+01,1.13E+02,1.78E+02,2.35E+02,2.59E+02,3.06E+02,2.75E+02,,1.75E+02
7.50E+01,1.13E+02,1.78E+02,2.35E+02,2.59E+02,3.07E+02,2.76E+02,,1.76E+02
7.60E+01,1.13E+02,1.78E+02,2.35E+02,2.59E+02,3.06E+02,2.76E+02,,1.76E+02
7.70E+01,1.13E+02,1.78E+02,2.35E+02,2.59E+02,3.07E+02,2.76E+02,,1.77E+02
7.80E+01,1.13E+02,1.78E+02,2.36E+02,2.59E+02,3.07E+02,2.76E+02,,1.77E+02
7.90E+01,1.13E+02,1.78E+02,2.36E+02,2.59E+02,3.07E+02,2.76E+02,,1.77E+02
8.00E+01,1.13E+02,1.78E+02,2.35E+02,2.59E+02,3.07E+02,2.77E+02,,1.78E+02
8.10E+01,1.13E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.77E+02,,1.78E+02
8.20E+01,1.13E+02,1.79E+02,2.36E+02,2.59E+02,3.07E+02,2.77E+02,,1.79E+02
8.30E+01,1.13E+02,1.78E+02,2.36E+02,2.59E+02,3.07E+02,2.77E+02,,1.79E+02
8.40E+01,1.13E+02,1.78E+02,2.36E+02,2.60E+02,3.07E+02,2.77E+02,,1.79E+02
8.50E+01,1.13E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.77E+02,,1.80E+02
8.60E+01,1.13E+02,1.78E+02,2.36E+02,2.60E+02,3.07E+02,2.78E+02,,1.80E+02
8.70E+01,1.13E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.78E+02,,1.80E+02
8.80E+01,1.13E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.78E+02,,1.81E+02
8.90E+01,1.13E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.78E+02,,1.81E+02
9.00E+01,1.13E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.78E+02,,1.82E+02
9.10E+01,1.13E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.79E+02,,1.82E+02
9.20E+01,1.13E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.79E+02,,1.82E+02
9.30E+01,1.13E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.79E+02,,1.83E+02
9.40E+01,1.13E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.79E+02,,1.83E+02
9.50E+01,1.13E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.79E+02,,1.83E+02
9.60E+01,1.13E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.79E+02,,1.84E+02
9.70E+01,1.13E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.79E+02,,1.84E+02
9.80E+01,1.13E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.80E+02,,1.84E+02
9.90E+01,1.13E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.80E+02,,1.85E+02
1.00E+02,1.13E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.80E+02,,1.85E+02
1.01E+02,1.13E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.80E+02,,1.85E+02
1.02E+02,1.13E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.80E+02,,1.85E+02
1.03E+02,1.13E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.80E+02,,1.86E+02
1.04E+02,1.13E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.80E+02,,1.86E+02
1.05E+02,1.14E+02,1.79E+02,2.36E+02,2.60E+02,3.08E+02,2.81E+02,,1.86E+02
1.06E+02,1.14E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.81E+02,,1.87E+02
1.07E+02,1.13E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.81E+02,,1.87E+02
1.08E+02,1.14E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.81E+02,,1.87E+02
1.09E+02,1.14E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.81E+02,,1.88E+02
1.10E+02,1.14E+02,1.79E+02,2.36E+02,2.60E+02,3.08E+02,2.81E+02,,1.88E+02
1.11E+02,1.14E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.81E+02,,1.88E+02
1.12E+02,1.14E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.81E+02,,1.88E+02
1.13E+02,1.14E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.82E+02,,1.89E+02
1.14E+02,1.14E+02,1.79E+02,2.36E+02,2.60E+02,3.08E+02,2.82E+02,,1.89E+02
1.15E+02,1.14E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.82E+02,,1.89E+02
1.16E+02,1.14E+02,1.79E+02,2.36E+02,2.60E+02,3.08E+02,2.82E+02,,1.90E+02
1.17E+02,1.14E+02,1.79E+02,2.36E+02,2.60E+02,3.08E+02,2.82E+02,,1.90E+02
1.18E+02,1.14E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.82E+02,,1.90E+02
1.19E+02,1.14E+02,1.79E+02,2.36E+02,2.60E+02,3.07E+02,2.82E+02,,1.90E+02
1.20E+02,1.14E+02,1.79E+02,2.36E+02,2.60E+02,3.08E+02,2.83E+02,,1.91E+02
1.21E+02,1.14E+02,1.79E+02,2.36E+02,2.60E+02,3.08E+02,2.82E+02,,1.91E+02
1.22E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.07E+02,2.83E+02,,1.91E+02
1.23E+02,1.14E+02,1.79E+02,2.36E+02,2.60E+02,3.08E+02,2.83E+02,,1.91E+02
1.24E+02,1.14E+02,1.79E+02,2.36E+02,2.60E+02,3.08E+02,2.83E+02,,1.92E+02
1.25E+02,1.14E+02,1.79E+02,2.36E+02,2.60E+02,3.08E+02,2.83E+02,,1.92E+02
1.26E+02,1.14E+02,1.79E+02,2.36E+02,2.60E+02,3.08E+02,2.83E+02,,1.92E+02
1.27E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.83E+02,,1.92E+02
1.28E+02,1.14E+02,1.79E+02,2.36E+02,2.60E+02,3.08E+02,2.83E+02,,1.93E+02
1.29E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.83E+02,,1.93E+02
1.30E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.83E+02,,1.93E+02
1.31E+02,1.14E+02,1.79E+02,2.37E+02,2.60E+02,3.08E+02,2.84E+02,,1.93E+02
1.32E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.84E+02,,1.93E+02
1.33E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.84E+02,,1.94E+02
1.34E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.84E+02,,1.94E+02
1.35E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.84E+02,,1.94E+02
1.36E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.84E+02,,1.94E+02
1.37E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.84E+02,,1.95E+02
1.38E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.84E+02,,1.95E+02
1.39E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.84E+02,,1.95E+02
1.40E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.84E+02,,1.95E+02
1.41E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.84E+02,,1.96E+02
1.42E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.85E+02,,1.96E+02
1.43E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.85E+02,,1.96E+02
1.44E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.85E+02,,1.96E+02
1.45E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.85E+02,,1.96E+02
1.46E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.85E+02,,1.97E+02
1.47E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.85E+02,,1.97E+02
1.48E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.85E+02,,1.97E+02
1.49E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.85E+02,,1.97E+02
1.50E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.84E+02,,1.96E+02
1.51E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.85E+02,,1.95E+02
1.52E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.85E+02,,1.95E+02
1.53E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.85E+02,,1.95E+02
1.54E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.85E+02,,1.95E+02
1.55E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.85E+02,,1.95E+02
1.56E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.85E+02,,1.95E+02
1.57E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.85E+02,,1.95E+02
1.58E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.85E+02,,1.95E+02
1.59E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.85E+02,,1.95E+02
1.60E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.86E+02,,1.95E+02
1.61E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.86E+02,,1.95E+02
1.62E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.86E+02,,1.95E+02
1.63E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.86E+02,,1.95E+02
1.64E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.86E+02,,1.95E+02
1.65E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.86E+02,,1.95E+02
1.66E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.86E+02,,1.95E+02
1.67E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.86E+02,,1.95E+02
1.68E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.86E+02,,1.95E+02
1.69E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.86E+02,,1.95E+02
1.70E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.86E+02,,1.95E+02
1.71E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.86E+02,,1.95E+02
1.72E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.86E+02,,1.95E+02
1.73E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.86E+02,,1.95E+02
1.74E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.86E+02,,1.95E+02
1.75E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.86E+02,,1.95E+02
1.76E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.87E+02,,1.95E+02
1.77E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.87E+02,,1.95E+02
1.78E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.87E+02,,1.95E+02
1.79E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.87E+02,,1.95E+02
1.80E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.87E+02,,1.95E+02
1.81E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.87E+02,,1.95E+02
1.82E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.87E+02,,1.95E+02
1.83E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.87E+02,,1.96E+02
1.84E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.87E+02,,1.96E+02
1.85E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.87E+02,,1.96E+02
1.86E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.87E+02,,1.96E+02
1.87E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.87E+02,,1.96E+02
1.88E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.87E+02,,1.96E+02
1.89E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.87E+02,,1.96E+02
1.90E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.87E+02,,1.96E+02
1.91E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.87E+02,,1.96E+02
1.92E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.87E+02,,1.96E+02
1.93E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.08E+02,2.87E+02,,1.96E+02
1.94E+02,1.14E+02,1.79E+02,2.37E+02,2.62E+02,3.09E+02,2.88E+02,,1.96E+02
1.95E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.88E+02,,1.96E+02
1.96E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.88E+02,,1.96E+02
1.97E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.88E+02,,1.96E+02
1.98E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.88E+02,,1.96E+02
1.99E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.88E+02,,1.96E+02
2.00E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.88E+02,,1.96E+02
2.01E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.88E+02,,1.96E+02
2.02E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.88E+02,,1.96E+02
2.03E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.88E+02,,1.96E+02
2.04E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.88E+02,,1.96E+02
2.05E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.88E+02,,1.96E+02
2.06E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.88E+02,,1.96E+02
2.07E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.88E+02,,1.96E+02
2.08E+02,1.14E+02,1.79E+02,2.37E+02,2.62E+02,3.09E+02,2.88E+02,,1.96E+02
2.09E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.88E+02,,1.96E+02
2.10E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.88E+02,,1.97E+02
2.11E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.88E+02,,1.96E+02
2.12E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.88E+02,,1.97E+02
2.13E+02,1.15E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.88E+02,,1.97E+02
2.14E+02,1.14E+02,1.79E+02,2.37E+02,2.62E+02,3.09E+02,2.89E+02,,1.97E+02
2.15E+02,1.14E+02,1.79E+02,2.37E+02,2.62E+02,3.09E+02,2.88E+02,,1.97E+02
2.16E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.89E+02,,1.97E+02
2.17E+02,1.15E+02,1.79E+02,2.37E+02,2.62E+02,3.09E+02,2.89E+02,,1.97E+02
2.18E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.88E+02,,1.97E+02
2.19E+02,1.15E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.89E+02,,1.97E+02
2.20E+02,1.14E+02,1.79E+02,2.37E+02,2.61E+02,3.09E+02,2.89E+02,,1.97E+02
2.21E+02,1.14E+02,1.79E+02,2.37E+02,2.62E+02,3.09E+02,2.89E+02,,1.97E+02
2.22E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.89E+02,,1.97E+02
2.23E+02,1.15E+02,1.79E+02,2.37E+02,2.62E+02,3.09E+02,2.89E+02,,1.97E+02
2.24E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.89E+02,,1.97E+02
2.25E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.89E+02,,1.97E+02
2.26E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.89E+02,,1.97E+02
2.27E+02,1.14E+02,1.79E+02,2.37E+02,2.62E+02,3.09E+02,2.89E+02,,1.97E+02
2.28E+02,1.15E+02,1.79E+02,2.37E+02,2.62E+02,3.09E+02,2.89E+02,,1.97E+02
2.29E+02,1.15E+02,1.79E+02,2.37E+02,2.62E+02,3.09E+02,2.89E+02,,1.97E+02
2.30E+02,1.15E+02,1.79E+02,2.37E+02,2.62E+02,3.09E+02,2.89E+02,,1.97E+02
2.31E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.89E+02,,1.97E+02
2.32E+02,1.15E+02,1.79E+02,2.37E+02,2.62E+02,3.09E+02,2.89E+02,,1.97E+02
2.33E+02,1.15E+02,1.79E+02,2.37E+02,2.62E+02,3.09E+02,2.89E+02,,1.97E+02
2.34E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.89E+02,,1.97E+02
2.35E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.89E+02,,1.97E+02
2.36E+02,1.15E+02,1.79E+02,2.37E+02,2.62E+02,3.09E+02,2.89E+02,,1.98E+02
2.37E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.89E+02,,1.98E+02
2.38E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.89E+02,,1.98E+02
2.39E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.89E+02,,1.98E+02
2.40E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.89E+02,,1.98E+02
2.41E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.89E+02,,1.98E+02
2.42E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.89E+02,,1.98E+02
2.43E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.89E+02,,1.98E+02
2.44E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.89E+02,,1.98E+02
2.45E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.89E+02,,1.98E+02
2.46E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.89E+02,,1.98E+02
2.47E+02,1.15E+02,1.79E+02,2.37E+02,2.62E+02,3.09E+02,2.90E+02,,1.98E+02
2.48E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.98E+02
2.49E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.98E+02
2.50E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.98E+02
2.51E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.98E+02
2.52E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.98E+02
2.53E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.98E+02
2.54E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.98E+02
2.55E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.98E+02
2.56E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.98E+02
2.57E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.98E+02
2.58E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.98E+02
2.59E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.98E+02
2.60E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.98E+02
2.61E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.98E+02
2.62E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.99E+02
2.63E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.99E+02
2.64E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.99E+02
2.65E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.99E+02
2.66E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.99E+02
2.67E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.99E+02
2.68E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.99E+02
2.69E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.99E+02
2.70E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.99E+02
2.71E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.90E+02,,1.99E+02
2.72E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.99E+02
2.73E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.99E+02
2.74E+02,1.15E+02,1.80E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.99E+02
2.75E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.99E+02
2.76E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.90E+02,,1.99E+02
2.77E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.99E+02
2.78E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.90E+02,,1.99E+02
2.79E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.99E+02
2.80E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.99E+02
2.81E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.99E+02
2.82E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.99E+02
2.83E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.99E+02
2.84E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.99E+02
2.85E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.99E+02
2.86E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.99E+02
2.87E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.91E+02,,1.99E+02
2.88E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.99E+02
2.89E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,2.00E+02
2.90E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,2.00E+02
2.91E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,2.00E+02
2.92E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,2.00E+02
2.93E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,2.00E+02
2.94E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,2.00E+02
2.95E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,2.00E+02
2.96E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,2.00E+02
2.97E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,2.00E+02
2.98E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,2.00E+02
2.99E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.91E+02,,2.00E+02
3.00E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.90E+02,,1.99E+02
3.01E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.99E+02
3.02E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.98E+02
3.03E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.98E+02
3.04E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.91E+02,,1.98E+02
3.05E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.91E+02,,1.98E+02
3.06E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.98E+02
3.07E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.91E+02,,1.98E+02
3.08E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.98E+02
3.09E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.98E+02
3.10E+02,1.15E+02,1.80E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.98E+02
3.11E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.91E+02,,1.98E+02
3.12E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.98E+02
3.13E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.98E+02
3.14E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.98E+02
3.15E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.91E+02,,1.98E+02
3.16E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.98E+02
3.17E+02,1.15E+02,1.80E+02,2.38E+02,2.62E+02,3.10E+02,2.91E+02,,1.98E+02
3.18E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.91E+02,,1.98E+02
3.19E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.98E+02
3.20E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.98E+02
3.21E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.98E+02
3.22E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.98E+02
3.23E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.91E+02,,1.98E+02
3.24E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.91E+02,,1.98E+02
3.25E+02,1.15E+02,1.80E+02,2.38E+02,2.62E+02,3.10E+02,2.91E+02,,1.98E+02
3.26E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.91E+02,,1.98E+02
3.27E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.98E+02
3.28E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.91E+02,,1.98E+02
3.29E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.91E+02,,1.98E+02
3.30E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.91E+02,,1.98E+02
3.31E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.32E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.33E+02,1.15E+02,1.80E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.34E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.35E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.36E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.37E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.92E+02,,1.98E+02
3.38E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.92E+02,,1.98E+02
3.39E+02,1.15E+02,1.80E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.40E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.09E+02,2.92E+02,,1.98E+02
3.41E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.42E+02,1.15E+02,1.80E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.43E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.44E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.45E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.46E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.47E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.48E+02,1.15E+02,1.80E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.49E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.50E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.51E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.52E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.53E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.54E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.55E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.56E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.57E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.58E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.59E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.60E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.61E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.62E+02,1.15E+02,1.80E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.63E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.64E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.65E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.66E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.67E+02,1.15E+02,1.80E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.68E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.69E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.70E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.71E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.72E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.73E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.74E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.75E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.92E+02,,1.98E+02
3.76E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.77E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.78E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.79E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.80E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.81E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.82E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.83E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.84E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
3.85E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.92E+02,,1.98E+02
3.86E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.87E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.93E+02,,1.98E+02
3.88E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
3.89E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.92E+02,,1.98E+02
3.90E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.93E+02,,1.98E+02
3.91E+02,1.15E+02,1.80E+02,2.38E+02,2.62E+02,3.10E+02,2.93E+02,,1.98E+02
3.92E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.93E+02,,1.98E+02
3.93E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.93E+02,,1.98E+02
3.94E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.93E+02,,1.98E+02
3.95E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.93E+02,,1.98E+02
3.96E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.93E+02,,1.98E+02
3.97E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.93E+02,,1.98E+02
3.98E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.93E+02,,1.98E+02
3.99E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.93E+02,,1.98E+02
4.00E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.93E+02,,1.98E+02
4.01E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.93E+02,,1.98E+02
4.02E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.03E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.93E+02,,1.98E+02
4.04E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.93E+02,,1.98E+02
4.05E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.93E+02,,1.98E+02
4.06E+02,1.15E+02,1.80E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.07E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.93E+02,,1.98E+02
4.08E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.09E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.93E+02,,1.98E+02
4.10E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.11E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.93E+02,,1.98E+02
4.12E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.93E+02,,1.98E+02
4.13E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.14E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.93E+02,,1.98E+02
4.15E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.99E+02
4.16E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.93E+02,,1.98E+02
4.17E+02,1.15E+02,1.80E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.18E+02,1.15E+02,1.80E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.19E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.93E+02,,1.98E+02
4.20E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.21E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.22E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.23E+02,1.15E+02,1.80E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.24E+02,1.15E+02,1.80E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.99E+02
4.25E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.99E+02
4.26E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.99E+02
4.27E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.28E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.99E+02
4.29E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.99E+02
4.30E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.99E+02
4.31E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.32E+02,1.15E+02,1.80E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.33E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.99E+02
4.34E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.99E+02
4.35E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.99E+02
4.36E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.37E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.99E+02
4.38E+02,1.15E+02,1.79E+02,2.38E+02,2.62E+02,3.10E+02,2.93E+02,,1.99E+02
4.39E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.99E+02
4.40E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.99E+02
4.41E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.94E+02,,1.99E+02
4.42E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.99E+02
4.43E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.99E+02
4.44E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.99E+02
4.45E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.99E+02
4.46E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.99E+02
4.47E+02,1.15E+02,1.80E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.99E+02
4.48E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.99E+02
4.49E+02,1.15E+02,1.80E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.99E+02
4.50E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.51E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.52E+02,1.15E+02,1.80E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.53E+02,1.15E+02,1.80E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.54E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.55E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.56E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.57E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.58E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.59E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.60E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.61E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.62E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.63E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.64E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.94E+02,,1.98E+02
4.65E+02,1.15E+02,1.80E+02,2.39E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.66E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.67E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.68E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.69E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.70E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.94E+02,,1.98E+02
4.71E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.72E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.73E+02,1.15E+02,1.79E+02,2.39E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.74E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.94E+02,,1.98E+02
4.75E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.94E+02,,1.98E+02
4.76E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.77E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.94E+02,,1.98E+02
4.78E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.79E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.80E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.81E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.82E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.94E+02,,1.98E+02
4.83E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.94E+02,,1.98E+02
4.84E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.94E+02,,1.98E+02
4.85E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.86E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.93E+02,,1.98E+02
4.87E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.94E+02,,1.98E+02
4.88E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.94E+02,,1.98E+02
4.89E+02,1.15E+02,1.80E+02,2.38E+02,2.63E+02,3.10E+02,2.94E+02,,1.98E+02
4.90E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.94E+02,,1.98E+02
4.91E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.94E+02,,1.98E+02
4.92E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.94E+02,,1.98E+02
4.93E+02,1.15E+02,1.79E+02,2.39E+02,2.63E+02,3.10E+02,2.94E+02,,1.98E+02
4.94E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.94E+02,,1.98E+02
4.95E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.94E+02,,1.98E+02
4.96E+02,1.15E+02,1.79E+02,2.39E+02,2.63E+02,3.10E+02,2.94E+02,,1.98E+02
4.97E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.94E+02,,1.98E+02
4.98E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.94E+02,,1.98E+02
4.99E+02,1.15E+02,1.79E+02,2.38E+02,2.63E+02,3.10E+02,2.94E+02,,1.98E+02
5.00E+02,1.15E+02,1.79E+02,2.39E+02,2.63E+02,3.10E+02,,,


==> plot_tikz/lik1.csv <==
epochs,w10,w50,w100,w400,wlearnable,wnoreg
1.00E+00,7.83E+01,4.01E+01,3.57E+01,3.06E+01,1.08E+02,8.20E+01
2.00E+00,8.16E+01,3.66E+01,3.33E+01,2.81E+01,1.14E+02,9.69E+01
3.00E+00,9.05E+01,4.91E+01,4.80E+01,4.85E+01,1.18E+02,1.03E+02
4.00E+00,9.69E+01,5.89E+01,5.96E+01,6.55E+01,1.20E+02,1.06E+02
5.00E+00,1.02E+02,6.65E+01,6.99E+01,7.80E+01,1.21E+02,1.09E+02
6.00E+00,1.06E+02,7.38E+01,7.84E+01,8.73E+01,1.21E+02,1.12E+02
7.00E+00,1.10E+02,8.01E+01,8.44E+01,9.35E+01,1.20E+02,1.14E+02
8.00E+00,1.13E+02,8.55E+01,8.98E+01,9.82E+01,1.19E+02,1.17E+02
9.00E+00,1.16E+02,8.95E+01,9.40E+01,1.01E+02,1.19E+02,1.19E+02
1.00E+01,1.19E+02,9.29E+01,9.84E+01,1.03E+02,1.19E+02,1.21E+02
1.10E+01,1.21E+02,9.66E+01,1.02E+02,1.05E+02,1.18E+02,1.23E+02
1.20E+01,1.23E+02,9.95E+01,1.04E+02,1.06E+02,1.18E+02,1.25E+02
1.30E+01,1.25E+02,1.03E+02,1.05E+02,1.08E+02,1.18E+02,1.26E+02
1.40E+01,1.27E+02,1.05E+02,1.07E+02,1.09E+02,1.18E+02,1.28E+02
1.50E+01,1.29E+02,1.06E+02,1.08E+02,1.11E+02,1.18E+02,1.29E+02
1.60E+01,1.31E+02,1.08E+02,1.10E+02,1.12E+02,1.19E+02,1.31E+02
1.70E+01,1.32E+02,1.09E+02,1.11E+02,1.13E+02,1.20E+02,1.32E+02
1.80E+01,1.34E+02,1.10E+02,1.12E+02,1.14E+02,1.21E+02,1.34E+02
1.90E+01,1.35E+02,1.11E+02,1.13E+02,1.16E+02,1.22E+02,1.35E+02
2.00E+01,1.37E+02,1.13E+02,1.14E+02,1.17E+02,1.23E+02,1.36E+02
2.10E+01,1.38E+02,1.14E+02,1.15E+02,1.18E+02,1.25E+02,1.38E+02
2.20E+01,1.39E+02,1.14E+02,1.16E+02,1.19E+02,1.26E+02,1.39E+02
2.30E+01,1.40E+02,1.15E+02,1.17E+02,1.20E+02,1.29E+02,1.40E+02
2.40E+01,1.41E+02,1.16E+02,1.18E+02,1.21E+02,1.30E+02,1.41E+02
2.50E+01,1.42E+02,1.17E+02,1.19E+02,1.22E+02,1.31E+02,1.42E+02
2.60E+01,1.43E+02,1.18E+02,1.20E+02,1.22E+02,1.33E+02,1.44E+02
2.70E+01,1.44E+02,1.19E+02,1.21E+02,1.23E+02,1.35E+02,1.45E+02
2.80E+01,1.45E+02,1.20E+02,1.22E+02,1.24E+02,1.38E+02,1.46E+02
2.90E+01,1.46E+02,1.21E+02,1.22E+02,1.25E+02,1.40E+02,1.47E+02
3.00E+01,1.46E+02,1.21E+02,1.23E+02,1.26E+02,1.42E+02,1.48E+02
3.10E+01,1.47E+02,1.22E+02,1.24E+02,1.27E+02,1.44E+02,1.49E+02
3.20E+01,1.48E+02,1.23E+02,1.25E+02,1.27E+02,1.46E+02,1.50E+02
3.30E+01,1.48E+02,1.24E+02,1.25E+02,1.28E+02,1.48E+02,1.50E+02
3.40E+01,1.49E+02,1.24E+02,1.26E+02,1.29E+02,1.49E+02,1.51E+02
3.50E+01,1.50E+02,1.25E+02,1.27E+02,1.29E+02,1.51E+02,1.52E+02
3.60E+01,1.50E+02,1.26E+02,1.28E+02,1.30E+02,1.53E+02,1.53E+02
3.70E+01,1.51E+02,1.26E+02,1.28E+02,1.31E+02,1.54E+02,1.54E+02
3.80E+01,1.51E+02,1.27E+02,1.29E+02,1.31E+02,1.56E+02,1.55E+02
3.90E+01,1.52E+02,1.27E+02,1.30E+02,1.32E+02,1.57E+02,1.55E+02
4.00E+01,1.52E+02,1.28E+02,1.30E+02,1.33E+02,1.58E+02,1.56E+02
4.10E+01,1.53E+02,1.29E+02,1.31E+02,1.33E+02,1.59E+02,1.57E+02
4.20E+01,1.53E+02,1.29E+02,1.31E+02,1.34E+02,1.59E+02,1.58E+02
4.30E+01,1.54E+02,1.30E+02,1.32E+02,1.34E+02,1.60E+02,1.59E+02
4.40E+01,1.54E+02,1.30E+02,1.32E+02,1.35E+02,1.61E+02,1.59E+02
4.50E+01,1.54E+02,1.31E+02,1.33E+02,1.36E+02,1.62E+02,1.60E+02
4.60E+01,1.55E+02,1.31E+02,1.33E+02,1.36E+02,1.62E+02,1.61E+02
4.70E+01,1.55E+02,1.32E+02,1.34E+02,1.37E+02,1.63E+02,1.61E+02
4.80E+01,1.56E+02,1.32E+02,1.34E+02,1.37E+02,1.64E+02,1.62E+02
4.90E+01,1.56E+02,1.33E+02,1.35E+02,1.38E+02,1.64E+02,1.63E+02
5.00E+01,1.56E+02,1.33E+02,1.36E+02,1.38E+02,1.65E+02,1.63E+02
5.10E+01,1.57E+02,1.34E+02,1.36E+02,1.39E+02,1.66E+02,1.64E+02
5.20E+01,1.57E+02,1.34E+02,1.36E+02,1.39E+02,1.66E+02,1.64E+02
5.30E+01,1.57E+02,1.34E+02,1.37E+02,1.40E+02,1.67E+02,1.65E+02
5.40E+01,1.57E+02,1.35E+02,1.37E+02,1.40E+02,1.67E+02,1.66E+02
5.50E+01,1.58E+02,1.35E+02,1.38E+02,1.41E+02,1.67E+02,1.66E+02
5.60E+01,1.58E+02,1.36E+02,1.38E+02,1.41E+02,1.68E+02,1.67E+02
5.70E+01,1.58E+02,1.36E+02,1.39E+02,1.42E+02,1.68E+02,1.67E+02
5.80E+01,1.58E+02,1.36E+02,1.39E+02,1.42E+02,1.68E+02,1.68E+02
5.90E+01,1.59E+02,1.37E+02,1.39E+02,1.42E+02,1.68E+02,1.68E+02
6.00E+01,1.59E+02,1.37E+02,1.40E+02,1.43E+02,1.69E+02,1.69E+02
6.10E+01,1.59E+02,1.38E+02,1.40E+02,1.43E+02,1.69E+02,1.69E+02
6.20E+01,1.59E+02,1.38E+02,1.41E+02,1.44E+02,1.69E+02,1.70E+02
6.30E+01,1.59E+02,1.38E+02,1.41E+02,1.44E+02,1.69E+02,1.70E+02
6.40E+01,1.60E+02,1.39E+02,1.41E+02,1.44E+02,1.69E+02,1.71E+02
6.50E+01,1.60E+02,1.39E+02,1.42E+02,1.45E+02,1.70E+02,1.71E+02
6.60E+01,1.60E+02,1.39E+02,1.42E+02,1.45E+02,1.70E+02,1.72E+02
6.70E+01,1.60E+02,1.40E+02,1.43E+02,1.46E+02,1.70E+02,1.72E+02
6.80E+01,1.60E+02,1.40E+02,1.43E+02,1.46E+02,1.70E+02,1.73E+02
6.90E+01,1.60E+02,1.40E+02,1.43E+02,1.46E+02,1.70E+02,1.73E+02
7.00E+01,1.61E+02,1.41E+02,1.44E+02,1.47E+02,1.71E+02,1.74E+02
7.10E+01,1.61E+02,1.41E+02,1.44E+02,1.47E+02,1.71E+02,1.74E+02
7.20E+01,1.61E+02,1.41E+02,1.44E+02,1.48E+02,1.71E+02,1.75E+02
7.30E+01,1.61E+02,1.42E+02,1.45E+02,1.48E+02,1.71E+02,1.75E+02
7.40E+01,1.61E+02,1.42E+02,1.45E+02,1.48E+02,1.71E+02,1.75E+02
7.50E+01,1.61E+02,1.42E+02,1.45E+02,1.49E+02,1.72E+02,1.76E+02
7.60E+01,1.61E+02,1.42E+02,1.46E+02,1.49E+02,1.72E+02,1.76E+02
7.70E+01,1.61E+02,1.43E+02,1.46E+02,1.49E+02,1.72E+02,1.77E+02
7.80E+01,1.62E+02,1.43E+02,1.46E+02,1.50E+02,1.72E+02,1.77E+02
7.90E+01,1.62E+02,1.43E+02,1.47E+02,1.50E+02,1.72E+02,1.77E+02
8.00E+01,1.62E+02,1.44E+02,1.47E+02,1.50E+02,1.72E+02,1.78E+02
8.10E+01,1.62E+02,1.44E+02,1.47E+02,1.51E+02,1.72E+02,1.78E+02
8.20E+01,1.62E+02,1.44E+02,1.47E+02,1.51E+02,1.73E+02,1.79E+02
8.30E+01,1.62E+02,1.44E+02,1.48E+02,1.51E+02,1.73E+02,1.79E+02
8.40E+01,1.62E+02,1.45E+02,1.48E+02,1.51E+02,1.73E+02,1.79E+02
8.50E+01,1.62E+02,1.45E+02,1.48E+02,1.52E+02,1.73E+02,1.80E+02
8.60E+01,1.62E+02,1.45E+02,1.49E+02,1.52E+02,1.73E+02,1.80E+02
8.70E+01,1.62E+02,1.45E+02,1.49E+02,1.52E+02,1.73E+02,1.80E+02
8.80E+01,1.62E+02,1.46E+02,1.49E+02,1.53E+02,1.74E+02,1.81E+02
8.90E+01,1.62E+02,1.46E+02,1.49E+02,1.53E+02,1.74E+02,1.81E+02
9.00E+01,1.62E+02,1.46E+02,1.50E+02,1.53E+02,1.74E+02,1.82E+02
9.10E+01,1.63E+02,1.46E+02,1.50E+02,1.54E+02,1.74E+02,1.82E+02
9.20E+01,1.63E+02,1.47E+02,1.50E+02,1.54E+02,1.74E+02,1.82E+02
9.30E+01,1.63E+02,1.47E+02,1.50E+02,1.54E+02,1.74E+02,1.83E+02
9.40E+01,1.63E+02,1.47E+02,1.51E+02,1.54E+02,1.74E+02,1.83E+02
9.50E+01,1.63E+02,1.47E+02,1.51E+02,1.55E+02,1.75E+02,1.83E+02
9.60E+01,1.63E+02,1.48E+02,1.51E+02,1.55E+02,1.75E+02,1.84E+02
9.70E+01,1.63E+02,1.48E+02,1.51E+02,1.55E+02,1.75E+02,1.84E+02
9.80E+01,1.63E+02,1.48E+02,1.52E+02,1.56E+02,1.75E+02,1.84E+02
9.90E+01,1.63E+02,1.48E+02,1.52E+02,1.56E+02,1.75E+02,1.85E+02
1.00E+02,1.63E+02,1.48E+02,1.52E+02,1.56E+02,1.75E+02,1.85E+02
1.01E+02,1.63E+02,1.49E+02,1.52E+02,1.56E+02,1.75E+02,1.85E+02
1.02E+02,1.63E+02,1.49E+02,1.53E+02,1.57E+02,1.76E+02,1.85E+02
1.03E+02,1.63E+02,1.49E+02,1.53E+02,1.57E+02,1.76E+02,1.86E+02
1.04E+02,1.63E+02,1.49E+02,1.53E+02,1.57E+02,1.76E+02,1.86E+02
1.05E+02,1.63E+02,1.49E+02,1.53E+02,1.57E+02,1.76E+02,1.86E+02
1.06E+02,1.63E+02,1.49E+02,1.53E+02,1.58E+02,1.76E+02,1.87E+02
1.07E+02,1.63E+02,1.50E+02,1.54E+02,1.58E+02,1.76E+02,1.87E+02
1.08E+02,1.63E+02,1.50E+02,1.54E+02,1.58E+02,1.76E+02,1.87E+02
1.09E+02,1.63E+02,1.50E+02,1.54E+02,1.58E+02,1.76E+02,1.88E+02
1.10E+02,1.63E+02,1.50E+02,1.54E+02,1.59E+02,1.77E+02,1.88E+02
1.11E+02,1.63E+02,1.50E+02,1.55E+02,1.59E+02,1.77E+02,1.88E+02
1.12E+02,1.63E+02,1.51E+02,1.55E+02,1.59E+02,1.77E+02,1.88E+02
1.13E+02,1.63E+02,1.51E+02,1.55E+02,1.59E+02,1.77E+02,1.89E+02
1.14E+02,1.63E+02,1.51E+02,1.55E+02,1.59E+02,1.77E+02,1.89E+02
1.15E+02,1.63E+02,1.51E+02,1.55E+02,1.60E+02,1.77E+02,1.89E+02
1.16E+02,1.63E+02,1.51E+02,1.56E+02,1.60E+02,1.77E+02,1.90E+02
1.17E+02,1.63E+02,1.51E+02,1.56E+02,1.60E+02,1.78E+02,1.90E+02
1.18E+02,1.63E+02,1.52E+02,1.56E+02,1.60E+02,1.78E+02,1.90E+02
1.19E+02,1.63E+02,1.52E+02,1.56E+02,1.61E+02,1.78E+02,1.90E+02
1.20E+02,1.63E+02,1.52E+02,1.56E+02,1.61E+02,1.78E+02,1.91E+02
1.21E+02,1.63E+02,1.52E+02,1.57E+02,1.61E+02,1.78E+02,1.91E+02
1.22E+02,1.63E+02,1.52E+02,1.57E+02,1.61E+02,1.78E+02,1.91E+02
1.23E+02,1.63E+02,1.52E+02,1.57E+02,1.61E+02,1.78E+02,1.91E+02
1.24E+02,1.63E+02,1.53E+02,1.57E+02,1.62E+02,1.78E+02,1.92E+02
1.25E+02,1.63E+02,1.53E+02,1.57E+02,1.62E+02,1.78E+02,1.92E+02
1.26E+02,1.63E+02,1.53E+02,1.58E+02,1.62E+02,1.79E+02,1.92E+02
1.27E+02,1.63E+02,1.53E+02,1.58E+02,1.62E+02,1.79E+02,1.92E+02
1.28E+02,1.63E+02,1.53E+02,1.58E+02,1.62E+02,1.79E+02,1.93E+02
1.29E+02,1.63E+02,1.53E+02,1.58E+02,1.63E+02,1.79E+02,1.93E+02
1.30E+02,1.63E+02,1.54E+02,1.58E+02,1.63E+02,1.79E+02,1.93E+02
1.31E+02,1.63E+02,1.54E+02,1.58E+02,1.63E+02,1.79E+02,1.93E+02
1.32E+02,1.63E+02,1.54E+02,1.59E+02,1.63E+02,1.79E+02,1.93E+02
1.33E+02,1.63E+02,1.54E+02,1.59E+02,1.64E+02,1.79E+02,1.94E+02
1.34E+02,1.63E+02,1.54E+02,1.59E+02,1.64E+02,1.80E+02,1.94E+02
1.35E+02,1.63E+02,1.54E+02,1.59E+02,1.64E+02,1.80E+02,1.94E+02
1.36E+02,1.63E+02,1.54E+02,1.59E+02,1.64E+02,1.80E+02,1.94E+02
1.37E+02,1.63E+02,1.54E+02,1.59E+02,1.64E+02,1.80E+02,1.95E+02
1.38E+02,1.63E+02,1.55E+02,1.60E+02,1.64E+02,1.80E+02,1.95E+02
1.39E+02,1.63E+02,1.55E+02,1.60E+02,1.65E+02,1.80E+02,1.95E+02
1.40E+02,1.63E+02,1.55E+02,1.60E+02,1.65E+02,1.80E+02,1.95E+02
1.41E+02,1.63E+02,1.55E+02,1.60E+02,1.65E+02,1.80E+02,1.96E+02
1.42E+02,1.63E+02,1.55E+02,1.60E+02,1.65E+02,1.80E+02,1.96E+02
1.43E+02,1.63E+02,1.55E+02,1.60E+02,1.65E+02,1.80E+02,1.96E+02
1.44E+02,1.62E+02,1.55E+02,1.61E+02,1.66E+02,1.81E+02,1.96E+02
1.45E+02,1.62E+02,1.56E+02,1.61E+02,1.66E+02,1.81E+02,1.96E+02
1.46E+02,1.62E+02,1.56E+02,1.61E+02,1.66E+02,1.81E+02,1.97E+02
1.47E+02,1.62E+02,1.56E+02,1.61E+02,1.66E+02,1.81E+02,1.97E+02
1.48E+02,1.62E+02,1.56E+02,1.61E+02,1.66E+02,1.81E+02,1.97E+02
1.49E+02,1.62E+02,1.56E+02,1.61E+02,1.66E+02,1.81E+02,1.97E+02
1.50E+02,1.62E+02,1.56E+02,1.62E+02,1.67E+02,1.81E+02,1.96E+02
1.51E+02,1.62E+02,1.55E+02,1.60E+02,1.65E+02,1.80E+02,1.95E+02
1.52E+02,1.62E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.95E+02
1.53E+02,1.62E+02,1.54E+02,1.59E+02,1.64E+02,1.79E+02,1.95E+02
1.54E+02,1.62E+02,1.54E+02,1.59E+02,1.64E+02,1.79E+02,1.95E+02
1.55E+02,1.62E+02,1.54E+02,1.59E+02,1.64E+02,1.79E+02,1.95E+02
1.56E+02,1.62E+02,1.54E+02,1.59E+02,1.64E+02,1.79E+02,1.95E+02
1.57E+02,1.62E+02,1.54E+02,1.59E+02,1.64E+02,1.79E+02,1.95E+02
1.58E+02,1.62E+02,1.54E+02,1.59E+02,1.64E+02,1.79E+02,1.95E+02
1.59E+02,1.62E+02,1.54E+02,1.59E+02,1.64E+02,1.79E+02,1.95E+02
1.60E+02,1.62E+02,1.54E+02,1.59E+02,1.64E+02,1.79E+02,1.95E+02
1.61E+02,1.62E+02,1.54E+02,1.59E+02,1.64E+02,1.79E+02,1.95E+02
1.62E+02,1.62E+02,1.54E+02,1.59E+02,1.64E+02,1.79E+02,1.95E+02
1.63E+02,1.62E+02,1.54E+02,1.59E+02,1.64E+02,1.79E+02,1.95E+02
1.64E+02,1.62E+02,1.54E+02,1.59E+02,1.64E+02,1.79E+02,1.95E+02
1.65E+02,1.62E+02,1.54E+02,1.59E+02,1.64E+02,1.79E+02,1.95E+02
1.66E+02,1.61E+02,1.54E+02,1.59E+02,1.64E+02,1.79E+02,1.95E+02
1.67E+02,1.61E+02,1.54E+02,1.59E+02,1.64E+02,1.79E+02,1.95E+02
1.68E+02,1.61E+02,1.54E+02,1.59E+02,1.64E+02,1.79E+02,1.95E+02
1.69E+02,1.61E+02,1.54E+02,1.59E+02,1.64E+02,1.78E+02,1.95E+02
1.70E+02,1.61E+02,1.54E+02,1.59E+02,1.64E+02,1.78E+02,1.95E+02
1.71E+02,1.61E+02,1.54E+02,1.59E+02,1.64E+02,1.78E+02,1.95E+02
1.72E+02,1.61E+02,1.54E+02,1.59E+02,1.64E+02,1.79E+02,1.95E+02
1.73E+02,1.61E+02,1.54E+02,1.59E+02,1.64E+02,1.78E+02,1.95E+02
1.74E+02,1.61E+02,1.54E+02,1.59E+02,1.64E+02,1.79E+02,1.95E+02
1.75E+02,1.61E+02,1.54E+02,1.59E+02,1.64E+02,1.79E+02,1.95E+02
1.76E+02,1.61E+02,1.54E+02,1.59E+02,1.64E+02,1.78E+02,1.95E+02
1.77E+02,1.61E+02,1.54E+02,1.59E+02,1.64E+02,1.78E+02,1.95E+02
1.78E+02,1.61E+02,1.54E+02,1.59E+02,1.64E+02,1.78E+02,1.95E+02
1.79E+02,1.61E+02,1.54E+02,1.59E+02,1.64E+02,1.79E+02,1.95E+02
1.80E+02,1.61E+02,1.54E+02,1.59E+02,1.64E+02,1.79E+02,1.95E+02
1.81E+02,1.61E+02,1.54E+02,1.59E+02,1.64E+02,1.78E+02,1.95E+02
1.82E+02,1.61E+02,1.54E+02,1.59E+02,1.64E+02,1.78E+02,1.95E+02
1.83E+02,1.60E+02,1.54E+02,1.59E+02,1.65E+02,1.78E+02,1.96E+02
1.84E+02,1.60E+02,1.54E+02,1.59E+02,1.65E+02,1.78E+02,1.96E+02
1.85E+02,1.60E+02,1.54E+02,1.59E+02,1.65E+02,1.78E+02,1.96E+02
1.86E+02,1.60E+02,1.54E+02,1.59E+02,1.65E+02,1.78E+02,1.96E+02
1.87E+02,1.60E+02,1.54E+02,1.59E+02,1.65E+02,1.79E+02,1.96E+02
1.88E+02,1.60E+02,1.54E+02,1.59E+02,1.65E+02,1.79E+02,1.96E+02
1.89E+02,1.60E+02,1.54E+02,1.59E+02,1.65E+02,1.79E+02,1.96E+02
1.90E+02,1.60E+02,1.54E+02,1.59E+02,1.65E+02,1.79E+02,1.96E+02
1.91E+02,1.60E+02,1.54E+02,1.59E+02,1.65E+02,1.79E+02,1.96E+02
1.92E+02,1.60E+02,1.54E+02,1.59E+02,1.65E+02,1.79E+02,1.96E+02
1.93E+02,1.60E+02,1.54E+02,1.59E+02,1.65E+02,1.79E+02,1.96E+02
1.94E+02,1.60E+02,1.54E+02,1.59E+02,1.65E+02,1.79E+02,1.96E+02
1.95E+02,1.60E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.96E+02
1.96E+02,1.60E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.96E+02
1.97E+02,1.60E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.96E+02
1.98E+02,1.60E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.96E+02
1.99E+02,1.60E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.96E+02
2.00E+02,1.59E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.96E+02
2.01E+02,1.59E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.96E+02
2.02E+02,1.59E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.96E+02
2.03E+02,1.59E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.96E+02
2.04E+02,1.59E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.96E+02
2.05E+02,1.59E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.96E+02
2.06E+02,1.59E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.96E+02
2.07E+02,1.59E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.96E+02
2.08E+02,1.59E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.96E+02
2.09E+02,1.59E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.96E+02
2.10E+02,1.59E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.97E+02
2.11E+02,1.59E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.96E+02
2.12E+02,1.59E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.97E+02
2.13E+02,1.59E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.97E+02
2.14E+02,1.59E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.97E+02
2.15E+02,1.59E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.97E+02
2.16E+02,1.58E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.97E+02
2.17E+02,1.58E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.97E+02
2.18E+02,1.58E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.97E+02
2.19E+02,1.58E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.97E+02
2.20E+02,1.58E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.97E+02
2.21E+02,1.58E+02,1.54E+02,1.60E+02,1.65E+02,1.79E+02,1.97E+02
2.22E+02,1.58E+02,1.54E+02,1.60E+02,1.66E+02,1.79E+02,1.97E+02
2.23E+02,1.58E+02,1.54E+02,1.60E+02,1.66E+02,1.79E+02,1.97E+02
2.24E+02,1.58E+02,1.54E+02,1.60E+02,1.66E+02,1.79E+02,1.97E+02
2.25E+02,1.58E+02,1.54E+02,1.60E+02,1.66E+02,1.79E+02,1.97E+02
2.26E+02,1.58E+02,1.54E+02,1.60E+02,1.66E+02,1.79E+02,1.97E+02
2.27E+02,1.58E+02,1.54E+02,1.60E+02,1.66E+02,1.79E+02,1.97E+02
2.28E+02,1.58E+02,1.54E+02,1.60E+02,1.66E+02,1.79E+02,1.97E+02
2.29E+02,1.58E+02,1.54E+02,1.60E+02,1.66E+02,1.79E+02,1.97E+02
2.30E+02,1.58E+02,1.55E+02,1.60E+02,1.66E+02,1.79E+02,1.97E+02
2.31E+02,1.58E+02,1.54E+02,1.60E+02,1.66E+02,1.79E+02,1.97E+02
2.32E+02,1.57E+02,1.54E+02,1.60E+02,1.66E+02,1.79E+02,1.97E+02
2.33E+02,1.57E+02,1.55E+02,1.60E+02,1.66E+02,1.79E+02,1.97E+02
2.34E+02,1.57E+02,1.55E+02,1.60E+02,1.66E+02,1.79E+02,1.97E+02
2.35E+02,1.57E+02,1.55E+02,1.60E+02,1.66E+02,1.79E+02,1.97E+02
2.36E+02,1.57E+02,1.55E+02,1.60E+02,1.66E+02,1.79E+02,1.98E+02
2.37E+02,1.57E+02,1.55E+02,1.60E+02,1.66E+02,1.79E+02,1.98E+02
2.38E+02,1.57E+02,1.55E+02,1.60E+02,1.66E+02,1.79E+02,1.98E+02
2.39E+02,1.57E+02,1.55E+02,1.60E+02,1.66E+02,1.79E+02,1.98E+02
2.40E+02,1.57E+02,1.55E+02,1.60E+02,1.66E+02,1.79E+02,1.98E+02
2.41E+02,1.57E+02,1.55E+02,1.61E+02,1.66E+02,1.79E+02,1.98E+02
2.42E+02,1.57E+02,1.55E+02,1.61E+02,1.66E+02,1.79E+02,1.98E+02
2.43E+02,1.57E+02,1.55E+02,1.61E+02,1.66E+02,1.79E+02,1.98E+02
2.44E+02,1.57E+02,1.55E+02,1.61E+02,1.66E+02,1.79E+02,1.98E+02
2.45E+02,1.57E+02,1.55E+02,1.61E+02,1.66E+02,1.79E+02,1.98E+02
2.46E+02,1.57E+02,1.55E+02,1.61E+02,1.66E+02,1.79E+02,1.98E+02
2.47E+02,1.57E+02,1.55E+02,1.61E+02,1.66E+02,1.79E+02,1.98E+02
2.48E+02,1.56E+02,1.55E+02,1.61E+02,1.66E+02,1.79E+02,1.98E+02
2.49E+02,1.56E+02,1.55E+02,1.61E+02,1.66E+02,1.79E+02,1.98E+02
2.50E+02,1.56E+02,1.55E+02,1.61E+02,1.66E+02,1.79E+02,1.98E+02
2.51E+02,1.56E+02,1.55E+02,1.61E+02,1.66E+02,1.79E+02,1.98E+02
2.52E+02,1.56E+02,1.55E+02,1.61E+02,1.66E+02,1.79E+02,1.98E+02
2.53E+02,1.56E+02,1.55E+02,1.61E+02,1.66E+02,1.79E+02,1.98E+02
2.54E+02,1.56E+02,1.55E+02,1.61E+02,1.66E+02,1.79E+02,1.98E+02
2.55E+02,1.56E+02,1.55E+02,1.61E+02,1.67E+02,1.79E+02,1.98E+02
2.56E+02,1.56E+02,1.55E+02,1.61E+02,1.67E+02,1.79E+02,1.98E+02
2.57E+02,1.56E+02,1.55E+02,1.61E+02,1.67E+02,1.79E+02,1.98E+02
2.58E+02,1.56E+02,1.55E+02,1.61E+02,1.67E+02,1.79E+02,1.98E+02
2.59E+02,1.56E+02,1.55E+02,1.61E+02,1.67E+02,1.79E+02,1.98E+02
2.60E+02,1.56E+02,1.55E+02,1.61E+02,1.67E+02,1.79E+02,1.98E+02
2.61E+02,1.56E+02,1.55E+02,1.61E+02,1.67E+02,1.79E+02,1.98E+02
2.62E+02,1.56E+02,1.55E+02,1.61E+02,1.67E+02,1.79E+02,1.99E+02
2.63E+02,1.55E+02,1.55E+02,1.61E+02,1.67E+02,1.79E+02,1.99E+02
2.64E+02,1.55E+02,1.55E+02,1.61E+02,1.67E+02,1.79E+02,1.99E+02
2.65E+02,1.55E+02,1.55E+02,1.61E+02,1.67E+02,1.79E+02,1.99E+02
2.66E+02,1.55E+02,1.55E+02,1.61E+02,1.67E+02,1.79E+02,1.99E+02
2.67E+02,1.55E+02,1.55E+02,1.61E+02,1.67E+02,1.79E+02,1.99E+02
2.68E+02,1.55E+02,1.55E+02,1.61E+02,1.67E+02,1.79E+02,1.99E+02
2.69E+02,1.55E+02,1.55E+02,1.61E+02,1.67E+02,1.79E+02,1.99E+02
2.70E+02,1.55E+02,1.55E+02,1.61E+02,1.67E+02,1.80E+02,1.99E+02
2.71E+02,1.55E+02,1.55E+02,1.61E+02,1.67E+02,1.79E+02,1.99E+02
2.72E+02,1.55E+02,1.55E+02,1.61E+02,1.67E+02,1.80E+02,1.99E+02
2.73E+02,1.55E+02,1.55E+02,1.61E+02,1.67E+02,1.79E+02,1.99E+02
2.74E+02,1.55E+02,1.55E+02,1.61E+02,1.67E+02,1.80E+02,1.99E+02
2.75E+02,1.55E+02,1.55E+02,1.61E+02,1.67E+02,1.80E+02,1.99E+02
2.76E+02,1.55E+02,1.55E+02,1.61E+02,1.67E+02,1.80E+02,1.99E+02
2.77E+02,1.55E+02,1.55E+02,1.61E+02,1.67E+02,1.80E+02,1.99E+02
2.78E+02,1.55E+02,1.55E+02,1.61E+02,1.67E+02,1.80E+02,1.99E+02
2.79E+02,1.54E+02,1.55E+02,1.61E+02,1.67E+02,1.80E+02,1.99E+02
2.80E+02,1.54E+02,1.55E+02,1.61E+02,1.67E+02,1.80E+02,1.99E+02
2.81E+02,1.54E+02,1.55E+02,1.62E+02,1.67E+02,1.80E+02,1.99E+02
2.82E+02,1.54E+02,1.55E+02,1.62E+02,1.67E+02,1.80E+02,1.99E+02
2.83E+02,1.54E+02,1.55E+02,1.62E+02,1.67E+02,1.80E+02,1.99E+02
2.84E+02,1.54E+02,1.55E+02,1.62E+02,1.67E+02,1.80E+02,1.99E+02
2.85E+02,1.54E+02,1.55E+02,1.62E+02,1.67E+02,1.80E+02,1.99E+02
2.86E+02,1.54E+02,1.55E+02,1.62E+02,1.67E+02,1.80E+02,1.99E+02
2.87E+02,1.54E+02,1.55E+02,1.62E+02,1.68E+02,1.80E+02,1.99E+02
2.88E+02,1.54E+02,1.56E+02,1.62E+02,1.68E+02,1.80E+02,1.99E+02
2.89E+02,1.54E+02,1.55E+02,1.62E+02,1.68E+02,1.80E+02,2.00E+02
2.90E+02,1.54E+02,1.56E+02,1.62E+02,1.68E+02,1.80E+02,2.00E+02
2.91E+02,1.54E+02,1.55E+02,1.62E+02,1.68E+02,1.80E+02,2.00E+02
2.92E+02,1.54E+02,1.55E+02,1.62E+02,1.68E+02,1.80E+02,2.00E+02
2.93E+02,1.54E+02,1.56E+02,1.62E+02,1.68E+02,1.80E+02,2.00E+02
2.94E+02,1.53E+02,1.56E+02,1.62E+02,1.68E+02,1.80E+02,2.00E+02
2.95E+02,1.53E+02,1.56E+02,1.62E+02,1.68E+02,1.80E+02,2.00E+02
2.96E+02,1.53E+02,1.56E+02,1.62E+02,1.68E+02,1.80E+02,2.00E+02
2.97E+02,1.53E+02,1.56E+02,1.62E+02,1.68E+02,1.80E+02,2.00E+02
2.98E+02,1.53E+02,1.56E+02,1.62E+02,1.68E+02,1.80E+02,2.00E+02
2.99E+02,1.53E+02,1.56E+02,1.62E+02,1.68E+02,1.80E+02,2.00E+02
3.00E+02,1.53E+02,1.56E+02,1.62E+02,1.68E+02,1.80E+02,1.99E+02
3.01E+02,1.53E+02,1.55E+02,1.61E+02,1.67E+02,1.79E+02,1.99E+02
3.02E+02,1.53E+02,1.55E+02,1.61E+02,1.67E+02,1.79E+02,1.98E+02
3.03E+02,1.53E+02,1.54E+02,1.61E+02,1.66E+02,1.79E+02,1.98E+02
3.04E+02,1.53E+02,1.54E+02,1.61E+02,1.66E+02,1.79E+02,1.98E+02
3.05E+02,1.53E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.06E+02,1.53E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.07E+02,1.53E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.08E+02,1.53E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.09E+02,1.53E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.10E+02,1.53E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.11E+02,1.53E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.12E+02,1.53E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.13E+02,1.52E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.14E+02,1.52E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.15E+02,1.52E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.16E+02,1.52E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.17E+02,1.52E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.18E+02,1.52E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.19E+02,1.52E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.20E+02,1.52E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.21E+02,1.52E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.22E+02,1.52E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.23E+02,1.52E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.24E+02,1.52E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.25E+02,1.52E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.26E+02,1.52E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.27E+02,1.52E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.28E+02,1.52E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.29E+02,1.52E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.30E+02,1.52E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.31E+02,1.52E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.32E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.33E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.34E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.35E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.36E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.37E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.38E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.39E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.40E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.41E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.42E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.43E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.44E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.45E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.46E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.47E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.48E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.49E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.50E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.51E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.52E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.53E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.54E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.55E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.56E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.57E+02,1.51E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.58E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.59E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.60E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.61E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.62E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.63E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.64E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.65E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.66E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.67E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.68E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.69E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.70E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.71E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.72E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.73E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.74E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.75E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.76E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.77E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.78E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.79E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.80E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.81E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.82E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.83E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.84E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.85E+02,1.50E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.86E+02,1.49E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.87E+02,1.49E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.88E+02,1.49E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.89E+02,1.49E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.90E+02,1.49E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.91E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.92E+02,1.49E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.93E+02,1.49E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.94E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.95E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.96E+02,1.49E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.97E+02,1.49E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.98E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
3.99E+02,1.49E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.00E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.01E+02,1.49E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.02E+02,1.49E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.03E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.04E+02,1.49E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.05E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.06E+02,1.49E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.07E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.08E+02,1.49E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.09E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.10E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.11E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.12E+02,1.49E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.13E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.14E+02,1.49E+02,1.54E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.15E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.99E+02
4.16E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.17E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.18E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.19E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.20E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.21E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.22E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.23E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.24E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.99E+02
4.25E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.99E+02
4.26E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.99E+02
4.27E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.28E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.99E+02
4.29E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.99E+02
4.30E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.99E+02
4.31E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.32E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.33E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.99E+02
4.34E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.99E+02
4.35E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.99E+02
4.36E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.37E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.99E+02
4.38E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.99E+02
4.39E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.99E+02
4.40E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.99E+02
4.41E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.99E+02
4.42E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.99E+02
4.43E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.99E+02
4.44E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.99E+02
4.45E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.99E+02
4.46E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.99E+02
4.47E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.99E+02
4.48E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.99E+02
4.49E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.99E+02
4.50E+02,1.49E+02,1.53E+02,1.60E+02,1.66E+02,1.78E+02,1.98E+02
4.51E+02,1.49E+02,1.53E+02,1.59E+02,1.66E+02,1.77E+02,1.98E+02
4.52E+02,1.49E+02,1.53E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.53E+02,1.49E+02,1.53E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.54E+02,1.49E+02,1.53E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.55E+02,1.49E+02,1.53E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.56E+02,1.49E+02,1.53E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.57E+02,1.49E+02,1.53E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.58E+02,1.49E+02,1.53E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.59E+02,1.49E+02,1.53E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.60E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.61E+02,1.49E+02,1.53E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.62E+02,1.49E+02,1.53E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.63E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.64E+02,1.49E+02,1.53E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.65E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.66E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.67E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.68E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.69E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.70E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.71E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.72E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.73E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.74E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.75E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.76E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.77E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.78E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.79E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.80E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.81E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.82E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.83E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.84E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.85E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.86E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.87E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.88E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.89E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.90E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.91E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.92E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.93E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.94E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.95E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.96E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.97E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.98E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
4.99E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,1.98E+02
5.00E+02,1.49E+02,1.52E+02,1.59E+02,1.65E+02,1.77E+02,


==> plot_tikz/lik_mnist.csv <==
epochs,w10_nll,w10_en,w50_nll,w50_en,w100_nll,w100_en
1.000000000000000000e+00,2.828900417978437076e+01,2.720859106114277637e+01,3.881997397479911882e+01,3.728457348505592250e+01,3.159628502929057703e+01,4.641416777918735903e+01
2.000000000000000000e+00,2.865062892131316374e+01,3.239445524134187337e+01,3.893628810002253715e+01,3.913749880668444803e+01,3.115684387011406642e+01,5.396621506845848870e+01
3.000000000000000000e+00,2.929547284607194158e+01,3.195858255207029330e+01,3.976572608947754617e+01,3.816653933076776894e+01,3.170228335388704721e+01,5.317966138399564358e+01
4.000000000000000000e+00,2.997657797886774844e+01,3.128609972733717726e+01,4.056231254186386082e+01,3.734831982800083949e+01,3.222013290926940954e+01,5.261343807644314552e+01
5.000000000000000000e+00,3.062614579486031730e+01,3.063140481150048444e+01,4.132620294685037265e+01,3.658079532069018569e+01,3.277588723663590997e+01,5.204044337150378396e+01
6.000000000000000000e+00,3.122198508335993949e+01,3.000712168929923251e+01,4.197734307835244749e+01,3.593136234772511273e+01,3.329548843905457289e+01,5.159357961018880445e+01
7.000000000000000000e+00,3.177399075336945344e+01,2.948387076712062083e+01,4.265383643777960998e+01,3.523477564102564230e+01,3.365629877595820574e+01,5.124402569501827998e+01
8.000000000000000000e+00,3.225809768122485366e+01,2.898359521230061731e+01,4.319204234261797382e+01,3.470847113519652538e+01,3.405874446314624748e+01,5.093238059475890367e+01
9.000000000000000000e+00,3.264480760362413037e+01,2.857746319893078990e+01,4.366769508622650164e+01,3.415219492790026834e+01,3.439805986127282722e+01,5.058357664254995711e+01
1.000000000000000000e+01,3.308837015200884224e+01,2.810671022203233349e+01,4.411079008966429882e+01,3.380553661248622888e+01,3.480158422747228997e+01,5.026433993608523565e+01
1.100000000000000000e+01,3.348048157162136818e+01,2.773880142635769275e+01,4.455058824914134163e+01,3.339618635585165407e+01,3.515321500077207162e+01,4.986314903976570889e+01
1.200000000000000000e+01,3.389993445893637869e+01,2.733258066421900168e+01,4.493815032437316859e+01,3.304021499503372183e+01,3.549568694677108027e+01,4.956414087409647351e+01
1.300000000000000000e+01,3.430814507476284803e+01,2.691970424978142162e+01,4.540260118500799535e+01,3.259818073011871320e+01,3.582571303538787078e+01,4.924986022557967402e+01
1.400000000000000000e+01,3.466969203948974609e+01,2.649981965774144754e+01,4.580654922713581101e+01,3.217113913022554783e+01,3.615532240908370909e+01,4.896695761395315571e+01
1.500000000000000000e+01,3.501199442708593779e+01,2.617731064201420210e+01,4.617808499295487223e+01,3.182052913078894818e+01,3.649111237485184489e+01,4.864472925561106109e+01
1.600000000000000000e+01,3.535433337219760119e+01,2.584061171050764472e+01,4.650411675118992605e+01,3.152739030071812820e+01,3.682310215224567429e+01,4.829451888646834590e+01
1.700000000000000000e+01,3.568865778507330333e+01,2.555745357122176742e+01,4.685425292121039575e+01,3.122133240332970416e+01,3.713760773748413868e+01,4.811299837552584080e+01
1.800000000000000000e+01,3.603059957781408684e+01,2.519805125701121895e+01,4.716855464837490075e+01,3.088130083654680647e+01,3.740692024556999939e+01,4.782366910755124678e+01
1.900000000000000000e+01,3.626195433200933849e+01,2.495002608013968270e+01,4.749498526255290187e+01,3.054219704815465164e+01,3.760956985930092600e+01,4.766927036057170852e+01
2.000000000000000000e+01,3.654700973706367506e+01,2.472473764012002562e+01,4.780432075109237644e+01,3.028076082213312148e+01,3.787555024562737316e+01,4.745576824286045081e+01
2.100000000000000000e+01,3.680388947837373337e+01,2.442232981298723615e+01,4.813248845450898727e+01,2.999070328117435835e+01,3.817160485748551224e+01,4.715338358104738603e+01
2.200000000000000000e+01,3.705292332478057915e+01,2.417364946186033237e+01,4.845037868695381178e+01,2.967316977183024207e+01,3.839528486463758838e+01,4.692727540497087091e+01
2.300000000000000000e+01,3.732626945952064546e+01,2.387685532855172355e+01,4.873076477213802349e+01,2.944729815589057154e+01,3.868106859973353551e+01,4.668157598707411182e+01
2.400000000000000000e+01,3.758833655332907853e+01,2.361248507051386269e+01,4.897748949588873302e+01,2.919571875710772701e+01,3.892343131497375452e+01,4.647962118621565253e+01
2.500000000000000000e+01,3.784703206608438109e+01,2.336082798395401383e+01,4.923832333393585259e+01,2.890851655780759799e+01,3.918016872242984761e+01,4.623446956862751023e+01
2.600000000000000000e+01,3.808569049835205078e+01,2.311376777877155675e+01,4.949314841245993080e+01,2.877666356013371285e+01,3.940999194088144719e+01,4.595472226591191856e+01
2.700000000000000000e+01,3.829472704830332219e+01,2.292421124124119558e+01,4.977592694861257883e+01,2.840031385829306032e+01,3.962452422247992700e+01,4.582550177614913167e+01
2.800000000000000000e+01,3.852253267500135792e+01,2.271207449986384574e+01,5.002006533207037364e+01,2.826193221817668544e+01,3.987203482277372757e+01,4.565279631329397603e+01
2.900000000000000000e+01,3.876631177592481947e+01,2.245741529546232229e+01,5.026979575197920980e+01,2.797568047352326204e+01,4.011968881655961638e+01,4.532249237125755315e+01
3.000000000000000000e+01,3.896043748121995520e+01,2.222753991021050268e+01,5.049418478745680261e+01,2.774849252619295115e+01,4.034674038031162269e+01,4.511227972894652538e+01
3.100000000000000000e+01,3.916998612982595063e+01,2.204335330897926326e+01,5.070551605713673382e+01,2.750610368679731366e+01,4.048739289829873655e+01,4.497943596147064227e+01
3.200000000000000000e+01,3.935032169635479704e+01,2.187118430830474480e+01,5.089112597245436120e+01,2.733556557516766361e+01,4.067158584920768760e+01,4.484236097743368532e+01
3.300000000000000000e+01,3.953862535851634163e+01,2.168115133301824571e+01,5.108547134888478070e+01,2.716445806291368115e+01,4.087240933149288935e+01,4.466836600018362446e+01
3.400000000000000000e+01,3.974647766504532598e+01,2.150657406016292583e+01,5.129124102633223004e+01,2.691542189345400615e+01,4.109528996394230660e+01,4.445831197754949926e+01
3.500000000000000000e+01,3.994239675081693974e+01,2.125649638053698354e+01,5.153139512151734891e+01,2.671868374816372693e+01,4.127963370950813271e+01,4.426378700060722338e+01
3.600000000000000000e+01,4.012631041371924567e+01,2.110373511681189740e+01,5.175165599431746699e+01,2.650392497299063876e+01,4.147302200447798981e+01,4.403795894394573196e+01
3.700000000000000000e+01,4.027531759963076752e+01,2.088772913125844966e+01,5.195475471529186251e+01,2.635025729480971535e+01,4.163167118822407531e+01,4.390697026048970031e+01
3.800000000000000000e+01,4.045046937567556711e+01,2.075840135721059809e+01,5.216951288728633074e+01,2.615384012205987929e+01,4.182619411109859442e+01,4.376403420603173089e+01
3.900000000000000000e+01,4.068427805615286275e+01,2.056016821739001088e+01,5.231387325026031476e+01,2.597812134995419697e+01,4.207812229384723679e+01,4.360017264602530673e+01
4.000000000000000000e+01,4.079099226405477907e+01,2.039666746416662590e+01,5.250742114303458408e+01,2.584310731317243182e+01,4.220028327876686092e+01,4.340258140237922646e+01
4.100000000000000000e+01,4.094148084037324509e+01,2.028138001759846887e+01,5.271209569262643413e+01,2.565007955600053791e+01,4.237835906917214146e+01,4.326178540938939676e+01
4.200000000000000000e+01,4.111314126365205368e+01,2.010221603589180361e+01,5.287268706264659102e+01,2.548683928628253170e+01,4.257926398057203698e+01,4.307192945887899782e+01
4.300000000000000000e+01,4.126502147902790796e+01,1.992389687106140528e+01,5.306063745775793450e+01,2.528194912478454981e+01,4.271927210815951526e+01,4.294523622235681160e+01
4.400000000000000000e+01,4.142864303914910096e+01,1.978524245563735207e+01,5.323872888190114594e+01,2.514756666493212123e+01,4.287330842629457095e+01,4.284036704821464525e+01
4.500000000000000000e+01,4.153946472233177190e+01,1.963736134716588211e+01,5.339418265350863635e+01,2.490018361246483991e+01,4.303514170850444742e+01,4.267842548729007746e+01
4.600000000000000000e+01,4.171182824811364753e+01,1.948723033350757206e+01,5.358024566193931548e+01,2.479016525725014120e+01,4.315794421464968877e+01,4.248707486014080814e+01
4.700000000000000000e+01,4.183364732041318490e+01,1.939703788920345318e+01,5.372624005211723386e+01,2.465340846624129867e+01,4.333505376180013258e+01,4.231566632914746862e+01
4.800000000000000000e+01,4.194678564968272383e+01,1.923866621653239051e+01,5.387443347670074445e+01,2.452146154387384414e+01,4.347070499974437752e+01,4.224771651243552384e+01
4.900000000000000000e+01,4.209458212567191282e+01,1.910180546687199410e+01,5.403161339066986812e+01,2.431037702315892801e+01,4.361186141641731240e+01,4.210829705458421302e+01
5.000000000000000000e+01,4.222377201634594712e+01,1.896107388357830814e+01,5.423183120010244807e+01,2.417488667088695919e+01,4.375265884399414773e+01,4.201417127429929366e+01
5.100000000000000000e+01,4.238391245328462986e+01,1.881190166310367573e+01,5.441666588416465800e+01,2.396952011238815317e+01,4.391579420953733859e+01,4.185240271152594005e+01
5.200000000000000000e+01,4.252010899731236293e+01,1.864735691363994974e+01,5.453631304879473873e+01,2.386217782436273183e+01,4.404243845817370584e+01,4.171209737989637745e+01
5.300000000000000000e+01,4.261850943117060098e+01,1.855468907315506755e+01,5.466985992692475094e+01,2.377741397955478675e+01,4.420599223405887557e+01,4.154394999120989240e+01
5.400000000000000000e+01,4.274542938949714710e+01,1.843499486874311444e+01,5.477701037969345066e+01,2.357673983288626474e+01,4.430787433722080948e+01,4.144179701193785093e+01
5.500000000000000000e+01,4.285012627463055424e+01,1.835008309030125417e+01,5.495708661201672385e+01,2.345858409262110911e+01,4.443531399914342472e+01,4.135503656436235786e+01
5.600000000000000000e+01,4.296481727534889217e+01,1.819049069005199826e+01,5.508984736907176227e+01,2.336359102298051837e+01,4.459024533654889666e+01,4.122475087744557953e+01
5.700000000000000000e+01,4.310409484765468591e+01,1.807208062033367924e+01,5.519163862864176195e+01,2.324250186202872470e+01,4.476711058005309241e+01,4.102747527554503648e+01
5.800000000000000000e+01,4.325224216167743663e+01,1.795207225766956327e+01,5.535533488510000666e+01,2.310012673109005732e+01,4.494174655686076392e+01,4.095371241447253396e+01
5.900000000000000000e+01,4.332791789780314673e+01,1.782048471564920433e+01,5.547057118375077067e+01,2.303995310954558562e+01,4.502250236119979832e+01,4.086590310447236618e+01
6.000000000000000000e+01,4.346947013822375538e+01,1.770965784023969647e+01,5.559649048503646895e+01,2.282093921889606847e+01,4.520027323665782149e+01,4.069410920754457095e+01
6.100000000000000000e+01,4.357997481028238695e+01,1.759670543670654297e+01,5.572286905794061340e+01,2.274115485818976978e+01,4.529745990394526700e+01,4.052106901315542586e+01
6.200000000000000000e+01,4.366712469117254614e+01,1.750220838367429721e+01,5.584065227019481625e+01,2.259210289849175268e+01,4.539524318010379034e+01,4.043746584704798863e+01
6.300000000000000000e+01,4.376634596963214108e+01,1.737738031403631211e+01,5.598687524061936216e+01,2.249467000390729510e+01,4.550657510349893187e+01,4.036178249782986427e+01
6.400000000000000000e+01,4.388635553050244198e+01,1.726983467330280675e+01,5.607026175963572712e+01,2.240873128939897541e+01,4.566993757394644149e+01,4.020289473248342915e+01
6.500000000000000000e+01,4.396425088246662938e+01,1.719162098974244302e+01,5.622738160027398635e+01,2.222678905063205335e+01,4.577267107189210549e+01,4.009754513471554560e+01
6.600000000000000000e+01,4.405871560023381051e+01,1.707830112000815959e+01,5.632579889868060263e+01,2.211785821833162302e+01,4.590289186004899591e+01,3.992837475507687373e+01
6.700000000000000000e+01,4.418715259356376635e+01,1.698687594976180648e+01,5.648511232066358190e+01,2.200194633516490939e+01,4.606434523753630828e+01,3.982951195219643381e+01
6.800000000000000000e+01,4.425060972393067971e+01,1.690100902166122054e+01,5.659649909255850275e+01,2.190642378065321338e+01,4.614951373369265752e+01,3.975852415296766651e+01
6.900000000000000000e+01,4.435810527638492573e+01,1.680591213193714140e+01,5.671726005097740142e+01,2.173381335918719870e+01,4.625506748297274839e+01,3.959027380005926489e+01
7.000000000000000000e+01,4.446195258442152465e+01,1.666752973377195346e+01,5.685729237906953415e+01,2.163017210186037076e+01,4.640865878569773884e+01,3.947361564636230469e+01
7.100000000000000000e+01,4.456548989939893346e+01,1.660791911426772316e+01,5.693185088165805041e+01,2.153071692866138065e+01,4.652788564893933909e+01,3.941970337761772925e+01
7.200000000000000000e+01,4.463837118230313905e+01,1.649790165566990652e+01,5.705420401157476817e+01,2.145402650751619333e+01,4.662057951576689874e+01,3.924596202882946017e+01
7.300000000000000000e+01,4.467536084264772001e+01,1.644626897013085554e+01,5.717697742657783522e+01,2.133784674783038326e+01,4.668867181305193270e+01,3.923123878087752558e+01
7.400000000000000000e+01,4.479109976026747120e+01,1.634554951007549661e+01,5.732437495696239438e+01,2.120782816308176422e+01,4.685069845476721895e+01,3.903268758659688586e+01
7.500000000000000000e+01,4.488039393302722146e+01,1.625345210539989083e+01,5.740367544614350948e+01,2.110109083876650615e+01,4.695273981338891645e+01,3.899973720974392677e+01
7.600000000000000000e+01,4.496347646224192829e+01,1.616890403144379817e+01,5.746955494187835711e+01,2.101576391855875769e+01,4.703607542901976046e+01,3.887094500941088882e+01
7.700000000000000000e+01,4.504569024713630654e+01,1.609144417444865027e+01,5.759622079898149138e+01,2.086726234305618277e+01,4.714262517293293797e+01,3.876894945976061990e+01
7.800000000000000000e+01,4.510652050197634111e+01,1.600018272644434347e+01,5.769988505860678885e+01,2.084606492621266938e+01,4.721109664134489492e+01,3.871917649619599899e+01
7.900000000000000000e+01,4.518962711350530981e+01,1.590076924593020635e+01,5.776503199389857457e+01,2.071098216782268153e+01,4.735752148098416114e+01,3.855321235330696084e+01
8.000000000000000000e+01,4.527474968657534760e+01,1.582254511270767594e+01,5.790564907921685034e+01,2.059528340233696753e+01,4.743562175066042386e+01,3.844939623123560324e+01
8.100000000000000000e+01,4.534605488002809182e+01,1.576976306214291768e+01,5.799113042130430529e+01,2.051839954017573930e+01,4.754815889016176556e+01,3.838417995485485079e+01
8.200000000000000000e+01,4.544681542958969089e+01,1.565547968791081423e+01,5.808017041133000191e+01,2.038938360947829054e+01,4.764275190565320628e+01,3.825719461685572043e+01
8.300000000000000000e+01,4.548412677161713447e+01,1.559359129473694416e+01,5.819751497415395391e+01,2.033358563317192846e+01,4.772924957927475020e+01,3.822598410060263063e+01
8.400000000000000000e+01,4.556410939469297006e+01,1.551467315152160076e+01,5.826703170222094741e+01,2.026386379176734920e+01,4.781757610679691339e+01,3.809426245730147542e+01
8.500000000000000000e+01,4.564193521401820419e+01,1.545033830251449203e+01,5.838693680722489887e+01,2.014329388610318006e+01,4.792926762246678152e+01,3.805388572888496412e+01
8.600000000000000000e+01,4.571910127819093361e+01,1.539504191406771660e+01,5.847735311231042488e+01,2.001681636745094295e+01,4.801972467471392036e+01,3.800382482088529201e+01
8.700000000000000000e+01,4.580592239820040135e+01,1.527575103645650678e+01,5.854321729219876147e+01,2.001690380389873880e+01,4.812920801863710807e+01,3.784612735520061477e+01
8.800000000000000000e+01,4.585315611423590099e+01,1.522088192670773310e+01,5.868396009950556902e+01,1.985044605711586385e+01,4.822953183426816537e+01,3.772470748118865203e+01
8.900000000000000000e+01,4.591155234361306725e+01,1.515771479891915519e+01,5.873115039075541688e+01,1.982566088488978195e+01,4.831311871455265816e+01,3.767102342589288355e+01
9.000000000000000000e+01,4.597480703826643378e+01,1.510776221446501921e+01,5.883652938125479892e+01,1.973600685902130891e+01,4.841634034702921241e+01,3.756802741482726304e+01
9.100000000000000000e+01,4.604406554882342562e+01,1.501612205994434923e+01,5.887748095520541369e+01,1.965490468343098840e+01,4.852172295660035672e+01,3.744444801460983285e+01
9.200000000000000000e+01,4.610055167858416780e+01,1.496123331021039959e+01,5.892762458018768257e+01,1.952488309094029617e+01,4.858718857398400814e+01,3.742783050863151573e+01
9.300000000000000000e+01,4.620324772239749933e+01,1.485686432602059170e+01,5.906476041190644111e+01,1.947779331859360497e+01,4.869071337708041369e+01,3.733342958107972720e+01
9.400000000000000000e+01,4.627584022538275121e+01,1.481222546813834384e+01,5.915824687990368602e+01,1.938501700376852810e+01,4.879046370025373136e+01,3.721403203458867637e+01
9.500000000000000000e+01,4.629894477485591153e+01,1.474824779054038615e+01,5.920776892115927126e+01,1.929198736207098008e+01,4.885861781519701452e+01,3.714525302658733352e+01
9.600000000000000000e+01,4.637552267058282496e+01,1.465059206220838739e+01,5.928813163235656702e+01,1.924750778002616514e+01,4.893559574877095741e+01,3.705717031364766711e+01
9.700000000000000000e+01,4.642686998742258453e+01,1.460820328476082608e+01,5.939048378284160634e+01,1.917124881092299660e+01,4.902555702079055777e+01,3.697106553754235847e+01
9.800000000000000000e+01,4.649944620458488487e+01,1.454407737193963435e+01,5.945161466516999837e+01,1.906742266304472722e+01,4.915759720761552387e+01,3.689753364497779842e+01
9.900000000000000000e+01,4.653488224795741246e+01,1.452836851380829053e+01,5.951118145641098067e+01,1.898351187583727651e+01,4.918379935240134415e+01,3.681704561934511588e+01
1.000000000000000000e+02,4.662693555130918099e+01,1.441305854992988777e+01,5.960432419410118143e+01,1.889027354248568713e+01,4.929765442090155858e+01,3.673634225894243599e+01
1.010000000000000000e+02,4.668977064964099100e+01,1.434403353471022413e+01,5.968124634180313137e+01,1.884147331042167295e+01,4.936184922242775741e+01,3.667875161130204020e+01
1.020000000000000000e+02,4.672190013298621380e+01,1.428692210433829501e+01,5.975877113831349163e+01,1.877244501847487257e+01,4.943894938933544125e+01,3.656441491281884026e+01
1.030000000000000000e+02,4.677799536631657418e+01,1.422575911089905354e+01,5.981198466537344416e+01,1.875066039093539416e+01,4.952769926674346124e+01,3.650689544025649269e+01
1.040000000000000000e+02,4.680500213916485563e+01,1.419558421566954998e+01,5.990412426809979252e+01,1.862110167283278273e+01,4.963543192545573390e+01,3.633188368316389472e+01
1.050000000000000000e+02,4.686262681749131787e+01,1.412172707125671955e+01,6.002197261549468976e+01,1.852311916025275806e+01,4.970739284743610398e+01,3.632706700838529201e+01
1.060000000000000000e+02,4.691475006657788072e+01,1.405740446922106557e+01,6.010161387614714812e+01,1.847308578654232036e+01,4.981219966594989756e+01,3.615931351164467600e+01
1.070000000000000000e+02,4.695206915619026944e+01,1.405107836030487256e+01,6.013104246416662590e+01,1.837228825561001599e+01,4.984675431862854822e+01,3.615650398710854319e+01
1.080000000000000000e+02,4.704743470901097879e+01,1.397387707539093782e+01,6.019173246367364527e+01,1.831254821353488538e+01,4.997133036556406438e+01,3.604750142545781699e+01
1.090000000000000000e+02,4.710544080000657630e+01,1.389215996734097480e+01,6.026089692727112634e+01,1.827571402655707544e+01,5.003882111443413550e+01,3.594391118563138576e+01
1.100000000000000000e+02,4.717791528375740029e+01,1.382165779619135471e+01,6.037864737225393696e+01,1.815923015887920755e+01,5.012927590068589012e+01,3.592758646581926740e+01
1.110000000000000000e+02,4.723235852494199349e+01,1.377733460450783731e+01,6.041568305349757395e+01,1.809306365608150102e+01,5.024085220923791439e+01,3.586276465195875573e+01
1.120000000000000000e+02,4.723614851633707445e+01,1.374605676862928583e+01,6.048864245618511148e+01,1.805554474724663550e+01,5.026434971736026824e+01,3.577381906753931418e+01
1.130000000000000000e+02,4.731347208349113487e+01,1.368192131091386798e+01,6.055268131973396351e+01,1.797183459844344711e+01,5.035766368442111229e+01,3.565521101666311665e+01
1.140000000000000000e+02,4.735808740518031357e+01,1.362201231361454390e+01,6.061755282247167997e+01,1.788649561466314708e+01,5.043098198654305264e+01,3.557026610415206136e+01
1.150000000000000000e+02,4.743249536579490666e+01,1.355271029268574523e+01,6.072442835620324786e+01,1.787390964866703413e+01,5.049212082430847204e+01,3.550461529462765498e+01
1.160000000000000000e+02,4.747732827194735705e+01,1.350154058749859232e+01,6.081985279637524400e+01,1.773438577570466990e+01,5.058750402010404201e+01,3.550894460107526385e+01
1.170000000000000000e+02,4.751335615581936622e+01,1.345762170889438814e+01,6.086561405149281256e+01,1.771102768335586930e+01,5.068080758640909522e+01,3.541086092565813459e+01
1.180000000000000000e+02,4.754409587077605437e+01,1.341188022417899894e+01,6.089406120267688749e+01,1.763602841206085969e+01,5.069531253260425530e+01,3.535651319454877495e+01
1.190000000000000000e+02,4.759341779529538741e+01,1.335706319564428135e+01,6.095987504160302706e+01,1.757441334846692271e+01,5.080243694272816413e+01,3.526871492108728035e+01
1.200000000000000000e+02,4.766136460018972798e+01,1.327149076135749439e+01,6.102648379660060129e+01,1.753158196017273340e+01,5.088571197966226123e+01,3.517045598152355979e+01
1.210000000000000000e+02,4.769083584679498244e+01,1.326314253684801869e+01,6.112171026376577743e+01,1.740629893897945024e+01,5.093619455842889465e+01,3.509543965005467214e+01
1.220000000000000000e+02,4.771768689766908267e+01,1.319282142932598489e+01,6.117649742680737290e+01,1.736357042524549854e+01,5.098103255899543029e+01,3.505824597676595289e+01
1.230000000000000000e+02,4.779737502693110685e+01,1.314836579510289383e+01,6.122644906166271994e+01,1.731336356432009893e+01,5.111105966160440062e+01,3.495492726513462856e+01
1.240000000000000000e+02,4.782889663256131740e+01,1.308430263731214716e+01,6.129829771090777513e+01,1.724234182406694416e+01,5.113609467204818770e+01,3.492859193198701462e+01
1.250000000000000000e+02,4.788643071590325917e+01,1.306651396629137807e+01,6.135956514798678541e+01,1.720913076808309938e+01,5.119629419766939549e+01,3.484087556040184808e+01
1.260000000000000000e+02,4.793928673736050428e+01,1.298819397657345576e+01,6.139238756130903596e+01,1.715556699801713947e+01,5.129923810714330301e+01,3.473673041254027538e+01
1.270000000000000000e+02,4.797124053677941902e+01,1.293046387647971152e+01,6.142989640358167236e+01,1.706179916349231718e+01,5.136406005142082165e+01,3.466088490608410666e+01
1.280000000000000000e+02,4.804596277791210923e+01,1.285201575205876345e+01,6.155376041444958446e+01,1.703139644198947522e+01,5.144590218046791819e+01,3.460116163074460616e+01
1.290000000000000000e+02,4.809795767629248076e+01,1.283471017821222304e+01,6.160130280714768958e+01,1.694962525979066470e+01,5.152256937923593938e+01,3.455858931582198323e+01
1.300000000000000000e+02,4.814146781579042056e+01,1.276340369281605724e+01,6.162745343721829272e+01,1.695924018794654842e+01,5.158685799949189743e+01,3.446018380385179114e+01
1.310000000000000000e+02,4.816222940754686732e+01,1.276625015389206119e+01,6.164492116422734114e+01,1.683985375950479124e+01,5.165491364959977716e+01,3.445908903464292905e+01
1.320000000000000000e+02,4.818028867754161837e+01,1.270277097897651863e+01,6.176518785036527248e+01,1.675064004588330846e+01,5.172415596399552129e+01,3.428427901634803021e+01
1.330000000000000000e+02,4.824782951061542491e+01,1.265297460148477171e+01,6.180751815209021061e+01,1.665686529110639569e+01,5.178319939181335485e+01,3.427243089268350218e+01
1.340000000000000000e+02,4.827964543481158444e+01,1.263537225560245325e+01,6.187149174193031342e+01,1.665628117781418993e+01,5.181871940743210558e+01,3.427587520566761015e+01
1.350000000000000000e+02,4.831826792415390770e+01,1.256906269350622374e+01,6.192726803641033939e+01,1.659855179093841926e+01,5.190219121101574729e+01,3.418275831499670403e+01
1.360000000000000000e+02,4.835795800298707547e+01,1.253568758516230197e+01,6.197115560678334845e+01,1.652728114983974450e+01,5.197145033290243532e+01,3.413314582955123910e+01
1.370000000000000000e+02,4.839970649409498549e+01,1.249899239417834096e+01,6.203292587883451858e+01,1.648882673133132926e+01,5.203344385848086517e+01,3.402274705609704597e+01
1.380000000000000000e+02,4.837261135965331249e+01,1.247599566288483430e+01,6.206495754127827524e+01,1.648673574741070169e+01,5.205161342457828511e+01,3.401706563509427639e+01
1.390000000000000000e+02,4.840524386544512936e+01,1.244347614712185290e+01,6.212842301425770586e+01,1.641610115409916304e+01,5.211145590105627434e+01,3.395553083501310709e+01
1.400000000000000000e+02,4.853102206368731686e+01,1.233843974578074842e+01,6.219832558102076803e+01,1.637072506929055393e+01,5.220147970802763382e+01,3.385288664010855086e+01
1.410000000000000000e+02,4.856170172569079568e+01,1.232322934957650951e+01,6.222845225048880025e+01,1.629062866960835265e+01,5.229243051903880257e+01,3.381496788090110783e+01
1.420000000000000000e+02,4.855021219172029134e+01,1.228322920840010646e+01,6.227506256511068727e+01,1.624056178280430984e+01,5.234056348882170084e+01,3.374742338392469776e+01
1.430000000000000000e+02,4.860359609636486056e+01,1.227043712241017914e+01,6.234907635256776359e+01,1.618385439652663038e+01,5.240040565555930385e+01,3.366610535189636977e+01
1.440000000000000000e+02,4.864069133742243167e+01,1.222881642773620037e+01,6.239149321042573604e+01,1.608805984920925525e+01,5.247266055376101690e+01,3.366741490160298156e+01
1.450000000000000000e+02,4.868562574060554482e+01,1.217612340307643315e+01,6.244362831930828150e+01,1.611299072167812341e+01,5.251858220548711387e+01,3.356146491287100986e+01
1.460000000000000000e+02,4.875446333844437419e+01,1.212458623983921235e+01,6.253949777081481898e+01,1.601459916840251552e+01,5.257991567432371482e+01,3.352662735311393760e+01
1.470000000000000000e+02,4.876159973226042155e+01,1.210791784677750016e+01,6.255371400229950751e+01,1.596196065397344022e+01,5.260848441490759342e+01,3.337385793832632430e+01
1.480000000000000000e+02,4.876734320322673000e+01,1.204187563545683481e+01,6.262093386283287089e+01,1.589906424742478563e+01,5.266664511525733161e+01,3.343612807836287715e+01
1.490000000000000000e+02,4.880163482519296281e+01,1.201025832820142369e+01,6.263626735638349174e+01,1.581602868055685995e+01,5.273905633453630770e+01,3.331315268818129738e+01
1.500000000000000000e+02,4.885692903730604542e+01,1.200680881891495133e+01,6.272963658357278405e+01,1.583964281815748976e+01,5.281438116741995259e+01,3.328902200552133195e+01
1.510000000000000000e+02,4.890656454135209685e+01,1.190039201883169362e+01,6.276005258315648661e+01,1.574201909089699747e+01,5.286684781261998722e+01,3.321240503360063911e+01
1.520000000000000000e+02,4.893835636285635360e+01,1.189577435632037350e+01,6.281367038661598201e+01,1.575385021144508357e+01,5.293541877290122954e+01,3.315729933518629480e+01
1.530000000000000000e+02,4.899182761836255651e+01,1.184690724478827661e+01,6.281849907198523653e+01,1.568871298814431192e+01,5.297615411546495068e+01,3.307326962397648629e+01
1.540000000000000000e+02,4.902904345031477362e+01,1.182164290827563669e+01,6.289612805537689155e+01,1.556698352862627033e+01,5.305581070011496791e+01,3.300496945829473106e+01
1.550000000000000000e+02,4.901848738825218987e+01,1.180813884327554319e+01,6.292737171385023487e+01,1.559247641685681529e+01,5.312133293477897666e+01,3.291442108154296875e+01
1.560000000000000000e+02,4.905751844145294172e+01,1.174218538479927254e+01,6.296761968400743825e+01,1.551783885303725619e+01,5.318080491286058020e+01,3.293724509997245775e+01
1.570000000000000000e+02,4.910280644587981413e+01,1.169863164934337618e+01,6.303769002409063660e+01,1.550710609631660652e+01,5.324522848210782655e+01,3.283864099551470161e+01
1.580000000000000000e+02,4.910791580493634001e+01,1.170383208022158428e+01,6.309220529213930462e+01,1.541261925656571385e+01,5.325933076581384285e+01,3.281612205505371094e+01
1.590000000000000000e+02,4.912868719834547448e+01,1.167960163670727347e+01,6.311289660135904711e+01,1.541425931555593110e+01,5.336063936021592724e+01,3.275385665893554688e+01
1.600000000000000000e+02,4.918842027126214589e+01,1.162440629290719230e+01,6.318115685943865145e+01,1.532481591314332015e+01,5.339938261570075184e+01,3.266559400313939676e+01
1.610000000000000000e+02,4.920058765981951154e+01,1.161320744620429224e+01,6.323225255705352765e+01,1.530010885662502673e+01,5.344490773453671295e+01,3.267359136923765561e+01
1.620000000000000000e+02,4.920452822579277097e+01,1.157766001041118997e+01,6.327782486646603388e+01,1.525833872444609263e+01,5.346444350022536440e+01,3.262011392707498914e+01
1.630000000000000000e+02,4.925524637434217823e+01,1.150692984589144707e+01,6.330203882853189867e+01,1.518334253425272173e+01,5.352567156767234735e+01,3.256912401802519241e+01
1.640000000000000000e+02,4.931561303342509461e+01,1.146549339375944143e+01,6.336989486726939447e+01,1.510292691450852587e+01,5.359832114032191441e+01,3.251423521938487227e+01
1.650000000000000000e+02,4.934238623757647701e+01,1.145674885643853003e+01,6.342142370827178155e+01,1.508879915873209576e+01,5.367127468239547738e+01,3.245559856219169603e+01
1.660000000000000000e+02,4.940319145235240939e+01,1.134056154071775246e+01,6.344317999456683310e+01,1.503975412580702020e+01,5.375609044947175619e+01,3.231322142609164416e+01
1.670000000000000000e+02,4.938623813889984149e+01,1.137861546084412190e+01,6.348614710212773105e+01,1.501543384535699843e+01,5.374834054148094964e+01,3.232147200494750194e+01
1.680000000000000000e+02,4.944044752610035687e+01,1.132658307572715373e+01,6.352574551003610281e+01,1.493600223818395811e+01,5.381864445026104704e+01,3.224388098105406186e+01
1.690000000000000000e+02,4.942989880406958036e+01,1.130955432419084161e+01,6.360490848671677355e+01,1.488188565083039094e+01,5.386712294358473230e+01,3.226982309064294441e+01
1.700000000000000000e+02,4.949629310461191523e+01,1.125328471925523566e+01,6.363977914793878909e+01,1.488277516813359647e+01,5.391949163746630802e+01,3.211384682777600119e+01
1.710000000000000000e+02,4.949993353623609948e+01,1.126848109970744893e+01,6.366452210988753535e+01,1.483740939849462315e+01,5.394096835861858352e+01,3.212529951894385505e+01
1.720000000000000000e+02,4.953829535867413369e+01,1.118081123400957111e+01,6.370103304610292838e+01,1.474141275780832672e+01,5.400744490338187376e+01,3.209212169484195698e+01
1.730000000000000000e+02,4.957601691515017706e+01,1.119965645390698050e+01,6.370726732107308976e+01,1.477991337246364978e+01,5.406145549839377651e+01,3.200448738000331872e+01
1.740000000000000000e+02,4.962137676711775214e+01,1.111217557874500272e+01,6.376361335037101696e+01,1.468043977786333087e+01,5.413108096163497862e+01,3.194356421935252754e+01
1.750000000000000000e+02,4.962429083718193823e+01,1.111361740389440733e+01,6.382881527273063682e+01,1.463854986174493789e+01,5.418008863008940068e+01,3.188820892725235367e+01
1.760000000000000000e+02,4.963352765384902199e+01,1.109215976437951845e+01,6.388669860464895578e+01,1.461537081971127705e+01,5.421476524711674472e+01,3.187988016340467823e+01
1.770000000000000000e+02,4.965081972546047950e+01,1.106558553989117044e+01,6.389640867608224539e+01,1.458963367266532707e+01,5.428292004674928251e+01,3.182762622833251953e+01
1.780000000000000000e+02,4.971163331137763208e+01,1.101309557450123400e+01,6.396005275514390576e+01,1.454858613217997743e+01,5.432226842896550778e+01,3.178587543454944608e+01
1.790000000000000000e+02,4.973823410017877222e+01,1.095624940415732951e+01,6.398768439252152973e+01,1.448848079208634942e+01,5.437024213513757331e+01,3.173707315656874073e+01
1.800000000000000000e+02,4.972521874435946643e+01,1.099324505553286357e+01,6.401662589749719245e+01,1.446009701541346359e+01,5.441325150188217918e+01,3.163417949839534771e+01
1.810000000000000000e+02,4.978970003535604860e+01,1.094701621063754082e+01,6.406426910661224383e+01,1.440081167628622438e+01,5.449634180313501020e+01,3.164807937491653433e+01
1.820000000000000000e+02,4.980400268848125478e+01,1.088793584220429800e+01,6.413173407774704060e+01,1.437558899985419458e+01,5.453128835890028370e+01,3.155186033656454470e+01
1.830000000000000000e+02,4.985368695625892599e+01,1.084104639444595719e+01,6.418616510048890689e+01,1.431891340272039415e+01,5.457954694470788581e+01,3.151801234025221632e+01
1.840000000000000000e+02,4.983257790915986618e+01,1.085946991097213932e+01,6.416896427187144525e+01,1.431723943531003762e+01,5.461542895716479507e+01,3.146433861235268026e+01
1.850000000000000000e+02,4.987731708624423987e+01,1.085609145857330127e+01,6.421986444994934118e+01,1.426185555335802846e+01,5.466463315588796235e+01,3.141114867446768955e+01
1.860000000000000000e+02,4.990299133154061906e+01,1.078939532826089476e+01,6.427626873896672066e+01,1.420451783726358030e+01,5.470768957871657534e+01,3.136281955751598360e+01
1.870000000000000000e+02,4.996821765003041094e+01,1.074631820173344998e+01,6.432079064540374702e+01,1.415050698549319463e+01,5.479826031383285567e+01,3.129436516558003234e+01
1.880000000000000000e+02,4.998692605841873160e+01,1.070749396544236376e+01,6.435771114805824311e+01,1.412623807303925894e+01,5.486662195482824700e+01,3.124668837816287237e+01
1.890000000000000000e+02,5.000017611185710109e+01,1.069042257977347177e+01,6.438614414084671012e+01,1.407812779581444929e+01,5.489068312522691429e+01,3.117650500729552832e+01
1.900000000000000000e+02,5.000969715199918397e+01,1.062271974433181576e+01,6.440210449593699593e+01,1.405089028268797868e+01,5.490533522255400101e+01,3.117812901684361648e+01
1.910000000000000000e+02,5.003748828936845428e+01,1.063606545456454278e+01,6.445466383502015617e+01,1.399443656155186844e+01,5.496267275524954243e+01,3.120867490360879515e+01
1.920000000000000000e+02,5.004084129822559390e+01,1.061108131897755236e+01,6.451988540144047590e+01,1.396895739155956839e+01,5.501117095784244526e+01,3.107522068675766747e+01
1.930000000000000000e+02,5.008443895975749172e+01,1.058359305878989787e+01,6.452691451504699671e+01,1.391905010255992892e+01,5.507591911055084211e+01,3.101357776283198930e+01
1.940000000000000000e+02,5.010776708880041497e+01,1.055498983921148870e+01,6.458302020619058226e+01,1.384712378591553694e+01,5.509420392452142323e+01,3.099133061955117796e+01
1.950000000000000000e+02,5.013541427025428021e+01,1.051235973325550077e+01,6.461250332074287428e+01,1.384956580757075884e+01,5.513559145805163553e+01,3.089927976559370038e+01
1.960000000000000000e+02,5.014477645026313013e+01,1.051641001253046603e+01,6.462508968206552140e+01,1.384056936981331631e+01,5.517058829772166462e+01,3.086793724288288487e+01
1.970000000000000000e+02,5.017994028075128909e+01,1.048729420523358158e+01,6.464574603545359821e+01,1.381327792110606190e+01,5.521867682791163645e+01,3.089148338024432761e+01
1.980000000000000000e+02,5.018608008490668482e+01,1.041964874919663053e+01,6.470264322737342866e+01,1.378693958429189870e+01,5.523771977220845741e+01,3.087360251663077548e+01
1.990000000000000000e+02,5.024865472418630219e+01,1.040371667421781154e+01,6.471269515436938491e+01,1.372300541706574251e+01,5.532322905613825981e+01,3.080318975041055296e+01
2.000000000000000000e+02,5.027466945974235557e+01,1.036348604544615171e+01,6.476795353441157488e+01,1.370727753842997743e+01,5.536073381472856170e+01,3.068342495779705814e+01
2.010000000000000000e+02,5.027858626944387055e+01,1.036598149731627849e+01,6.481188573185195878e+01,1.363373500872880939e+01,5.542447598775227391e+01,3.064432184920351787e+01
2.020000000000000000e+02,5.032062626292562868e+01,1.029709751178056720e+01,6.486941130548460421e+01,1.357267689501118468e+01,5.549170977437598395e+01,3.063103854350554656e+01
2.030000000000000000e+02,5.031879861945780164e+01,1.029986970037476546e+01,6.487880133359860224e+01,1.356735271470159532e+01,5.548328946594499200e+01,3.056533771906143571e+01
2.040000000000000000e+02,5.031243248067350748e+01,1.032922938338711738e+01,6.488020720441117817e+01,1.356941133890396500e+01,5.551633234105558756e+01,3.055243924947885503e+01
2.050000000000000000e+02,5.033517621928810115e+01,1.029941138650617027e+01,6.497041942319299324e+01,1.348832201753926086e+01,5.558355635455530575e+01,3.051590359516632844e+01
2.060000000000000000e+02,5.036471736940563915e+01,1.026117403079301837e+01,6.496918953789604245e+01,1.345940992567274286e+01,5.562123153556107269e+01,3.041239681406917583e+01
2.070000000000000000e+02,5.039710370495787828e+01,1.023575722865569304e+01,6.501291070025190777e+01,1.343919173265114786e+01,5.568716350783648750e+01,3.038989777850289542e+01
2.080000000000000000e+02,5.041014375034561112e+01,1.022465723396366499e+01,6.504886941828280555e+01,1.339609062977326204e+01,5.570407238169613606e+01,3.037629220424554433e+01
2.090000000000000000e+02,5.045251173443264747e+01,1.013966251846052558e+01,6.510345238905686927e+01,1.340990162710858158e+01,5.576629680242294285e+01,3.035645966652112193e+01
2.100000000000000000e+02,5.047036377181355249e+01,1.012698762844770428e+01,6.510088548497256511e+01,1.333851469072521212e+01,5.582128994281474377e+01,3.031238285292927159e+01
2.110000000000000000e+02,5.047897048281808452e+01,1.013807646025959208e+01,6.515655504536425724e+01,1.326747186774881548e+01,5.585466779399122572e+01,3.022046120146400838e+01
2.120000000000000000e+02,5.046631595008393845e+01,1.010440364658323098e+01,6.520160578866290280e+01,1.326462204435951620e+01,5.587323562915509001e+01,3.020288616571670914e+01
2.130000000000000000e+02,5.048452533004630993e+01,1.011129898495144275e+01,6.520822922796266141e+01,1.320411284357054704e+01,5.588567473745754199e+01,3.014767468281281282e+01
2.140000000000000000e+02,5.053357727099687224e+01,1.004077383595654105e+01,6.524820558841412321e+01,1.319163846154498287e+01,5.594461234003051686e+01,3.011030466128618244e+01
2.150000000000000000e+02,5.058287004324105851e+01,1.005205602727384573e+01,6.527081887742393462e+01,1.314025332377507205e+01,5.601872334113488705e+01,3.005115014263707351e+01
2.160000000000000000e+02,5.058834001345512377e+01,1.000803053684723665e+01,6.531343202509431478e+01,1.314840962336613650e+01,5.606367353292613132e+01,3.006267341385539638e+01
2.170000000000000000e+02,5.062807312989846054e+01,9.996371163262260495e+00,6.534325070258898904e+01,1.305644571271717069e+01,5.611141891153449279e+01,3.002704895867241675e+01
2.180000000000000000e+02,5.064468682117951204e+01,9.937638323531190920e+00,6.538959450191921974e+01,1.303694362314338306e+01,5.613991244226439647e+01,2.993531074686946880e+01
2.190000000000000000e+02,5.065613410819290152e+01,9.891637394570896191e+00,6.542025348467704760e+01,1.300678540906335634e+01,5.616285985962957739e+01,2.992034801254924403e+01
2.200000000000000000e+02,5.067535685677813717e+01,9.893306389833108838e+00,6.543870625129112284e+01,1.298018813337016297e+01,5.622609905503753680e+01,2.983635428828052127e+01
2.210000000000000000e+02,5.068972088332868964e+01,9.874561069358108512e+00,6.546958803926777648e+01,1.293273044243836978e+01,5.626942953289064775e+01,2.982911074874747470e+01
2.220000000000000000e+02,5.069857452669714348e+01,9.869299957894870801e+00,6.550262849758833283e+01,1.288487220014262391e+01,5.627950013804640150e+01,2.975033669594006724e+01
2.230000000000000000e+02,5.072159295611911034e+01,9.829500023116413132e+00,6.557121397898747261e+01,1.287335260097797018e+01,5.632112987224871858e+01,2.971761039994720832e+01
2.240000000000000000e+02,5.075876071310450754e+01,9.809048302153236421e+00,6.558233030025776600e+01,1.279248652906499295e+01,5.639415986313778717e+01,2.968502135154528432e+01
2.250000000000000000e+02,5.076118998649793213e+01,9.789406935373941465e+00,6.559932753571077058e+01,1.277521600478734776e+01,5.642291768391926610e+01,2.967318598429362098e+01
2.260000000000000000e+02,5.078534113240038295e+01,9.767637138692741416e+00,6.565386169384687776e+01,1.276203704491639712e+01,5.645302202762701427e+01,2.964452473730103677e+01
2.270000000000000000e+02,5.080924365459344472e+01,9.742109343536899502e+00,6.566986416547726435e+01,1.273042920104458808e+01,5.648260140215229796e+01,2.956647611275697329e+01
2.280000000000000000e+02,5.081085228716206359e+01,9.730371483370788610e+00,6.573164253560906900e+01,1.273408997364533235e+01,5.653789943303817012e+01,2.949986518957675941e+01
2.290000000000000000e+02,5.081081774295904552e+01,9.745536143963153819e+00,6.569676171408758591e+01,1.267758822237324523e+01,5.656224200256869494e+01,2.949669210319845192e+01
2.300000000000000000e+02,5.082358931272457880e+01,9.733041579906757335e+00,6.573921682895758067e+01,1.264917585584852411e+01,5.660912217849340777e+01,2.945691896911360175e+01
2.310000000000000000e+02,5.085976165787786130e+01,9.707006189558240905e+00,6.579148687868037371e+01,1.260991607568202788e+01,5.664695681873550370e+01,2.944729880797557442e+01
2.320000000000000000e+02,5.091007283610156264e+01,9.653675922980674784e+00,6.582973568256085173e+01,1.257816102769639777e+01,5.672144388541196491e+01,2.938772642510569000e+01
2.330000000000000000e+02,5.087746522365472401e+01,9.641872014754858000e+00,6.582998598946466018e+01,1.254569625446939085e+01,5.672670252710327077e+01,2.937244947547586449e+01
2.340000000000000000e+02,5.090326493825668308e+01,9.634323605105407751e+00,6.585303506688174480e+01,1.252168698188586049e+01,5.676998234610272931e+01,2.924552452869904329e+01
2.350000000000000000e+02,5.092404549753564424e+01,9.589525842259073229e+00,6.590220009159838810e+01,1.249589017313769723e+01,5.681277488643287654e+01,2.921717185648078541e+01
2.360000000000000000e+02,5.096120354253002915e+01,9.538647130004360264e+00,6.595199043322831756e+01,1.247735159213726419e+01,5.685632608690832512e+01,2.920043351100041207e+01
2.370000000000000000e+02,5.098543127989157853e+01,9.536546250693819005e+00,6.593201340976943925e+01,1.244092303463536453e+01,5.690798964867224896e+01,2.916356983347835552e+01
2.380000000000000000e+02,5.103319306658883647e+01,9.501356434618305258e+00,6.600509428366636655e+01,1.241721171191614914e+01,5.694569705082820121e+01,2.911081579811552800e+01
2.390000000000000000e+02,5.102300744178968017e+01,9.461415323436769498e+00,6.602361950507530253e+01,1.236116692143627738e+01,5.695221572452121706e+01,2.911786590478359216e+01
2.400000000000000000e+02,5.103588920169406862e+01,9.463826212108644498e+00,6.604485477952874817e+01,1.238154308204976850e+01,5.700667616852328479e+01,2.908686399052285765e+01
2.410000000000000000e+02,5.104686260223388672e+01,9.461463463612091118e+00,6.610373224763787903e+01,1.228213491195287510e+01,5.705615833478096732e+01,2.905786479232657626e+01
2.420000000000000000e+02,5.107860269301976786e+01,9.403333688393617606e+00,6.609821095425857607e+01,1.229872287032950595e+01,5.707429264753292841e+01,2.898190873300927350e+01
2.430000000000000000e+02,5.108353654339782679e+01,9.413661398439325367e+00,6.614230791727700876e+01,1.227602163135495950e+01,5.710036532899252393e+01,2.893363637190598681e+01
2.440000000000000000e+02,5.109010039843045803e+01,9.400494204627143802e+00,6.617331417605409172e+01,1.217241630391177942e+01,5.715711051582271551e+01,2.889478980985462186e+01
2.450000000000000000e+02,5.115403659527117952e+01,9.345894283718532591e+00,6.617804970700517231e+01,1.216358160361265561e+01,5.722887201390714296e+01,2.884210000486455527e+01
2.460000000000000000e+02,5.110256421667897797e+01,9.366465658204168321e+00,6.621683824571788080e+01,1.217932435793754387e+01,5.721668528695391842e+01,2.882035379328279490e+01
2.470000000000000000e+02,5.118306589941693119e+01,9.298364317315256145e+00,6.622139882633828734e+01,1.216563895624926950e+01,5.726947820288502555e+01,2.884663247654580687e+01
2.480000000000000000e+02,5.115793308437380205e+01,9.298739535176855142e+00,6.624923919204972833e+01,1.213523602689433289e+01,5.726109716627333057e+01,2.884157439989921201e+01
2.490000000000000000e+02,5.116127495072846187e+01,9.296974442962907759e+00,6.628762620942205785e+01,1.210890560476189037e+01,5.729965448787069704e+01,2.878215352082863987e+01
2.500000000000000000e+02,5.122956549408090154e+01,9.236436081747722682e+00,6.631473427552442956e+01,1.208521713762201877e+01,5.733485378363192808e+01,2.872303577977367794e+01
2.510000000000000000e+02,5.122449294929830188e+01,9.236828221215141355e+00,6.631444112663595547e+01,1.202812220907618901e+01,5.739171406346508775e+01,2.868590279929658138e+01
2.520000000000000000e+02,5.123963343791472624e+01,9.223955015850881622e+00,6.636887642053457625e+01,1.208114957809448242e+01,5.741923081976734977e+01,2.864581576779357519e+01
2.530000000000000000e+02,5.122380840268909452e+01,9.259906785100953996e+00,6.637797591217562854e+01,1.197977529835497279e+01,5.744409860301222182e+01,2.868271024818094261e+01
2.540000000000000000e+02,5.127244787134675619e+01,9.216873095585750519e+00,6.641579612911257868e+01,1.193613134286342436e+01,5.750196863647200018e+01,2.859965486607999807e+01
2.550000000000000000e+02,5.128469687649327113e+01,9.162963439256717635e+00,6.646260911175329511e+01,1.192742307777078814e+01,5.754151137262328319e+01,2.856007134201180264e+01
2.560000000000000000e+02,5.129443323510325570e+01,9.163726040440746345e+00,6.648000433913662732e+01,1.188012111288869477e+01,5.755996403327355893e+01,2.840544993245703509e+01
2.570000000000000000e+02,5.130356845285138689e+01,9.156427843957883894e+00,6.649139683063214079e+01,1.189560655447152904e+01,5.759064712687435872e+01,2.845924692887526319e+01
2.580000000000000000e+02,5.136427114356277457e+01,9.106634225600805266e+00,6.652092863555647284e+01,1.189987257606962778e+01,5.766397120809962473e+01,2.841732713096162044e+01
2.590000000000000000e+02,5.139806240847987340e+01,9.030296517233562525e+00,6.654495022439549246e+01,1.183799530094505315e+01,5.768750644749046330e+01,2.837471384064764024e+01
2.600000000000000000e+02,5.142035207177838885e+01,9.032073387732872050e+00,6.656339520674485755e+01,1.182236051151895140e+01,5.774122401180429875e+01,2.830369985205495453e+01
2.610000000000000000e+02,5.141386389936137391e+01,9.060028605990940065e+00,6.658318791430221495e+01,1.174197254425440029e+01,5.777592336214505053e+01,2.828364799369094840e+01
2.620000000000000000e+02,5.138961129310803244e+01,9.045965789729713435e+00,6.663627484313443006e+01,1.174877646030523870e+01,5.777985547546647638e+01,2.827146433153723137e+01
2.630000000000000000e+02,5.141994402958796684e+01,9.026539957421457316e+00,6.662765415713319328e+01,1.167645579117995069e+01,5.785402287377252151e+01,2.823675974821432888e+01
2.640000000000000000e+02,5.144769585438263704e+01,8.989233832074026154e+00,6.667506693571041865e+01,1.169852759287907595e+01,5.789953279902792360e+01,2.815070014529758069e+01
2.650000000000000000e+02,5.143197080824110401e+01,8.992479242830194508e+00,6.668238388778817693e+01,1.164388064849070936e+01,5.790864726009531438e+01,2.816080034696138767e+01
2.660000000000000000e+02,5.143660701849522354e+01,8.929333988417926804e+00,6.671297955309223937e+01,1.161536787310217100e+01,5.791577164739624806e+01,2.813738332243047324e+01
2.670000000000000000e+02,5.148969986499884044e+01,8.910009265964866643e+00,6.674017485594137611e+01,1.160572757883968542e+01,5.798562699505406215e+01,2.810206034244635021e+01
2.680000000000000000e+02,5.146642202393621801e+01,8.930479897393119870e+00,6.674195071570892424e+01,1.160303580047737881e+01,5.799791612380590777e+01,2.811301993508624264e+01
2.690000000000000000e+02,5.153126488384018700e+01,8.883007848364675496e+00,6.679453788251959168e+01,1.153483546900952916e+01,5.805245019635584214e+01,2.803448952568901831e+01
2.700000000000000000e+02,5.149984405794714348e+01,8.877098095722686821e+00,6.681265843627798517e+01,1.155112501698681449e+01,5.805637685661642422e+01,2.795138429168962091e+01
2.710000000000000000e+02,5.152447755520159944e+01,8.891375358288104991e+00,6.687110143645196558e+01,1.150608017913296699e+01,5.811153725681141680e+01,2.804227348881908810e+01
2.720000000000000000e+02,5.151962773412720509e+01,8.874376500773633936e+00,6.687916968826554864e+01,1.148861525201389888e+01,5.811792085109613026e+01,2.790937692691118244e+01
2.730000000000000000e+02,5.153656638381828259e+01,8.856822087214542449e+00,6.688378096441937259e+01,1.147764246280376810e+01,5.818503246959458153e+01,2.791837226835071561e+01
2.740000000000000000e+02,5.156704764080863157e+01,8.823938516470102300e+00,6.692874039951551879e+01,1.142205638967008596e+01,5.819386892237214681e+01,2.787570016812055584e+01
2.750000000000000000e+02,5.159300566942263799e+01,8.813992043845674473e+00,6.696511479320687954e+01,1.139013850790822602e+01,5.824872154659694701e+01,2.784678158393273151e+01
2.760000000000000000e+02,5.163912217637412994e+01,8.779175436394845988e+00,6.697772810194226167e+01,1.138945307283320041e+01,5.829369739793304461e+01,2.774998046190310674e+01
2.770000000000000000e+02,5.162956080477461285e+01,8.761329610123594236e+00,6.698914942374595682e+01,1.139159694492307473e+01,5.829031288929474641e+01,2.786898958581125640e+01
2.780000000000000000e+02,5.164943053579737864e+01,8.751492516607301653e+00,6.701038891637426786e+01,1.132939881952399830e+01,5.834096730876173353e+01,2.771577738900469967e+01
2.790000000000000000e+02,5.165176604344294731e+01,8.725250822866064127e+00,6.703168393811608894e+01,1.131114231826912686e+01,5.834764931344578542e+01,2.778468934898702614e+01
2.800000000000000000e+02,5.165595564882979573e+01,8.724946258414504996e+00,6.706735687174349891e+01,1.127937253723796651e+01,5.837025594303750609e+01,2.771948836399958793e+01
2.810000000000000000e+02,5.164491238960853536e+01,8.694318107050708733e+00,6.710028927550357025e+01,1.125621139901316070e+01,5.836409953516773186e+01,2.758311832460582735e+01
2.820000000000000000e+02,5.167929239354582194e+01,8.680191472045375889e+00,6.708575831111679122e+01,1.125062247626801870e+01,5.844655125772851534e+01,2.763449981069972239e+01
2.830000000000000000e+02,5.174039492647872152e+01,8.621206552554399494e+00,6.710646840853567596e+01,1.124685778577103612e+01,5.849051371191301740e+01,2.754878653827895363e+01
2.840000000000000000e+02,5.172706167922061127e+01,8.617508007929874481e+00,6.714586222069894461e+01,1.117680326282468606e+01,5.851564592377751239e+01,2.755215040842692176e+01
2.850000000000000000e+02,5.173889944288465870e+01,8.623029806675054587e+00,6.716893425150814778e+01,1.118404852223192592e+01,5.851998603853405001e+01,2.756256831405509189e+01
2.860000000000000000e+02,5.172998472360464461e+01,8.619809175148988700e+00,6.717424075216310086e+01,1.115633820672320553e+01,5.857353944044847083e+01,2.745040342542860401e+01
2.870000000000000000e+02,5.175760760470333821e+01,8.588801907677936498e+00,6.722172001895742710e+01,1.110123955490242764e+01,5.859696449377597816e+01,2.746171797238863377e+01
2.880000000000000000e+02,5.173972589134150724e+01,8.588014900174915311e+00,6.727127793303921521e+01,1.105955954494639393e+01,5.864127594385391262e+01,2.739974277854984663e+01
2.890000000000000000e+02,5.176979290318285365e+01,8.578796773894220351e+00,6.724064118637997467e+01,1.109241791260548204e+01,5.867717663039508835e+01,2.740667471926436605e+01
2.900000000000000000e+02,5.178459288523747261e+01,8.569067078777868218e+00,6.727951038393199212e+01,1.105408381600665280e+01,5.870945002890040598e+01,2.735535998222155385e+01
2.910000000000000000e+02,5.180642265743679076e+01,8.550065497047880214e+00,6.728251114869728156e+01,1.100913970490806193e+01,5.873615987076718881e+01,2.728513301947177894e+01
2.920000000000000000e+02,5.181207397249009716e+01,8.526868530827709236e+00,6.728728228756504848e+01,1.100938658836560435e+01,5.877042631002573359e+01,2.721426951579558562e+01
2.930000000000000000e+02,5.180797505174946593e+01,8.539612272865751308e+00,6.733443434218055756e+01,1.095670312490218734e+01,5.877959526909722854e+01,2.721604828141693488e+01
2.940000000000000000e+02,5.184945113842304210e+01,8.479952926309699990e+00,6.738047543550149499e+01,1.092262175959399606e+01,5.882362616775382946e+01,2.723959428836137775e+01
2.950000000000000000e+02,5.185055021546844500e+01,8.472864611536008894e+00,6.739099765027690125e+01,1.094820884965423780e+01,5.886969264755900610e+01,2.719948144244332511e+01
2.960000000000000000e+02,5.182920032077365846e+01,8.502520096607696587e+00,6.739556839119674692e+01,1.088105487008380123e+01,5.886799396612705948e+01,2.717088226579193488e+01
2.970000000000000000e+02,5.183128043932792650e+01,8.504418544280223813e+00,6.742560759976379359e+01,1.087022875924395748e+01,5.888968938028710909e+01,2.709277582576132204e+01
2.980000000000000000e+02,5.186411432527069110e+01,8.449732637812948255e+00,6.746337227128509539e+01,1.085028081062512584e+01,5.894944162450285319e+01,2.708176344684046555e+01
2.990000000000000000e+02,5.184945109970549026e+01,8.459600039017505679e+00,6.746242036167372191e+01,1.087088268231122967e+01,5.896402908390403752e+01,2.706450723175309747e+01
3.000000000000000000e+02,5.188064056787735012e+01,8.431889395428518341e+00,6.748893199415289246e+01,1.088112578840337186e+01,5.900221682002401735e+01,2.700477170536660765e+01
3.010000000000000000e+02,5.198098343457931492e+01,8.360039871982019477e+00,6.751458597998333744e+01,1.077689089734330175e+01,5.909998587257841507e+01,2.693507892249995805e+01
3.020000000000000000e+02,5.197356103628109736e+01,8.375640850800733617e+00,6.754176709590814198e+01,1.076437148884830286e+01,5.909400060441759450e+01,2.694781030345166783e+01
3.030000000000000000e+02,5.197551585873986824e+01,8.336959997812906309e+00,6.755193614552163694e+01,1.077239267642681497e+01,5.911096012082874296e+01,2.692804561517177575e+01
3.040000000000000000e+02,5.196593617985391234e+01,8.336272125570182823e+00,6.758777087366479464e+01,1.071361880424695201e+01,5.914685685410458404e+01,2.692041970114422611e+01
3.050000000000000000e+02,5.202289494490012345e+01,8.285302158094879132e+00,6.759179835849337792e+01,1.070236625019301790e+01,5.918513496105487093e+01,2.686975256601969519e+01
3.060000000000000000e+02,5.203581481917291285e+01,8.268900329231197333e+00,6.762390444828913871e+01,1.066843595260228916e+01,5.921355515667515590e+01,2.687195770557110208e+01
3.070000000000000000e+02,5.204664486697596715e+01,8.230044841766357422e+00,6.766097144999055502e+01,1.062652275297376825e+01,5.923874332558395395e+01,2.676611679435795210e+01
3.080000000000000000e+02,5.201963175667656714e+01,8.243061175713172872e+00,6.768202075795230144e+01,1.062119267129490474e+01,5.923951329125298315e+01,2.677143394437610624e+01
3.090000000000000000e+02,5.207068641776712070e+01,8.200859644474126853e+00,6.769416803783840919e+01,1.057982500597961995e+01,5.929006302662384087e+01,2.676164643377320473e+01
3.100000000000000000e+02,5.207472646949637607e+01,8.208176761610895156e+00,6.773025964264176935e+01,1.057329267518133165e+01,5.930309659191685512e+01,2.678006410191201780e+01
3.110000000000000000e+02,5.208783134028442419e+01,8.241375762173253960e+00,6.772106495066584841e+01,1.061632415575858879e+01,5.933756697075997977e+01,2.665293215075109856e+01
3.120000000000000000e+02,5.209784752894670135e+01,8.197889028451381677e+00,6.774151411627093466e+01,1.056640537783630940e+01,5.936414302923740394e+01,2.670790564708220671e+01
3.130000000000000000e+02,5.213572178946601099e+01,8.150162220001220703e+00,6.776494875117244021e+01,1.051622094455947298e+01,5.940276100289108285e+01,2.667039279448680489e+01
3.140000000000000000e+02,5.214502058273706808e+01,8.128258444305158648e+00,6.776250939083914204e+01,1.050801899494268987e+01,5.942787965953858986e+01,2.658096949259440223e+01
3.150000000000000000e+02,5.215190118194645663e+01,8.146472472410936305e+00,6.782963660232022107e+01,1.049631542222112657e+01,5.944735448788373589e+01,2.658701381520328511e+01
3.160000000000000000e+02,5.216725945676493836e+01,8.119939482110178020e+00,6.786187125882531745e+01,1.045762831940610127e+01,5.949483196551982189e+01,2.656926935962122727e+01
3.170000000000000000e+02,5.216734392826374034e+01,8.117986363223474555e+00,6.787566016270564262e+01,1.044908318967900662e+01,5.950990121792523979e+01,2.656857170202793128e+01
3.180000000000000000e+02,5.213700109261732507e+01,8.150737250971998193e+00,6.782921899485792494e+01,1.041638073554405786e+01,5.951994013990092469e+01,2.651267190264840323e+01
3.190000000000000000e+02,5.217508715442103551e+01,8.108164127056415538e+00,6.788430404663085938e+01,1.041018155089810371e+01,5.954893904465896526e+01,2.645994646121294025e+01
3.200000000000000000e+02,5.217270868660038730e+01,8.080765524481096307e+00,6.787827558598966959e+01,1.038881298619457816e+01,5.959506182385305806e+01,2.645798248714870837e+01
3.210000000000000000e+02,5.221557782042739859e+01,8.054182409221290584e+00,6.790492643861688293e+01,1.035872906904954149e+01,5.964833386739095999e+01,2.641456680623894115e+01
3.220000000000000000e+02,5.223833787950695751e+01,7.996866768241947199e+00,6.794070040466438343e+01,1.035458200813358687e+01,5.965882318447797417e+01,2.634805572542369845e+01
3.230000000000000000e+02,5.225883401153433994e+01,8.040651333637725884e+00,6.795000856350630158e+01,1.035939647804977604e+01,5.970179924598106425e+01,2.635235396817199316e+01
3.240000000000000000e+02,5.224752772567618564e+01,8.016426877078847824e+00,6.793380811886909498e+01,1.032283851835462762e+01,5.971115920074984729e+01,2.634678940895276256e+01
3.250000000000000000e+02,5.225925505874503330e+01,7.993690392909905462e+00,6.795853234152508549e+01,1.027554843772170834e+01,5.971905665112357298e+01,2.631971990960276031e+01
3.260000000000000000e+02,5.225913231393211333e+01,7.969752325970902440e+00,6.800366598928076201e+01,1.029436988504523853e+01,5.975758010505611395e+01,2.627083837884104156e+01
3.270000000000000000e+02,5.225838677903526275e+01,7.970880879296196930e+00,6.802827090890998818e+01,1.025564070644541736e+01,5.979070257529234311e+01,2.623037219251322938e+01
3.280000000000000000e+02,5.230384749428838376e+01,7.903400867413251873e+00,6.802847611598480171e+01,1.024889684742332463e+01,5.983610030117198164e+01,2.619314117920704277e+01
3.290000000000000000e+02,5.232561384714566799e+01,7.921375867648002611e+00,6.806328580725906363e+01,1.020619868824624632e+01,5.986849766918736293e+01,2.621166483561198035e+01
3.300000000000000000e+02,5.233095615134279655e+01,7.910628871021107678e+00,6.805174072787292516e+01,1.016700483794905097e+01,5.989796468131562790e+01,2.613865582555787270e+01
3.310000000000000000e+02,5.232491388891497763e+01,7.884226024660289767e+00,6.807071720433030748e+01,1.020068614910810467e+01,5.991851299644535800e+01,2.609805530971950915e+01
3.320000000000000000e+02,5.232802890712379451e+01,7.904223181243635210e+00,6.813677608049833623e+01,1.018285254535511974e+01,5.992988927140194733e+01,2.612214760087494270e+01
3.330000000000000000e+02,5.237334816272442595e+01,7.891752886975932135e+00,6.812741740137083468e+01,1.013953250493758773e+01,5.997293372031970193e+01,2.606914542271540824e+01
3.340000000000000000e+02,5.238409715228610253e+01,7.845166283794957174e+00,6.814841908267420933e+01,1.012687232759263800e+01,6.000079265007605755e+01,2.604373249640831745e+01
3.350000000000000000e+02,5.238390289616381068e+01,7.838903186667678824e+00,6.817358450604299946e+01,1.010998469947749712e+01,6.002010484027047710e+01,2.603998805315066534e+01
3.360000000000000000e+02,5.238977868536598947e+01,7.841344627559694302e+00,6.816011143545819095e+01,1.007066800044133181e+01,6.003874671153532461e+01,2.600901672167655576e+01
3.370000000000000000e+02,5.236585906020597037e+01,7.846143050071520797e+00,6.822736764973045354e+01,1.008753854392940141e+01,6.004324668493026707e+01,2.599644165365105053e+01
3.380000000000000000e+02,5.237717658026605960e+01,7.844299705619485863e+00,6.825638230641682469e+01,9.984478624457986840e+00,6.008002573812109404e+01,2.590807247161865234e+01
3.390000000000000000e+02,5.242812087393215137e+01,7.767011096334864639e+00,6.825334312976934825e+01,1.000892682768340869e+01,6.012934698610224871e+01,2.590690398420024110e+01
3.400000000000000000e+02,5.243523221749526186e+01,7.813986193420540793e+00,6.826720887779171676e+01,9.959864204765384699e+00,6.017176834334674851e+01,2.588068234207283780e+01
3.410000000000000000e+02,5.243071493531903826e+01,7.769449142309335699e+00,6.827869321138430792e+01,9.963843871385623885e+00,6.019536469125340261e+01,2.584091422089144885e+01
3.420000000000000000e+02,5.243436422918597373e+01,7.727708987700633081e+00,6.832960471536360103e+01,9.945405287620348034e+00,6.018157249841934231e+01,2.579777812142657467e+01
3.430000000000000000e+02,5.246062826702737425e+01,7.729990231685149205e+00,6.830922017953335512e+01,9.945493808159461935e+00,6.022887696975316629e+01,2.582607136424790184e+01
3.440000000000000000e+02,5.247156819115336646e+01,7.744548379865467069e+00,6.830988451965853869e+01,9.898245037111461642e+00,6.023716564667530804e+01,2.574408244271563717e+01
3.450000000000000000e+02,5.247486067429566958e+01,7.715269836605104459e+00,6.834973849190606643e+01,9.860096495375673342e+00,6.026362234914404326e+01,2.575098324637127689e+01
3.460000000000000000e+02,5.250801113324287428e+01,7.714491077977368327e+00,6.835954924526376431e+01,9.901556610042213435e+00,6.031092263898278816e+01,2.572024444840912238e+01
3.470000000000000000e+02,5.253454370172615029e+01,7.658791937379755943e+00,6.840132346927609319e+01,9.862860325055244459e+00,6.033501497089352483e+01,2.573083511580768956e+01
3.480000000000000000e+02,5.251537384131016495e+01,7.665287319411579148e+00,6.840032630496556010e+01,9.836124020763952203e+00,6.034907135596642291e+01,2.560818160293448642e+01
3.490000000000000000e+02,5.254965017595861809e+01,7.599838485065688154e+00,6.841103453921456889e+01,9.834035893790742833e+00,6.038078736851358030e+01,2.563712100493602364e+01
3.500000000000000000e+02,5.255576552081311803e+01,7.621558904647827148e+00,6.841884723484007225e+01,9.789660759461231265e+00,6.040145684918786628e+01,2.558342648367596439e+01
3.510000000000000000e+02,5.257998611580612192e+01,7.614680754832732212e+00,6.843098669378167642e+01,9.776498896443944986e+00,6.044255989433354159e+01,2.557517655690510949e+01
3.520000000000000000e+02,5.259406405228835268e+01,7.589909325298081377e+00,6.847600345122508259e+01,9.742611306345361655e+00,6.048560435140234404e+01,2.557076141976902761e+01
3.530000000000000000e+02,5.258409257831736738e+01,7.600784964031642943e+00,6.849133891733283974e+01,9.739523952842777277e+00,6.048844532273773922e+01,2.552104913271390529e+01
3.540000000000000000e+02,5.257309392171028151e+01,7.585970526067619346e+00,6.854533440435034208e+01,9.714000616318140047e+00,6.050900366367437755e+01,2.547453656970945346e+01
3.550000000000000000e+02,5.258981627888150001e+01,7.548741823587661770e+00,6.850579546659420771e+01,9.737731937669281024e+00,6.052506711747911083e+01,2.545407604152320857e+01
3.560000000000000000e+02,5.264374593588021867e+01,7.549597348922338469e+00,6.854675421755538878e+01,9.686540244990943904e+00,6.058713192409939552e+01,2.544034905718941886e+01
3.570000000000000000e+02,5.262766388542631546e+01,7.549947685665554076e+00,6.857375664181179786e+01,9.658288588890663107e+00,6.057723906101324474e+01,2.542949668362609472e+01
3.580000000000000000e+02,5.262821235412206988e+01,7.549489074283176393e+00,6.857500824969039854e+01,9.695016237405630122e+00,6.061039199177017167e+01,2.543147639739207833e+01
3.590000000000000000e+02,5.262158624738709989e+01,7.549119058837238327e+00,6.859572964448196331e+01,9.648855572072868370e+00,6.062183071201683049e+01,2.538700119246784581e+01
3.600000000000000000e+02,5.267922285683134476e+01,7.486529358431824654e+00,6.858486706986386139e+01,9.632665422227647767e+00,6.066175552922436509e+01,2.533908963814759829e+01
3.610000000000000000e+02,5.268511335462586231e+01,7.492663145065307617e+00,6.861532023421719373e+01,9.618954931568895361e+00,6.068888961759388678e+01,2.529224070524557888e+01
3.620000000000000000e+02,5.266111272828191403e+01,7.485040273421850188e+00,6.861852663806361363e+01,9.603282162266918220e+00,6.073137440640702778e+01,2.528669356484698483e+01
3.630000000000000000e+02,5.269223158787458772e+01,7.467327417471469886e+00,6.863293402011578337e+01,9.541726719619880726e+00,6.074601990137344387e+01,2.529394166082398598e+01
3.640000000000000000e+02,5.268140218196771229e+01,7.456467921917255381e+00,6.869319294252966301e+01,9.568361873300666787e+00,6.076077171064849836e+01,2.526219361460107038e+01
3.650000000000000000e+02,5.271433362186464677e+01,7.452164692756457320e+00,6.868301000350560059e+01,9.540940211369441926e+00,6.082200463612875296e+01,2.521531849233513256e+01
3.660000000000000000e+02,5.271110954243913227e+01,7.425365621208126043e+00,6.866651912428375226e+01,9.518178312187520973e+00,6.083743013887323769e+01,2.513175737755930328e+01
3.670000000000000000e+02,5.273779277516226216e+01,7.403356305554381400e+00,6.872493863309550477e+01,9.470130345760248147e+00,6.082456904191236902e+01,2.518238684662387072e+01
3.680000000000000000e+02,5.276934174187162796e+01,7.363878327557164205e+00,6.874233504238291914e+01,9.451742636851776069e+00,6.087433452280158974e+01,2.516617674705309682e+01
3.690000000000000000e+02,5.276243629822364767e+01,7.373935999014438636e+00,6.874902601323576334e+01,9.467618795541616450e+00,6.090117419479239658e+01,2.508836186237824251e+01
3.700000000000000000e+02,5.278495421165074930e+01,7.359584358003404603e+00,6.875897740910195921e+01,9.451251633146888764e+00,6.092361763196114310e+01,2.511810172317374423e+01
3.710000000000000000e+02,5.279239451783335113e+01,7.379425087545672390e+00,6.879149544952262829e+01,9.431220303233871505e+00,6.092482053316557256e+01,2.504441575922517771e+01
3.720000000000000000e+02,5.279002432741670958e+01,7.336649199836274171e+00,6.879696329230935703e+01,9.438344450078458792e+00,6.095695787413507816e+01,2.502283228360689549e+01
3.730000000000000000e+02,5.280302661300724054e+01,7.331322769833426456e+00,6.879273828278239478e+01,9.409420685890394154e+00,6.099044278136685904e+01,2.494880591498480982e+01
3.740000000000000000e+02,5.278255459182283005e+01,7.331009858693832371e+00,6.880951635654156462e+01,9.375669752430711767e+00,6.103426556709484885e+01,2.497884848178961192e+01
3.750000000000000000e+02,5.285579135275295215e+01,7.304941584921290421e+00,6.883778545591566456e+01,9.364794401022104253e+00,6.108295761010586489e+01,2.494835479442889792e+01
3.760000000000000000e+02,5.283239462029221301e+01,7.288898390582484232e+00,6.885272229023468071e+01,9.347748984638442948e+00,6.108172909826294728e+01,2.496605696229853066e+01
3.770000000000000000e+02,5.285179918240277885e+01,7.283140614501431465e+00,6.888468898871005308e+01,9.384720288790189713e+00,6.107482739799043259e+01,2.490305511768047708e+01
3.780000000000000000e+02,5.285203110866057585e+01,7.255018474709274301e+00,6.886580443178486632e+01,9.255705935323339517e+00,6.110935291062052954e+01,2.485587374369303504e+01
3.790000000000000000e+02,5.283624288159558091e+01,7.270299200318817157e+00,6.890929007733988954e+01,9.336696209051670081e+00,6.113099205799591829e+01,2.486780846424591829e+01
3.800000000000000000e+02,5.288505794044233710e+01,7.231239055975889229e+00,6.890973409832034235e+01,9.273979472298908178e+00,6.120149407019982846e+01,2.476949770022661212e+01
3.810000000000000000e+02,5.288603182939382918e+01,7.240632780596741647e+00,6.895175890229705828e+01,9.306969940152942655e+00,6.118567874288966379e+01,2.482776213099813845e+01
3.820000000000000000e+02,5.290076642158703635e+01,7.201558088644956612e+00,6.893711915382972677e+01,9.233751048389663652e+00,6.121559650062495450e+01,2.479136323521279905e+01
3.830000000000000000e+02,5.292749230678264638e+01,7.192139338224362355e+00,6.894768636654583815e+01,9.233036644438392671e+00,6.125875075250608859e+01,2.476099868513579949e+01
3.840000000000000000e+02,5.291761334329589062e+01,7.195680622361663836e+00,6.898045884238348435e+01,9.216208592439310010e+00,6.125199840415237418e+01,2.474438281752105340e+01
3.850000000000000000e+02,5.293194885742970257e+01,7.163640543945834160e+00,6.896438327202430685e+01,9.208978481781787906e+00,6.127087139064430232e+01,2.476217904865232455e+01
3.860000000000000000e+02,5.294788697642138686e+01,7.157624256916535366e+00,6.900580235016651898e+01,9.156971173408704701e+00,6.130508645375570609e+01,2.474233799306755444e+01
3.870000000000000000e+02,5.294830808476505268e+01,7.161147480337028526e+00,6.903230036222018384e+01,9.139712390736637104e+00,6.133818679385716166e+01,2.467357620011027919e+01
3.880000000000000000e+02,5.291849452817542243e+01,7.144252090372591013e+00,6.901029135630680855e+01,9.156802589057857489e+00,6.132960445860511811e+01,2.463637209346151735e+01
3.890000000000000000e+02,5.293430744888436124e+01,7.152772292112692831e+00,6.904048411051431344e+01,9.167903541499732967e+00,6.138105893746399744e+01,2.463657556028447715e+01
3.900000000000000000e+02,5.293738576489635506e+01,7.134681071990575774e+00,6.905324364931155401e+01,9.109664660233717015e+00,6.140289558508457901e+01,2.455130649631858830e+01
3.910000000000000000e+02,5.298423778093778225e+01,7.087966841510218607e+00,6.909822246355888353e+01,9.116052603110288644e+00,6.141270291907154899e+01,2.458353989756005475e+01
3.920000000000000000e+02,5.300946637504120673e+01,7.069783422682020202e+00,6.908345182940490758e+01,9.134225132118942270e+00,6.144683456420898438e+01,2.456929700802534100e+01
3.930000000000000000e+02,5.301221259842571243e+01,7.053590163206442831e+00,6.910702606347889798e+01,9.092667958675287210e+00,6.146582886296459947e+01,2.452669957967905034e+01
3.940000000000000000e+02,5.302773852022285439e+01,7.056161670603303904e+00,6.909150626109197901e+01,9.086346043480766355e+00,6.151822229532095321e+01,2.452341701637985238e+01
3.950000000000000000e+02,5.301911299249046294e+01,7.050170484771076218e+00,6.911415027145646661e+01,9.062503826923858696e+00,6.151841715462187210e+01,2.446015758188361744e+01
3.960000000000000000e+02,5.304278611117958064e+01,7.074996807636359186e+00,6.913319621534429871e+01,9.021706153184940291e+00,6.155629039014506532e+01,2.444054409581371701e+01
3.970000000000000000e+02,5.300052524224305728e+01,7.062151048937414188e+00,6.914359488446487489e+01,9.000555939144557982e+00,6.153674161536061149e+01,2.440988584665151606e+01
3.980000000000000000e+02,5.307929409874810034e+01,6.999509526114178648e+00,6.918245311068673686e+01,9.029905021700084689e+00,6.160381375011216676e+01,2.445496991964487066e+01
3.990000000000000000e+02,5.304202141109694679e+01,7.012800467319977749e+00,6.917975131874410977e+01,8.968368289817092887e+00,6.161360179868519538e+01,2.436521293770553598e+01
4.000000000000000000e+02,5.305138607514209781e+01,7.014894941933135009e+00,6.917830571557722408e+01,8.979163944211780546e+00,6.163115499773596184e+01,2.435799127562433242e+01
4.010000000000000000e+02,5.312394099357800314e+01,6.935585009746062291e+00,6.917607035596147114e+01,8.973860353486150743e+00,6.168294190952921241e+01,2.435606754335582735e+01
4.020000000000000000e+02,5.310908865521096800e+01,6.924313453527597417e+00,6.924321632303743002e+01,8.920523394886245683e+00,6.169134677984776260e+01,2.425281792013054272e+01
4.030000000000000000e+02,5.308507210372859220e+01,6.973141366599971747e+00,6.924335483811859149e+01,8.906672216888166460e+00,6.172143231905423733e+01,2.424082027337490075e+01
4.040000000000000000e+02,5.314481850159474163e+01,6.912958153292664498e+00,6.923204720325958306e+01,8.934561427841838821e+00,6.175502785250672133e+01,2.422816289591992955e+01
4.050000000000000000e+02,5.312923484174614686e+01,6.938473866536067014e+00,6.927267378619592364e+01,8.937067920326168036e+00,6.178191501258784513e+01,2.421716000483586129e+01
4.060000000000000000e+02,5.313515537416833467e+01,6.938276781995072362e+00,6.929767820162651049e+01,8.866616342821691532e+00,6.176316591409535306e+01,2.422218910445515050e+01
4.070000000000000000e+02,5.317835187708210753e+01,6.909633186128404603e+00,6.929320386332324233e+01,8.874314067710159293e+00,6.184582611638256822e+01,2.414824978918091958e+01
4.080000000000000000e+02,5.317149616306663518e+01,6.878289695478912336e+00,6.926926298630543499e+01,8.888182220295963276e+00,6.183002987070980083e+01,2.415961537809453574e+01
4.090000000000000000e+02,5.316138182542263024e+01,6.894708179001115766e+00,6.935152663328707945e+01,8.776116723688240029e+00,6.184046532557560738e+01,2.418514935583131020e+01
4.100000000000000000e+02,5.315552012940757010e+01,6.897509689005012490e+00,6.937804017107711729e+01,8.817957442030946780e+00,6.185700397817497276e+01,2.407749838706774526e+01
4.110000000000000000e+02,5.319118252167334759e+01,6.904153316448896405e+00,6.936338052179058877e+01,8.826674575479621865e+00,6.188785452720446756e+01,2.408714560973338692e+01
4.120000000000000000e+02,5.320692033645434549e+01,6.855234759485619556e+00,6.936950416238899209e+01,8.792870774228347841e+00,6.192476251390245068e+01,2.403002289013985049e+01
4.130000000000000000e+02,5.317267720923464935e+01,6.837608632878360737e+00,6.934240846552400228e+01,8.780041751698551167e+00,6.192150789244561793e+01,2.407447865477993787e+01
4.140000000000000000e+02,5.320062358970315586e+01,6.830855455154027922e+00,6.940993919128027301e+01,8.752012966025588980e+00,6.193380598736624165e+01,2.402472662314390561e+01
4.150000000000000000e+02,5.323532761467827612e+01,6.803211782732580204e+00,6.938133041675273205e+01,8.732072284079006153e+00,6.196996313078790308e+01,2.401037474575205621e+01
4.160000000000000000e+02,5.329011439461993405e+01,6.780857901287894229e+00,6.941540384700155641e+01,8.726185684530143760e+00,6.200962573646480536e+01,2.394361986665644082e+01
4.170000000000000000e+02,5.324692035536480716e+01,6.784871869617038698e+00,6.941624976427127081e+01,8.756062980391021711e+00,6.196581119961209083e+01,2.396160218654534901e+01
4.180000000000000000e+02,5.324509625149588743e+01,6.741334250849535970e+00,6.941428295363728296e+01,8.721146102644439679e+00,6.205840718032967374e+01,2.397815643212734216e+01
4.190000000000000000e+02,5.324769748378003698e+01,6.778605505951449395e+00,6.945418946763388135e+01,8.723015479552440610e+00,6.205915897728031894e+01,2.393867349217080687e+01
4.200000000000000000e+02,5.327378805885967239e+01,6.765947865624712954e+00,6.945844222133995061e+01,8.724784600429046577e+00,6.207403429960592689e+01,2.392161273956298828e+01
4.210000000000000000e+02,5.324888034559722882e+01,6.776536998585758198e+00,6.947760530210968000e+01,8.710311673645280806e+00,6.208492031260433919e+01,2.389977293748122023e+01
4.220000000000000000e+02,5.327284294723445157e+01,6.709439022928221696e+00,6.949321117156591754e+01,8.692587016994117732e+00,6.212591573927137745e+01,2.385894199925609982e+01
4.230000000000000000e+02,5.330460172229343385e+01,6.745820897257226001e+00,6.951212861395289622e+01,8.627694517119318007e+00,6.216687807262454157e+01,2.382005433954744333e+01
4.240000000000000000e+02,5.332817268575358582e+01,6.660481524263691888e+00,6.949445464468409739e+01,8.614368169735639569e+00,6.218941275278727687e+01,2.379665189726739882e+01
4.250000000000000000e+02,5.331323812965653985e+01,6.685364631506113042e+00,6.953977672870342985e+01,8.655200469188201851e+00,6.218376267261993462e+01,2.376529569707365042e+01
4.260000000000000000e+02,5.332340119231460562e+01,6.690707057969182969e+00,6.951941438006539897e+01,8.584940021873538996e+00,6.221475321614843779e+01,2.378958719204633709e+01
4.270000000000000000e+02,5.334374491985027333e+01,6.656038718345837601e+00,6.955159050990373260e+01,8.580915705770509661e+00,6.219875422094622763e+01,2.377773045270870966e+01
4.280000000000000000e+02,5.337357406534700033e+01,6.642775613018589986e+00,6.955568959570338450e+01,8.607396178775363893e+00,6.224466694725883542e+01,2.372370122436784357e+01
4.290000000000000000e+02,5.339584322464772015e+01,6.609076202425182345e+00,6.959194468229244990e+01,8.563377857208251953e+00,6.226858425140380859e+01,2.367102556962233351e+01
4.300000000000000000e+02,5.334585872674600182e+01,6.629785833195743550e+00,6.961774711527377235e+01,8.548191889738424365e+00,6.226145350627409414e+01,2.366204619611430360e+01
4.310000000000000000e+02,5.340435621677301015e+01,6.656300061788314792e+00,6.958030442294911211e+01,8.519360085837861973e+00,6.234508592654497505e+01,2.369128192999423987e+01
4.320000000000000000e+02,5.338000614011389899e+01,6.584582856577685384e+00,6.960732461855961617e+01,8.550477180725488680e+00,6.233407622117263713e+01,2.364635451227171714e+01
4.330000000000000000e+02,5.336594854868375393e+01,6.633807767150748269e+00,6.965076314893543952e+01,8.522647446037357355e+00,6.234878607692881047e+01,2.362593470679389185e+01
4.340000000000000000e+02,5.339825174339815561e+01,6.590329253775442098e+00,6.964785359252212515e+01,8.478541282507089605e+00,6.238325787405681666e+01,2.355247220422467791e+01
4.350000000000000000e+02,5.339834003366975423e+01,6.598361459552732455e+00,6.967322212814265470e+01,8.475522471289348658e+00,6.240058596521360812e+01,2.354941222199008166e+01
4.360000000000000000e+02,5.339050461899520883e+01,6.593480434173192961e+00,6.965675878524780273e+01,8.449244544037387783e+00,6.242747249766293294e+01,2.352369526920155707e+01
4.370000000000000000e+02,5.340690368261092402e+01,6.594493360600919729e+00,6.967545863298269637e+01,8.411794057259193380e+00,6.241608753367366802e+01,2.358302820645845799e+01
4.380000000000000000e+02,5.342375600236093902e+01,6.565628722182705879e+00,6.969783324461717200e+01,8.443320009443494811e+00,6.245225317865356374e+01,2.359961301037388992e+01
4.390000000000000000e+02,5.341122384560414105e+01,6.576570639243493055e+00,6.969232330770573469e+01,8.441106553770538312e+00,6.246174123552110302e+01,2.355962674230591958e+01
4.400000000000000000e+02,5.345207240031315621e+01,6.545379169985779733e+00,6.972143686734713697e+01,8.401216996021759087e+00,6.250206234923794568e+01,2.347515249659872438e+01
4.410000000000000000e+02,5.347191667964315798e+01,6.509366524525177944e+00,6.972854479153950535e+01,8.395425272803020533e+00,6.252053639827630604e+01,2.346820942968384927e+01
4.420000000000000000e+02,5.347005026768415803e+01,6.517935457392635357e+00,6.975613845107902478e+01,8.415347873655139921e+00,6.253795499883146647e+01,2.339628907554169857e+01
4.430000000000000000e+02,5.346847922577817513e+01,6.515743528675828955e+00,6.976124982548574849e+01,8.383986230589385968e+00,6.256652634775536370e+01,2.340271128140962986e+01
4.440000000000000000e+02,5.349441474115747042e+01,6.492374570960672386e+00,6.977300604795799188e+01,8.359709584814870809e+00,6.258666669405423022e+01,2.340528028439252850e+01
4.450000000000000000e+02,5.348516822676373295e+01,6.470226746339064583e+00,6.977240192992054801e+01,8.317929970912445015e+00,6.259194381420428499e+01,2.335408685961340325e+01
4.460000000000000000e+02,5.350805149526677695e+01,6.463365679113273643e+00,6.982569118850251755e+01,8.325129258326995796e+00,6.262115143506954951e+01,2.333468301072079853e+01
4.470000000000000000e+02,5.351461553573608398e+01,6.422660049210247024e+00,6.977531163509074474e+01,8.328866638688959156e+00,6.263785571725959755e+01,2.337162426190498721e+01
4.480000000000000000e+02,5.352247287880661020e+01,6.473854953407222723e+00,6.980839368420787139e+01,8.268038894376184444e+00,6.269173991374481147e+01,2.327418023296910476e+01
4.490000000000000000e+02,5.353991375010237874e+01,6.425719593325231571e+00,6.981883996164695816e+01,8.313764229798929151e+00,6.268377318749060834e+01,2.330191670931302639e+01
4.500000000000000000e+02,5.355222802080659505e+01,6.394470665189954772e+00,6.982591426066863960e+01,8.281664864629762590e+00,6.271735606234297222e+01,2.322454404423379515e+01
4.510000000000000000e+02,5.354011423771198253e+01,6.397275804454444881e+00,6.986444512799255335e+01,8.259603708218305584e+00,6.271263323074731488e+01,2.328464913979554751e+01
4.520000000000000000e+02,5.353406835417462162e+01,6.431679006315704328e+00,6.986273282817285235e+01,8.253569499040262158e+00,6.274107452131743656e+01,2.317756065955529010e+01
4.530000000000000000e+02,5.357201562783656357e+01,6.394311860076382636e+00,6.988354316735878058e+01,8.247663410300882347e+00,6.276766970218756114e+01,2.323583277677878201e+01
4.540000000000000000e+02,5.357193685596824650e+01,6.341955726982181574e+00,6.986754074667254599e+01,8.260134334238166787e+00,6.276918996501171932e+01,2.316506835741874326e+01
4.550000000000000000e+02,5.358958917397718835e+01,6.339707596689208025e+00,6.989145925921252456e+01,8.237679589507926892e+00,6.281013439863155412e+01,2.316508901221120453e+01
4.560000000000000000e+02,5.356392456935002144e+01,6.377738748860155127e+00,6.994724279591160609e+01,8.161848090652727095e+00,6.283134156414586613e+01,2.313111271817459880e+01
4.570000000000000000e+02,5.359216332231831359e+01,6.328887442238310790e+00,6.990733870074279821e+01,8.158311587113599828e+00,6.285547056768695029e+01,2.309253191336607358e+01
4.580000000000000000e+02,5.357593243346254752e+01,6.387359386835342434e+00,6.989987971436264047e+01,8.168933446590717296e+00,6.286389032184567327e+01,2.311800189711089715e+01
4.590000000000000000e+02,5.359588387277391064e+01,6.326627513282319093e+00,6.994373491279080213e+01,8.187933406259260138e+00,6.287237824334037839e+01,2.309334771245972817e+01
4.600000000000000000e+02,5.361705710541488656e+01,6.345714204331748931e+00,6.995942518853733816e+01,8.134781760028284125e+00,6.290941521245190415e+01,2.302874381725604636e+01
4.610000000000000000e+02,5.361789621858515176e+01,6.331244802882528333e+00,6.998208700082241762e+01,8.124862014737903593e+00,6.293248317588088980e+01,2.301397435277955239e+01
4.620000000000000000e+02,5.367445514752314750e+01,6.270480936409061457e+00,7.001018987150274597e+01,8.113357869987813942e+00,6.296741758656298060e+01,2.302722155742156218e+01
4.630000000000000000e+02,5.365599621055472568e+01,6.289508181759434713e+00,6.999137526495843531e+01,8.131222290870470104e+00,6.298355959215734856e+01,2.297943350800082385e+01
4.640000000000000000e+02,5.365047632119594567e+01,6.306807399814964299e+00,7.001354385848738104e+01,8.082686477237277956e+00,6.297512544322218275e+01,2.294641190716344070e+01
4.650000000000000000e+02,5.366610816401294670e+01,6.247508815211108235e+00,7.000889013975094599e+01,8.037576100765130960e+00,6.300290023771107428e+01,2.298534087645701973e+01
4.660000000000000000e+02,5.364933267414060225e+01,6.276865078852726931e+00,7.000647424021337883e+01,8.048490363308507867e+00,6.301286480569432058e+01,2.294406755561502465e+01
4.670000000000000000e+02,5.369673574684012607e+01,6.243166566913963322e+00,7.005337503425076306e+01,8.031027099006196934e+00,6.304572383358947718e+01,2.290373419900225826e+01
4.680000000000000000e+02,5.367299211330902864e+01,6.255342799374180807e+00,7.005226999062757898e+01,8.035819976757734295e+00,6.305647585942195121e+01,2.286300533653324507e+01
4.690000000000000000e+02,5.369320916314410397e+01,6.219921572595580095e+00,7.006681027371659809e+01,8.029921874021871631e+00,6.309333485008303910e+01,2.289186184222881693e+01
4.700000000000000000e+02,5.369742952860318042e+01,6.172225901204297038e+00,7.008891762831271421e+01,8.036538961606147780e+00,6.307333697620619972e+01,2.290042628589858253e+01
4.710000000000000000e+02,5.373716794119940943e+01,6.199012010525434491e+00,7.008191987591931138e+01,8.041176264102642079e+00,6.314797041966365043e+01,2.282923611208923731e+01
4.720000000000000000e+02,5.372965391680725844e+01,6.162462499406602845e+00,7.007822002304925491e+01,8.007175235666780466e+00,6.310381516024598625e+01,2.281360251271826556e+01
4.730000000000000000e+02,5.375552509584997551e+01,6.182613164950639728e+00,7.007397334596031158e+01,7.990040501977643039e+00,6.316304889907185327e+01,2.280832391722589492e+01
4.740000000000000000e+02,5.376279831543946841e+01,6.131252902185814868e+00,7.012488132256727624e+01,7.945416961979661963e+00,6.315990161080645038e+01,2.274279270009098042e+01
4.750000000000000000e+02,5.374817311254322050e+01,6.154855375615959190e+00,7.011213974667410298e+01,7.936764476645706168e+00,6.316690769358577029e+01,2.280784031468578732e+01
4.760000000000000000e+02,5.377951517675676740e+01,6.145145008706639267e+00,7.013520031708937097e+01,7.957504684089595770e+00,6.321149099790132908e+01,2.283470596411289222e+01
4.770000000000000000e+02,5.377782632346846015e+01,6.150645135814308162e+00,7.013877718061463895e+01,7.963624911430554398e+00,6.324186056903285191e+01,2.276430495987590419e+01
4.780000000000000000e+02,5.379169403997241972e+01,6.099426071867983801e+00,7.015077637403439326e+01,7.919889719058305744e+00,6.322708934392684910e+01,2.269845898131019979e+01
4.790000000000000000e+02,5.382117202546861279e+01,6.065664393270117749e+00,7.016577084451660085e+01,7.911083796085455866e+00,6.328912000574617736e+01,2.266724311796009061e+01
4.800000000000000000e+02,5.382384388263409392e+01,6.064065248538286212e+00,7.018317494636926313e+01,7.900143291196252804e+00,6.328939886989756758e+01,2.262903732723659900e+01
4.810000000000000000e+02,5.382262761164933806e+01,6.075461446729480741e+00,7.018253118360145493e+01,7.903738847145667101e+00,6.331607593634188902e+01,2.263325376592130667e+01
4.820000000000000000e+02,5.382144619257022100e+01,6.068031496471828490e+00,7.020663773911631722e+01,7.883649135247255302e+00,6.332426209735054101e+01,2.261560956840841285e+01
4.830000000000000000e+02,5.385741064283582347e+01,6.054118718856420500e+00,7.018164593541723661e+01,7.898497756729778274e+00,6.336063207316601620e+01,2.256262580349914160e+01
4.840000000000000000e+02,5.385600469051262706e+01,6.021756726452427877e+00,7.023552334002958730e+01,7.842391199535793334e+00,6.334604698572402981e+01,2.257004969344179912e+01
4.850000000000000000e+02,5.386912744473188042e+01,6.032494284148908648e+00,7.023742449589265391e+01,7.816285170041597397e+00,6.340164783673408522e+01,2.257063868106939708e+01
4.860000000000000000e+02,5.386549928657010611e+01,6.026549263897105213e+00,7.026333436395368892e+01,7.814228375752766631e+00,6.341676471579788199e+01,2.251576502710326011e+01
4.870000000000000000e+02,5.387729437738401828e+01,6.008297504522861487e+00,7.024767671691046189e+01,7.826795694155570970e+00,6.343906333303859668e+01,2.250620665101923379e+01
4.880000000000000000e+02,5.385271763190245053e+01,6.026573511270376216e+00,7.029115453540769920e+01,7.760085684621436108e+00,6.342611911154200754e+01,2.248846319801787175e+01
4.890000000000000000e+02,5.389444978420550569e+01,5.978153412158672353e+00,7.027298115868853756e+01,7.758302097646598838e+00,6.345491523416633584e+01,2.250122953887678534e+01
4.900000000000000000e+02,5.391081823039258580e+01,5.973333212045522700e+00,7.028826540555709812e+01,7.792699881089039771e+00,6.351409748273018607e+01,2.244924011393489849e+01
4.910000000000000000e+02,5.391096481502565751e+01,5.971974124256361982e+00,7.031024300746429390e+01,7.784688016288300538e+00,6.352526285709478771e+01,2.243930985377384957e+01
4.920000000000000000e+02,5.389642385743621844e+01,5.943449578733525307e+00,7.031403888596427976e+01,7.720691617737468704e+00,6.351096476041352901e+01,2.233997053162664415e+01
4.930000000000000000e+02,5.391986001658643346e+01,5.941855202373276690e+00,7.031233584371386769e+01,7.704909065849760985e+00,6.355574964050553888e+01,2.236929015624217598e+01
4.940000000000000000e+02,5.394190209136050385e+01,5.926250249911577228e+00,7.033065329453884829e+01,7.756481498734563829e+00,6.355502539414625573e+01,2.236718314733260726e+01
4.950000000000000000e+02,5.397736798392401170e+01,5.939100090255085007e+00,7.033034900722341831e+01,7.725037462690956147e+00,6.362470894185905479e+01,2.234252209133572009e+01
4.960000000000000000e+02,5.395379560421674370e+01,5.915131055391752213e+00,7.033068657940269475e+01,7.704301367458115557e+00,6.361905027047181704e+01,2.234891703189947521e+01
4.970000000000000000e+02,5.396132505857027439e+01,5.895727312462961223e+00,7.036386411210411040e+01,7.744076692141019791e+00,6.363164402073265080e+01,2.228090877206916431e+01
4.980000000000000000e+02,5.395023778768686640e+01,5.937688493321084948e+00,7.035369311031114137e+01,7.703293380574283589e+00,6.363610217102572619e+01,2.227898139627570728e+01
4.990000000000000000e+02,5.391519791244441961e+01,5.929715423502473826e+00,7.035720430480108689e+01,7.733052964903350812e+00,6.363686078226464815e+01,2.224499080527542105e+01
5.000000000000000000e+02,5.397315871817433930e+01,5.877043320582463259e+00,7.041113455478962635e+01,7.623629629102527616e+00,6.367483488718668383e+01,2.228858748052874006e+01


==> plot_tikz/out.csv <==
epochs,w1,w5,w10,w50,w100
1.000000000000000000e+00,3.245459940953132616e+00,1.672965592090199749e+01,2.720859106114277637e+01,3.728457348505592250e+01,4.641416777918735903e+01
2.000000000000000000e+00,5.562115015127719886e+00,1.742210821005014409e+01,3.239445524134187337e+01,3.913749880668444803e+01,5.396621506845848870e+01
3.000000000000000000e+00,5.447214061378414129e+00,1.636259267676589957e+01,3.195858255207029330e+01,3.816653933076776894e+01,5.317966138399564358e+01
4.000000000000000000e+00,5.105829073832585330e+00,1.540559689611451155e+01,3.128609972733717726e+01,3.734831982800083949e+01,5.261343807644314552e+01
5.000000000000000000e+00,4.700001457817534423e+00,1.451471913574088290e+01,3.063140481150048444e+01,3.658079532069018569e+01,5.204044337150378396e+01
6.000000000000000000e+00,4.414680845717079194e+00,1.383055373134776111e+01,3.000712168929923251e+01,3.593136234772511273e+01,5.159357961018880445e+01
7.000000000000000000e+00,4.125648300871890051e+00,1.308800611332950403e+01,2.948387076712062083e+01,3.523477564102564230e+01,5.124402569501827998e+01
8.000000000000000000e+00,3.920084366431602962e+00,1.252576288402589988e+01,2.898359521230061731e+01,3.470847113519652538e+01,5.093238059475890367e+01
9.000000000000000000e+00,3.795876072003291135e+00,1.192123527200812916e+01,2.857746319893078990e+01,3.415219492790026834e+01,5.058357664254995711e+01
1.000000000000000000e+01,3.571464520234328255e+00,1.142712842908679960e+01,2.810671022203233349e+01,3.380553661248622888e+01,5.026433993608523565e+01
1.100000000000000000e+01,3.440621001088721265e+00,1.098658737769493676e+01,2.773880142635769275e+01,3.339618635585165407e+01,4.986314903976570889e+01
1.200000000000000000e+01,3.207881855149554262e+00,1.058018641594128795e+01,2.733258066421900168e+01,3.304021499503372183e+01,4.956414087409647351e+01
1.300000000000000000e+01,3.131439203889960776e+00,1.011413384298992924e+01,2.691970424978142162e+01,3.259818073011871320e+01,4.924986022557967402e+01
1.400000000000000000e+01,3.014802130878480924e+00,9.688381879757612225e+00,2.649981965774144754e+01,3.217113913022554783e+01,4.896695761395315571e+01
1.500000000000000000e+01,2.926476783222622391e+00,9.274232293805505734e+00,2.617731064201420210e+01,3.182052913078894818e+01,4.864472925561106109e+01
1.600000000000000000e+01,2.847933470693408964e+00,8.927165638687263538e+00,2.584061171050764472e+01,3.152739030071812820e+01,4.829451888646834590e+01
1.700000000000000000e+01,2.745752308103773132e+00,8.638581691644130700e+00,2.555745357122176742e+01,3.122133240332970416e+01,4.811299837552584080e+01
1.800000000000000000e+01,2.621276819807851322e+00,8.281501038461668074e+00,2.519805125701121895e+01,3.088130083654680647e+01,4.782366910755124678e+01
1.900000000000000000e+01,2.609287693969204902e+00,7.899479882329957015e+00,2.495002608013968270e+01,3.054219704815465164e+01,4.766927036057170852e+01
2.000000000000000000e+01,2.521455406123756404e+00,7.644418832583305345e+00,2.472473764012002562e+01,3.028076082213312148e+01,4.745576824286045081e+01
2.100000000000000000e+01,2.410853390000824437e+00,7.320034406124016790e+00,2.442232981298723615e+01,2.999070328117435835e+01,4.715338358104738603e+01
2.200000000000000000e+01,2.367889879096267691e+00,6.977135570640237816e+00,2.417364946186033237e+01,2.967316977183024207e+01,4.692727540497087091e+01
2.300000000000000000e+01,2.325098236401875962e+00,6.810917601626143458e+00,2.387685532855172355e+01,2.944729815589057154e+01,4.668157598707411182e+01
2.400000000000000000e+01,2.270006977594815734e+00,6.554429539248475045e+00,2.361248507051386269e+01,2.919571875710772701e+01,4.647962118621565253e+01
2.500000000000000000e+01,2.221696884204179767e+00,6.307017729832575803e+00,2.336082798395401383e+01,2.890851655780759799e+01,4.623446956862751023e+01
2.600000000000000000e+01,2.239762332704332337e+00,6.146158224497085598e+00,2.311376777877155675e+01,2.877666356013371285e+01,4.595472226591191856e+01
2.700000000000000000e+01,2.127979260224562630e+00,5.859163151846991546e+00,2.292421124124119558e+01,2.840031385829306032e+01,4.582550177614913167e+01
2.800000000000000000e+01,2.038069085687653548e+00,5.647885167700612996e+00,2.271207449986384574e+01,2.826193221817668544e+01,4.565279631329397603e+01
2.900000000000000000e+01,1.980622692495329851e+00,5.450297484031090711e+00,2.245741529546232229e+01,2.797568047352326204e+01,4.532249237125755315e+01
3.000000000000000000e+01,1.969160805910061596e+00,5.250494712438339207e+00,2.222753991021050268e+01,2.774849252619295115e+01,4.511227972894652538e+01
3.100000000000000000e+01,1.893654355126568323e+00,5.039925171778752322e+00,2.204335330897926326e+01,2.750610368679731366e+01,4.497943596147064227e+01
3.200000000000000000e+01,1.855082793113512762e+00,4.918445825576782227e+00,2.187118430830474480e+01,2.733556557516766361e+01,4.484236097743368532e+01
3.300000000000000000e+01,1.777263759038387292e+00,4.731297115994315128e+00,2.168115133301824571e+01,2.716445806291368115e+01,4.466836600018362446e+01
3.400000000000000000e+01,1.822852897338378186e+00,4.559996815828176508e+00,2.150657406016292583e+01,2.691542189345400615e+01,4.445831197754949926e+01
3.500000000000000000e+01,1.796733195965106722e+00,4.373084238451769856e+00,2.125649638053698354e+01,2.671868374816372693e+01,4.426378700060722338e+01
3.600000000000000000e+01,1.759256485180977103e+00,4.196008748478359252e+00,2.110373511681189740e+01,2.650392497299063876e+01,4.403795894394573196e+01
3.700000000000000000e+01,1.736633223855597263e+00,4.058293451610793134e+00,2.088772913125844966e+01,2.635025729480971535e+01,4.390697026048970031e+01
3.800000000000000000e+01,1.675993752275776627e+00,3.936173585745004644e+00,2.075840135721059809e+01,2.615384012205987929e+01,4.376403420603173089e+01
3.900000000000000000e+01,1.617521294671246057e+00,3.780488327018216133e+00,2.056016821739001088e+01,2.597812134995419697e+01,4.360017264602530673e+01
4.000000000000000000e+01,1.594322272345551017e+00,3.636927464069464211e+00,2.039666746416662590e+01,2.584310731317243182e+01,4.340258140237922646e+01
4.100000000000000000e+01,1.576518470405513295e+00,3.517639160156250000e+00,2.028138001759846887e+01,2.565007955600053791e+01,4.326178540938939676e+01
4.200000000000000000e+01,1.543214690990936999e+00,3.361684799194335938e+00,2.010221603589180361e+01,2.548683928628253170e+01,4.307192945887899782e+01
4.300000000000000000e+01,1.543075341444749116e+00,3.218339527774060738e+00,1.992389687106140528e+01,2.528194912478454981e+01,4.294523622235681160e+01
4.400000000000000000e+01,1.503251152160840265e+00,3.116897430175389783e+00,1.978524245563735207e+01,2.514756666493212123e+01,4.284036704821464525e+01
4.500000000000000000e+01,1.546861272591810943e+00,2.970474176936679367e+00,1.963736134716588211e+01,2.490018361246483991e+01,4.267842548729007746e+01
4.600000000000000000e+01,1.546702574460934398e+00,2.865406166793953879e+00,1.948723033350757206e+01,2.479016525725014120e+01,4.248707486014080814e+01
4.700000000000000000e+01,1.516431529297787906e+00,2.761041371231405250e+00,1.939703788920345318e+01,2.465340846624129867e+01,4.231566632914746862e+01
4.800000000000000000e+01,1.486297557496617072e+00,2.645261441540514458e+00,1.923866621653239051e+01,2.452146154387384414e+01,4.224771651243552384e+01
4.900000000000000000e+01,1.455588832370236396e+00,2.535390721936511049e+00,1.910180546687199410e+01,2.431037702315892801e+01,4.210829705458421302e+01
5.000000000000000000e+01,1.415689526460109704e+00,2.428970812732337947e+00,1.896107388357830814e+01,2.417488667088695919e+01,4.201417127429929366e+01
5.100000000000000000e+01,1.416701065169440277e+00,2.305898210431775563e+00,1.881190166310367573e+01,2.396952011238815317e+01,4.185240271152594005e+01
5.200000000000000000e+01,1.431012279457516190e+00,2.213503860000871182e+00,1.864735691363994974e+01,2.386217782436273183e+01,4.171209737989637745e+01
5.300000000000000000e+01,1.415070084934560768e+00,2.158183359182797911e+00,1.855468907315506755e+01,2.377741397955478675e+01,4.154394999120989240e+01
5.400000000000000000e+01,1.405233084136604305e+00,2.027918199698130142e+00,1.843499486874311444e+01,2.357673983288626474e+01,4.144179701193785093e+01
5.500000000000000000e+01,1.455211242039998298e+00,1.920062448733892202e+00,1.835008309030125417e+01,2.345858409262110911e+01,4.135503656436235786e+01
5.600000000000000000e+01,1.358716139936039680e+00,1.893848867497892385e+00,1.819049069005199826e+01,2.336359102298051837e+01,4.122475087744557953e+01
5.700000000000000000e+01,1.346906482154487605e+00,1.805299888818691967e+00,1.807208062033367924e+01,2.324250186202872470e+01,4.102747527554503648e+01
5.800000000000000000e+01,1.386371637511457200e+00,1.758174239570259090e+00,1.795207225766956327e+01,2.310012673109005732e+01,4.095371241447253396e+01
5.900000000000000000e+01,1.372379783381763696e+00,1.655755358628737683e+00,1.782048471564920433e+01,2.303995310954558562e+01,4.086590310447236618e+01
6.000000000000000000e+01,1.406150974779047491e+00,1.552309888805079696e+00,1.770965784023969647e+01,2.282093921889606847e+01,4.069410920754457095e+01
6.100000000000000000e+01,1.360150800810919769e+00,1.486817249120810036e+00,1.759670543670654297e+01,2.274115485818976978e+01,4.052106901315542586e+01
6.200000000000000000e+01,1.382498765093648441e+00,1.405437773618942732e+00,1.750220838367429721e+01,2.259210289849175268e+01,4.043746584704798863e+01
6.300000000000000000e+01,1.342061325016184803e+00,1.351282828129254820e+00,1.737738031403631211e+01,2.249467000390729510e+01,4.036178249782986427e+01
6.400000000000000000e+01,1.349627719475672727e+00,1.285353665423189407e+00,1.726983467330280675e+01,2.240873128939897541e+01,4.020289473248342915e+01
6.500000000000000000e+01,1.338740859276209116e+00,1.172391163487719767e+00,1.719162098974244302e+01,2.222678905063205335e+01,4.009754513471554560e+01
6.600000000000000000e+01,1.301457923701685671e+00,1.128880388461626527e+00,1.707830112000815959e+01,2.211785821833162302e+01,3.992837475507687373e+01
6.700000000000000000e+01,1.342729457423218253e+00,1.107963255582711692e+00,1.698687594976180648e+01,2.200194633516490939e+01,3.982951195219643381e+01
6.800000000000000000e+01,1.350689985303797247e+00,1.016137407376215940e+00,1.690100902166122054e+01,2.190642378065321338e+01,3.975852415296766651e+01
6.900000000000000000e+01,1.354543553458319671e+00,9.472662318720777019e-01,1.680591213193714140e+01,2.173381335918719870e+01,3.959027380005926489e+01
7.000000000000000000e+01,1.320424492033118957e+00,8.775265758745690592e-01,1.666752973377195346e+01,2.163017210186037076e+01,3.947361564636230469e+01
7.100000000000000000e+01,1.311905661709288351e+00,8.028818862433106940e-01,1.660791911426772316e+01,2.153071692866138065e+01,3.941970337761772925e+01
7.200000000000000000e+01,1.335228933737828250e+00,7.572450104814308913e-01,1.649790165566990652e+01,2.145402650751619333e+01,3.924596202882946017e+01
7.300000000000000000e+01,1.327543882223275906e+00,7.165569112851069011e-01,1.644626897013085554e+01,2.133784674783038326e+01,3.923123878087752558e+01
7.400000000000000000e+01,1.358386080489199399e+00,6.585744243019666655e-01,1.634554951007549661e+01,2.120782816308176422e+01,3.903268758659688586e+01
7.500000000000000000e+01,1.334437414621695517e+00,5.761644184334665519e-01,1.625345210539989083e+01,2.110109083876650615e+01,3.899973720974392677e+01
7.600000000000000000e+01,1.338242300555237296e+00,5.472146588512974974e-01,1.616890403144379817e+01,2.101576391855875769e+01,3.887094500941088882e+01
7.700000000000000000e+01,1.286684163105793477e+00,4.722345804429461946e-01,1.609144417444865027e+01,2.086726234305618277e+01,3.876894945976061990e+01
7.800000000000000000e+01,1.284380668758327015e+00,4.272895023768019662e-01,1.600018272644434347e+01,2.084606492621266938e+01,3.871917649619599899e+01
7.900000000000000000e+01,1.279524631479866503e+00,3.681859789639074787e-01,1.590076924593020635e+01,2.071098216782268153e+01,3.855321235330696084e+01
8.000000000000000000e+01,1.267964969333420511e+00,2.924867301271893982e-01,1.582254511270767594e+01,2.059528340233696753e+01,3.844939623123560324e+01
8.100000000000000000e+01,1.285947040614918713e+00,2.877225828333160873e-01,1.576976306214291768e+01,2.051839954017573930e+01,3.838417995485485079e+01
8.200000000000000000e+01,1.281837877045329810e+00,2.378639128680030412e-01,1.565547968791081423e+01,2.038938360947829054e+01,3.825719461685572043e+01
8.300000000000000000e+01,1.265311822931990626e+00,1.905419723823284506e-01,1.559359129473694416e+01,2.033358563317192846e+01,3.822598410060263063e+01
8.400000000000000000e+01,1.284933653652158503e+00,1.756866558287770441e-01,1.551467315152160076e+01,2.026386379176734920e+01,3.809426245730147542e+01
8.500000000000000000e+01,1.292096243964301117e+00,6.906840890152458889e-02,1.545033830251449203e+01,2.014329388610318006e+01,3.805388572888496412e+01
8.600000000000000000e+01,1.258244271207059617e+00,4.099689818855024870e-02,1.539504191406771660e+01,2.001681636745094295e+01,3.800382482088529201e+01
8.700000000000000000e+01,1.263118181982610944e+00,3.711514468663013738e-02,1.527575103645650678e+01,2.001690380389873880e+01,3.784612735520061477e+01
8.800000000000000000e+01,1.277469918768630031e+00,-3.152595839311934239e-02,1.522088192670773310e+01,1.985044605711586385e+01,3.772470748118865203e+01
8.900000000000000000e+01,1.253589980113200664e+00,-7.019553901070457735e-02,1.515771479891915519e+01,1.982566088488978195e+01,3.767102342589288355e+01
9.000000000000000000e+01,1.225333946382897610e+00,-7.690376429380769985e-02,1.510776221446501921e+01,1.973600685902130891e+01,3.756802741482726304e+01
9.100000000000000000e+01,1.237136426644447562e+00,-1.386877986817405817e-01,1.501612205994434923e+01,1.965490468343098840e+01,3.744444801460983285e+01
9.200000000000000000e+01,1.232130855067163466e+00,-1.578539583561384685e-01,1.496123331021039959e+01,1.952488309094029617e+01,3.742783050863151573e+01
9.300000000000000000e+01,1.222317473501221663e+00,-2.410297688956443973e-01,1.485686432602059170e+01,1.947779331859360497e+01,3.733342958107972720e+01
9.400000000000000000e+01,1.214021132033095363e+00,-2.994721710650075086e-01,1.481222546813834384e+01,1.938501700376852810e+01,3.721403203458867637e+01
9.500000000000000000e+01,1.223832475323962443e+00,-3.091612077580812579e-01,1.474824779054038615e+01,1.929198736207098008e+01,3.714525302658733352e+01
9.600000000000000000e+01,1.199467380077410938e+00,-2.845796474024780975e-01,1.465059206220838739e+01,1.924750778002616514e+01,3.705717031364766711e+01
9.700000000000000000e+01,1.215635604838020800e+00,-3.550842545576329834e-01,1.460820328476082608e+01,1.917124881092299660e+01,3.697106553754235847e+01
9.800000000000000000e+01,1.218021639391907218e+00,-3.338623585211288325e-01,1.454407737193963435e+01,1.906742266304472722e+01,3.689753364497779842e+01
9.900000000000000000e+01,1.225828503441606765e+00,-3.690918313785113702e-01,1.452836851380829053e+01,1.898351187583727651e+01,3.681704561934511588e+01
1.000000000000000000e+02,1.220025237808879615e+00,-4.395768826461246004e-01,1.441305854992988777e+01,1.889027354248568713e+01,3.673634225894243599e+01
1.010000000000000000e+02,1.208124398166297908e+00,-4.860260427380219683e-01,1.434403353471022413e+01,1.884147331042167295e+01,3.667875161130204020e+01
1.020000000000000000e+02,1.258161367004753117e+00,-5.009579562908436090e-01,1.428692210433829501e+01,1.877244501847487257e+01,3.656441491281884026e+01
1.030000000000000000e+02,1.270142791617629774e+00,-4.866560628940152511e-01,1.422575911089905354e+01,1.875066039093539416e+01,3.650689544025649269e+01
1.040000000000000000e+02,1.243446066848233222e+00,-5.647883690957330449e-01,1.419558421566954998e+01,1.862110167283278273e+01,3.633188368316389472e+01
1.050000000000000000e+02,1.224643355251377574e+00,-6.230451328059037897e-01,1.412172707125671955e+01,1.852311916025275806e+01,3.632706700838529201e+01
1.060000000000000000e+02,1.221149352880624539e+00,-6.465606569097592793e-01,1.405740446922106557e+01,1.847308578654232036e+01,3.615931351164467600e+01
1.070000000000000000e+02,1.258590016609583140e+00,-6.627742832797205441e-01,1.405107836030487256e+01,1.837228825561001599e+01,3.615650398710854319e+01
1.080000000000000000e+02,1.282156657968830826e+00,-6.545302763135514290e-01,1.397387707539093782e+01,1.831254821353488538e+01,3.604750142545781699e+01
1.090000000000000000e+02,1.249401174549363613e+00,-6.823760496818611632e-01,1.389215996734097480e+01,1.827571402655707544e+01,3.594391118563138576e+01
1.100000000000000000e+02,1.246991258401137115e+00,-7.465193961930071120e-01,1.382165779619135471e+01,1.815923015887920755e+01,3.592758646581926740e+01
1.110000000000000000e+02,1.223797354433271645e+00,-7.579108648575269003e-01,1.377733460450783731e+01,1.809306365608150102e+01,3.586276465195875573e+01
1.120000000000000000e+02,1.197931065009190554e+00,-7.999240894857634343e-01,1.374605676862928583e+01,1.805554474724663550e+01,3.577381906753931418e+01
1.130000000000000000e+02,1.243574692652775759e+00,-8.378741714434746468e-01,1.368192131091386798e+01,1.797183459844344711e+01,3.565521101666311665e+01
1.140000000000000000e+02,1.271012694407732013e+00,-8.284121192673332690e-01,1.362201231361454390e+01,1.788649561466314708e+01,3.557026610415206136e+01
1.150000000000000000e+02,1.307675147158467777e+00,-8.697825390049535033e-01,1.355271029268574523e+01,1.787390964866703413e+01,3.550461529462765498e+01
1.160000000000000000e+02,1.317505812033628709e+00,-9.427052331276428720e-01,1.350154058749859232e+01,1.773438577570466990e+01,3.550894460107526385e+01
1.170000000000000000e+02,1.366184930006663079e+00,-9.037441067461274846e-01,1.345762170889438814e+01,1.771102768335586930e+01,3.541086092565813459e+01
1.180000000000000000e+02,1.367365327655759577e+00,-9.267955663749295470e-01,1.341188022417899894e+01,1.763602841206085969e+01,3.535651319454877495e+01
1.190000000000000000e+02,1.366828948004632949e+00,-9.731588727898068392e-01,1.335706319564428135e+01,1.757441334846692271e+01,3.526871492108728035e+01
1.200000000000000000e+02,1.345714685753879314e+00,-9.723275105158487586e-01,1.327149076135749439e+01,1.753158196017273340e+01,3.517045598152355979e+01
1.210000000000000000e+02,1.363755932221045963e+00,-1.080689001541871308e+00,1.326314253684801869e+01,1.740629893897945024e+01,3.509543965005467214e+01
1.220000000000000000e+02,1.389198620604653600e+00,-1.036080999761565202e+00,1.319282142932598489e+01,1.736357042524549854e+01,3.505824597676595289e+01
1.230000000000000000e+02,1.375184420337024926e+00,-1.047112232599503034e+00,1.314836579510289383e+01,1.731336356432009893e+01,3.495492726513462856e+01
1.240000000000000000e+02,1.386155406124571554e+00,-1.068869226253949645e+00,1.308430263731214716e+01,1.724234182406694416e+01,3.492859193198701462e+01
1.250000000000000000e+02,1.397918760776519775e+00,-1.061242282645315171e+00,1.306651396629137807e+01,1.720913076808309938e+01,3.484087556040184808e+01
1.260000000000000000e+02,1.373580092548305043e+00,-1.083881196175884964e+00,1.298819397657345576e+01,1.715556699801713947e+01,3.473673041254027538e+01
1.270000000000000000e+02,1.357693900409926657e+00,-1.069767714820356375e+00,1.293046387647971152e+01,1.706179916349231718e+01,3.466088490608410666e+01
1.280000000000000000e+02,1.365405198855277780e+00,-1.088638520520976538e+00,1.285201575205876345e+01,1.703139644198947522e+01,3.460116163074460616e+01
1.290000000000000000e+02,1.359576718420044905e+00,-1.133045372799930339e+00,1.283471017821222304e+01,1.694962525979066470e+01,3.455858931582198323e+01
1.300000000000000000e+02,1.376155478322607761e+00,-1.150367879460000520e+00,1.276340369281605724e+01,1.695924018794654842e+01,3.446018380385179114e+01
1.310000000000000000e+02,1.408002606314471716e+00,-1.155560999853998183e+00,1.276625015389206119e+01,1.683985375950479124e+01,3.445908903464292905e+01
1.320000000000000000e+02,1.427374829084445240e+00,-1.187684698874114986e+00,1.270277097897651863e+01,1.675064004588330846e+01,3.428427901634803021e+01
1.330000000000000000e+02,1.405927986161321641e+00,-1.186446594376849406e+00,1.265297460148477171e+01,1.665686529110639569e+01,3.427243089268350218e+01
1.340000000000000000e+02,1.407642231537745481e+00,-1.165156470150010115e+00,1.263537225560245325e+01,1.665628117781418993e+01,3.427587520566761015e+01
1.350000000000000000e+02,1.387839602099524505e+00,-1.229208714941627978e+00,1.256906269350622374e+01,1.659855179093841926e+01,3.418275831499670403e+01
1.360000000000000000e+02,1.394785135220258709e+00,-1.258704762682955502e+00,1.253568758516230197e+01,1.652728114983974450e+01,3.413314582955123910e+01
1.370000000000000000e+02,1.448466887840857975e+00,-1.256982880779820677e+00,1.249899239417834096e+01,1.648882673133132926e+01,3.402274705609704597e+01
1.380000000000000000e+02,1.419612332286997791e+00,-1.243896855503066057e+00,1.247599566288483430e+01,1.648673574741070169e+01,3.401706563509427639e+01
1.390000000000000000e+02,1.427620284577720167e+00,-1.236575375255356546e+00,1.244347614712185290e+01,1.641610115409916304e+01,3.395553083501310709e+01
1.400000000000000000e+02,1.406763788981315377e+00,-1.272163959140451439e+00,1.233843974578074842e+01,1.637072506929055393e+01,3.385288664010855086e+01
1.410000000000000000e+02,1.421107589689075468e+00,-1.319682642944857598e+00,1.232322934957650951e+01,1.629062866960835265e+01,3.381496788090110783e+01
1.420000000000000000e+02,1.386486750892084840e+00,-1.278174005512498379e+00,1.228322920840010646e+01,1.624056178280430984e+01,3.374742338392469776e+01
1.430000000000000000e+02,1.430222179645147085e+00,-1.304123962536836379e+00,1.227043712241017914e+01,1.618385439652663038e+01,3.366610535189636977e+01
1.440000000000000000e+02,1.428026244171664239e+00,-1.353220898116755722e+00,1.222881642773620037e+01,1.608805984920925525e+01,3.366741490160298156e+01
1.450000000000000000e+02,1.427404001737252237e+00,-1.308569928265025384e+00,1.217612340307643315e+01,1.611299072167812341e+01,3.356146491287100986e+01
1.460000000000000000e+02,1.388666009801065915e+00,-1.345943659798711778e+00,1.212458623983921235e+01,1.601459916840251552e+01,3.352662735311393760e+01
1.470000000000000000e+02,1.424205587460444455e+00,-1.370772625136579270e+00,1.210791784677750016e+01,1.596196065397344022e+01,3.337385793832632430e+01
1.480000000000000000e+02,1.424283435202052361e+00,-1.354627759283424382e+00,1.204187563545683481e+01,1.589906424742478563e+01,3.343612807836287715e+01
1.490000000000000000e+02,1.433535731755770204e+00,-1.420999865501354931e+00,1.201025832820142369e+01,1.581602868055685995e+01,3.331315268818129738e+01
1.500000000000000000e+02,1.414027674075884589e+00,-1.354920032696846244e+00,1.200680881891495133e+01,1.583964281815748976e+01,3.328902200552133195e+01
1.510000000000000000e+02,1.347064384537884241e+00,-1.363830227372992754e+00,1.190039201883169362e+01,1.574201909089699747e+01,3.321240503360063911e+01
1.520000000000000000e+02,1.379653688169952153e+00,-1.405601807384409430e+00,1.189577435632037350e+01,1.575385021144508357e+01,3.315729933518629480e+01
1.530000000000000000e+02,1.393094394451532603e+00,-1.405489218031239274e+00,1.184690724478827661e+01,1.568871298814431192e+01,3.307326962397648629e+01
1.540000000000000000e+02,1.363254815594762803e+00,-1.441903596759861461e+00,1.182164290827563669e+01,1.556698352862627033e+01,3.300496945829473106e+01
1.550000000000000000e+02,1.380240882054353468e+00,-1.456348021825154548e+00,1.180813884327554319e+01,1.559247641685681529e+01,3.291442108154296875e+01
1.560000000000000000e+02,1.372748479374453545e+00,-1.419828621240762478e+00,1.174218538479927254e+01,1.551783885303725619e+01,3.293724509997245775e+01
1.570000000000000000e+02,1.377029073034596207e+00,-1.449933453502818104e+00,1.169863164934337618e+01,1.550710609631660652e+01,3.283864099551470161e+01
1.580000000000000000e+02,1.381777797499273541e+00,-1.464295367909292933e+00,1.170383208022158428e+01,1.541261925656571385e+01,3.281612205505371094e+01
1.590000000000000000e+02,1.360077832499120953e+00,-1.426362272001739262e+00,1.167960163670727347e+01,1.541425931555593110e+01,3.275385665893554688e+01
1.600000000000000000e+02,1.367083497536488057e+00,-1.486647967854116681e+00,1.162440629290719230e+01,1.532481591314332015e+01,3.266559400313939676e+01
1.610000000000000000e+02,1.361498518886729236e+00,-1.477457352937796120e+00,1.161320744620429224e+01,1.530010885662502673e+01,3.267359136923765561e+01
1.620000000000000000e+02,1.381050338602473504e+00,-1.471969278194965369e+00,1.157766001041118997e+01,1.525833872444609263e+01,3.262011392707498914e+01
1.630000000000000000e+02,1.375160266700972800e+00,-1.459882261916103596e+00,1.150692984589144707e+01,1.518334253425272173e+01,3.256912401802519241e+01
1.640000000000000000e+02,1.422459757735586638e+00,-1.490927859249278065e+00,1.146549339375944143e+01,1.510292691450852587e+01,3.251423521938487227e+01
1.650000000000000000e+02,1.437473365384289270e+00,-1.498563257038083796e+00,1.145674885643853003e+01,1.508879915873209576e+01,3.245559856219169603e+01
1.660000000000000000e+02,1.346961151840340376e+00,-1.540425597602485652e+00,1.134056154071775246e+01,1.503975412580702020e+01,3.231322142609164416e+01
1.670000000000000000e+02,1.393265569821382277e+00,-1.527203817907561545e+00,1.137861546084412190e+01,1.501543384535699843e+01,3.232147200494750194e+01
1.680000000000000000e+02,1.438638487942198507e+00,-1.575786398007319455e+00,1.132658307572715373e+01,1.493600223818395811e+01,3.224388098105406186e+01
1.690000000000000000e+02,1.413836344185038563e+00,-1.573872434532540554e+00,1.130955432419084161e+01,1.488188565083039094e+01,3.226982309064294441e+01
1.700000000000000000e+02,1.435271224914453025e+00,-1.566044324483626848e+00,1.125328471925523566e+01,1.488277516813359647e+01,3.211384682777600119e+01
1.710000000000000000e+02,1.493193610611124988e+00,-1.558392667872273929e+00,1.126848109970744893e+01,1.483740939849462315e+01,3.212529951894385505e+01
1.720000000000000000e+02,1.462432998367863890e+00,-1.593617743915981766e+00,1.118081123400957111e+01,1.474141275780832672e+01,3.209212169484195698e+01
1.730000000000000000e+02,1.446759309014703510e+00,-1.553378152541625257e+00,1.119965645390698050e+01,1.477991337246364978e+01,3.200448738000331872e+01
1.740000000000000000e+02,1.411178475261753551e+00,-1.560084384476017716e+00,1.111217557874500272e+01,1.468043977786333087e+01,3.194356421935252754e+01
1.750000000000000000e+02,1.416876781700003862e+00,-1.561420222123463875e+00,1.111361740389440733e+01,1.463854986174493789e+01,3.188820892725235367e+01
1.760000000000000000e+02,1.449945755493946553e+00,-1.577854990959167480e+00,1.109215976437951845e+01,1.461537081971127705e+01,3.187988016340467823e+01
1.770000000000000000e+02,1.460753626803047656e+00,-1.537620367912145847e+00,1.106558553989117044e+01,1.458963367266532707e+01,3.182762622833251953e+01
1.780000000000000000e+02,1.439966459050137759e+00,-1.597183050762893908e+00,1.101309557450123400e+01,1.454858613217997743e+01,3.178587543454944608e+01
1.790000000000000000e+02,1.432542246631067995e+00,-1.576317870718801029e+00,1.095624940415732951e+01,1.448848079208634942e+01,3.173707315656874073e+01
1.800000000000000000e+02,1.463526293253287314e+00,-1.573837668467790607e+00,1.099324505553286357e+01,1.446009701541346359e+01,3.163417949839534771e+01
1.810000000000000000e+02,1.387119779729435676e+00,-1.570493094941489698e+00,1.094701621063754082e+01,1.440081167628622438e+01,3.164807937491653433e+01
1.820000000000000000e+02,1.340605389868092301e+00,-1.609190198091360324e+00,1.088793584220429800e+01,1.437558899985419458e+01,3.155186033656454470e+01
1.830000000000000000e+02,1.326107889159112929e+00,-1.581090511165113455e+00,1.084104639444595719e+01,1.431891340272039415e+01,3.151801234025221632e+01
1.840000000000000000e+02,1.318620871784340620e+00,-1.619793113480266333e+00,1.085946991097213932e+01,1.431723943531003762e+01,3.146433861235268026e+01
1.850000000000000000e+02,1.355880993044274563e+00,-1.627275818433516985e+00,1.085609145857330127e+01,1.426185555335802846e+01,3.141114867446768955e+01
1.860000000000000000e+02,1.380749680547632696e+00,-1.662559930585388424e+00,1.078939532826089476e+01,1.420451783726358030e+01,3.136281955751598360e+01
1.870000000000000000e+02,1.372825954204950571e+00,-1.685180738440945625e+00,1.074631820173344998e+01,1.415050698549319463e+01,3.129436516558003234e+01
1.880000000000000000e+02,1.412817169967879538e+00,-1.675156420112675182e+00,1.070749396544236376e+01,1.412623807303925894e+01,3.124668837816287237e+01
1.890000000000000000e+02,1.390874489250346180e+00,-1.658469056981241696e+00,1.069042257977347177e+01,1.407812779581444929e+01,3.117650500729552832e+01
1.900000000000000000e+02,1.364169669456970935e+00,-1.623579104231972936e+00,1.062271974433181576e+01,1.405089028268797868e+01,3.117812901684361648e+01
1.910000000000000000e+02,1.409412698867993585e+00,-1.641649298178843974e+00,1.063606545456454278e+01,1.399443656155186844e+01,3.120867490360879515e+01
1.920000000000000000e+02,1.417267300634302618e+00,-1.623007418762924425e+00,1.061108131897755236e+01,1.396895739155956839e+01,3.107522068675766747e+01
1.930000000000000000e+02,1.393701223226693875e+00,-1.635864238963167905e+00,1.058359305878989787e+01,1.391905010255992892e+01,3.101357776283198930e+01
1.940000000000000000e+02,1.416366545563070289e+00,-1.648141810017773157e+00,1.055498983921148870e+01,1.384712378591553694e+01,3.099133061955117796e+01
1.950000000000000000e+02,1.380706309253334041e+00,-1.661369668112860687e+00,1.051235973325550077e+01,1.384956580757075884e+01,3.089927976559370038e+01
1.960000000000000000e+02,1.405934994037334684e+00,-1.632209238333579782e+00,1.051641001253046603e+01,1.384056936981331631e+01,3.086793724288288487e+01
1.970000000000000000e+02,1.449308002096974857e+00,-1.617655868204231018e+00,1.048729420523358158e+01,1.381327792110606190e+01,3.089148338024432761e+01
1.980000000000000000e+02,1.375477527960752733e+00,-1.655047746295602806e+00,1.041964874919663053e+01,1.378693958429189870e+01,3.087360251663077548e+01
1.990000000000000000e+02,1.404549835584102624e+00,-1.662740938683860303e+00,1.040371667421781154e+01,1.372300541706574251e+01,3.080318975041055296e+01
2.000000000000000000e+02,1.363264669719924216e+00,-1.635747626805916788e+00,1.036348604544615171e+01,1.370727753842997743e+01,3.068342495779705814e+01
2.010000000000000000e+02,1.388164494791601422e+00,-1.673005894208565714e+00,1.036598149731627849e+01,1.363373500872880939e+01,3.064432184920351787e+01
2.020000000000000000e+02,1.355669323195759057e+00,-1.705367282415047647e+00,1.029709751178056720e+01,1.357267689501118468e+01,3.063103854350554656e+01
2.030000000000000000e+02,1.350493314429226155e+00,-1.663195329344170803e+00,1.029986970037476546e+01,1.356735271470159532e+01,3.056533771906143571e+01
2.040000000000000000e+02,1.330747761787512307e+00,-1.627016029296777244e+00,1.032922938338711738e+01,1.356941133890396500e+01,3.055243924947885503e+01
2.050000000000000000e+02,1.331163396183242087e+00,-1.652816285944392449e+00,1.029941138650617027e+01,1.348832201753926086e+01,3.051590359516632844e+01
2.060000000000000000e+02,1.359955312859298937e+00,-1.670623689125745770e+00,1.026117403079301837e+01,1.345940992567274286e+01,3.041239681406917583e+01
2.070000000000000000e+02,1.364558594349103204e+00,-1.618279389846019267e+00,1.023575722865569304e+01,1.343919173265114786e+01,3.038989777850289542e+01
2.080000000000000000e+02,1.289916959073808433e+00,-1.623328679647201067e+00,1.022465723396366499e+01,1.339609062977326204e+01,3.037629220424554433e+01
2.090000000000000000e+02,1.283003990976219422e+00,-1.646719447567931649e+00,1.013966251846052558e+01,1.340990162710858158e+01,3.035645966652112193e+01
2.100000000000000000e+02,1.235858425625369073e+00,-1.636346235743954658e+00,1.012698762844770428e+01,1.333851469072521212e+01,3.031238285292927159e+01
2.110000000000000000e+02,1.266145734705476755e+00,-1.652844069350478895e+00,1.013807646025959208e+01,1.326747186774881548e+01,3.022046120146400838e+01
2.120000000000000000e+02,1.310062291275741808e+00,-1.665974756591340311e+00,1.010440364658323098e+01,1.326462204435951620e+01,3.020288616571670914e+01
2.130000000000000000e+02,1.302096498318207507e+00,-1.608374360789600610e+00,1.011129898495144275e+01,1.320411284357054704e+01,3.014767468281281282e+01
2.140000000000000000e+02,1.295682197962051863e+00,-1.619421931922945257e+00,1.004077383595654105e+01,1.319163846154498287e+01,3.011030466128618244e+01
2.150000000000000000e+02,1.352560129430558922e+00,-1.611602598275893694e+00,1.005205602727384573e+01,1.314025332377507205e+01,3.005115014263707351e+01
2.160000000000000000e+02,1.267991086866101735e+00,-1.614319576157464020e+00,1.000803053684723665e+01,1.314840962336613650e+01,3.006267341385539638e+01
2.170000000000000000e+02,1.271372372778053039e+00,-1.623033824639442679e+00,9.996371163262260495e+00,1.305644571271717069e+01,3.002704895867241675e+01
2.180000000000000000e+02,1.231665723853641037e+00,-1.631929914666037318e+00,9.937638323531190920e+00,1.303694362314338306e+01,2.993531074686946880e+01
2.190000000000000000e+02,1.259121931516207216e+00,-1.683297672332861428e+00,9.891637394570896191e+00,1.300678540906335634e+01,2.992034801254924403e+01
2.200000000000000000e+02,1.304405367781973357e+00,-1.675777839289771087e+00,9.893306389833108838e+00,1.298018813337016297e+01,2.983635428828052127e+01
2.210000000000000000e+02,1.290213117232689388e+00,-1.694635563426547531e+00,9.874561069358108512e+00,1.293273044243836978e+01,2.982911074874747470e+01
2.220000000000000000e+02,1.288414022861382957e+00,-1.645308233224428651e+00,9.869299957894870801e+00,1.288487220014262391e+01,2.975033669594006724e+01
2.230000000000000000e+02,1.244834077663910632e+00,-1.630197491910722496e+00,9.829500023116413132e+00,1.287335260097797018e+01,2.971761039994720832e+01
2.240000000000000000e+02,1.245562914090278861e+00,-1.667525856922834393e+00,9.809048302153236421e+00,1.279248652906499295e+01,2.968502135154528432e+01
2.250000000000000000e+02,1.235223252039689301e+00,-1.633416609886365167e+00,9.789406935373941465e+00,1.277521600478734776e+01,2.967318598429362098e+01
2.260000000000000000e+02,1.239180950527517311e+00,-1.657319577840658420e+00,9.767637138692741416e+00,1.276203704491639712e+01,2.964452473730103677e+01
2.270000000000000000e+02,1.284396444120977643e+00,-1.666147575419173243e+00,9.742109343536899502e+00,1.273042920104458808e+01,2.956647611275697329e+01
2.280000000000000000e+02,1.298285427765968558e+00,-1.624995945865272517e+00,9.730371483370788610e+00,1.273408997364533235e+01,2.949986518957675941e+01
2.290000000000000000e+02,1.273299392471965552e+00,-1.605402697864760642e+00,9.745536143963153819e+00,1.267758822237324523e+01,2.949669210319845192e+01
2.300000000000000000e+02,1.224877460644795413e+00,-1.641867391064635751e+00,9.733041579906757335e+00,1.264917585584852411e+01,2.945691896911360175e+01
2.310000000000000000e+02,1.225912643294049031e+00,-1.679367686948205707e+00,9.707006189558240905e+00,1.260991607568202788e+01,2.944729880797557442e+01
2.320000000000000000e+02,1.213901914083040712e+00,-1.628264257031628137e+00,9.653675922980674784e+00,1.257816102769639777e+01,2.938772642510569000e+01
2.330000000000000000e+02,1.231809183063670154e+00,-1.652641664203415628e+00,9.641872014754858000e+00,1.254569625446939085e+01,2.937244947547586449e+01
2.340000000000000000e+02,1.233175910436190126e+00,-1.651569143319741251e+00,9.634323605105407751e+00,1.252168698188586049e+01,2.924552452869904329e+01
2.350000000000000000e+02,1.233403587952638381e+00,-1.665707257568326716e+00,9.589525842259073229e+00,1.249589017313769723e+01,2.921717185648078541e+01
2.360000000000000000e+02,1.203856554805722956e+00,-1.671693300589536912e+00,9.538647130004360264e+00,1.247735159213726419e+01,2.920043351100041207e+01
2.370000000000000000e+02,1.134476610483267311e+00,-1.696588693520961755e+00,9.536546250693819005e+00,1.244092303463536453e+01,2.916356983347835552e+01
2.380000000000000000e+02,1.142020670012531047e+00,-1.661232101102160685e+00,9.501356434618305258e+00,1.241721171191614914e+01,2.911081579811552800e+01
2.390000000000000000e+02,1.167906919605711691e+00,-1.645614793157984979e+00,9.461415323436769498e+00,1.236116692143627738e+01,2.911786590478359216e+01
2.400000000000000000e+02,1.144436945008416417e+00,-1.622719295004494189e+00,9.463826212108644498e+00,1.238154308204976850e+01,2.908686399052285765e+01
2.410000000000000000e+02,1.196037863564287429e+00,-1.650729916544042108e+00,9.461463463612091118e+00,1.228213491195287510e+01,2.905786479232657626e+01
2.420000000000000000e+02,1.206623410057817702e+00,-1.627430730905288225e+00,9.403333688393617606e+00,1.229872287032950595e+01,2.898190873300927350e+01
2.430000000000000000e+02,1.227642182610992672e+00,-1.605835762288835289e+00,9.413661398439325367e+00,1.227602163135495950e+01,2.893363637190598681e+01
2.440000000000000000e+02,1.226021203220400091e+00,-1.648972839881212238e+00,9.400494204627143802e+00,1.217241630391177942e+01,2.889478980985462186e+01
2.450000000000000000e+02,1.231514942442250016e+00,-1.647841207492045879e+00,9.345894283718532591e+00,1.216358160361265561e+01,2.884210000486455527e+01
2.460000000000000000e+02,1.216318208437699555e+00,-1.570068885118533375e+00,9.366465658204168321e+00,1.217932435793754387e+01,2.882035379328279490e+01
2.470000000000000000e+02,1.233608441984551662e+00,-1.566740241825071100e+00,9.298364317315256145e+00,1.216563895624926950e+01,2.884663247654580687e+01
2.480000000000000000e+02,1.192289082413045875e+00,-1.576745007792089703e+00,9.298739535176855142e+00,1.213523602689433289e+01,2.884157439989921201e+01
2.490000000000000000e+02,1.193867220328404422e+00,-1.579434346948933365e+00,9.296974442962907759e+00,1.210890560476189037e+01,2.878215352082863987e+01
2.500000000000000000e+02,1.169299090519929640e+00,-1.573035233550601486e+00,9.236436081747722682e+00,1.208521713762201877e+01,2.872303577977367794e+01
2.510000000000000000e+02,1.198726735053918357e+00,-1.580047755159883494e+00,9.236828221215141355e+00,1.202812220907618901e+01,2.868590279929658138e+01
2.520000000000000000e+02,1.197143516988835810e+00,-1.555996956988277669e+00,9.223955015850881622e+00,1.208114957809448242e+01,2.864581576779357519e+01
2.530000000000000000e+02,1.205515044367211575e+00,-1.610686758644560568e+00,9.259906785100953996e+00,1.197977529835497279e+01,2.868271024818094261e+01
2.540000000000000000e+02,1.178562966167417292e+00,-1.590558160574008228e+00,9.216873095585750519e+00,1.193613134286342436e+01,2.859965486607999807e+01
2.550000000000000000e+02,1.182292397715087651e+00,-1.601006173170529845e+00,9.162963439256717635e+00,1.192742307777078814e+01,2.856007134201180264e+01
2.560000000000000000e+02,1.171772651183299541e+00,-1.594829998464665888e+00,9.163726040440746345e+00,1.188012111288869477e+01,2.840544993245703509e+01
2.570000000000000000e+02,1.203164961602952721e+00,-1.594474503117748743e+00,9.156427843957883894e+00,1.189560655447152904e+01,2.845924692887526319e+01
2.580000000000000000e+02,1.186914176003545762e+00,-1.593468250881912462e+00,9.106634225600805266e+00,1.189987257606962778e+01,2.841732713096162044e+01
2.590000000000000000e+02,1.171649217096149442e+00,-1.650016956859164718e+00,9.030296517233562525e+00,1.183799530094505315e+01,2.837471384064764024e+01
2.600000000000000000e+02,1.131904994320665603e+00,-1.598425258428622486e+00,9.032073387732872050e+00,1.182236051151895140e+01,2.830369985205495453e+01
2.610000000000000000e+02,1.099417061377794269e+00,-1.597361414351015085e+00,9.060028605990940065e+00,1.174197254425440029e+01,2.828364799369094840e+01
2.620000000000000000e+02,1.155723960735858924e+00,-1.588210006045480016e+00,9.045965789729713435e+00,1.174877646030523870e+01,2.827146433153723137e+01
2.630000000000000000e+02,1.137943644554187062e+00,-1.606168282847119100e+00,9.026539957421457316e+00,1.167645579117995069e+01,2.823675974821432888e+01
2.640000000000000000e+02,1.150823010338677399e+00,-1.568596163366594798e+00,8.989233832074026154e+00,1.169852759287907595e+01,2.815070014529758069e+01
2.650000000000000000e+02,1.115107189641039609e+00,-1.610599603408422231e+00,8.992479242830194508e+00,1.164388064849070936e+01,2.816080034696138767e+01
2.660000000000000000e+02,1.096482957784946199e+00,-1.619564079830789094e+00,8.929333988417926804e+00,1.161536787310217100e+01,2.813738332243047324e+01
2.670000000000000000e+02,1.111520012983909123e+00,-1.626064783487564558e+00,8.910009265964866643e+00,1.160572757883968542e+01,2.810206034244635021e+01
2.680000000000000000e+02,1.155254922870896817e+00,-1.577885897241086965e+00,8.930479897393119870e+00,1.160303580047737881e+01,2.811301993508624264e+01
2.690000000000000000e+02,1.162365676500858314e+00,-1.587970561451382157e+00,8.883007848364675496e+00,1.153483546900952916e+01,2.803448952568901831e+01
2.700000000000000000e+02,1.115748427871964932e+00,-1.588593332176534645e+00,8.877098095722686821e+00,1.155112501698681449e+01,2.795138429168962091e+01
2.710000000000000000e+02,1.122918030645093435e+00,-1.583197926354204421e+00,8.891375358288104991e+00,1.150608017913296699e+01,2.804227348881908810e+01
2.720000000000000000e+02,1.095658858362426047e+00,-1.597869111941411013e+00,8.874376500773633936e+00,1.148861525201389888e+01,2.790937692691118244e+01
2.730000000000000000e+02,1.116455136710762019e+00,-1.547060264990880007e+00,8.856822087214542449e+00,1.147764246280376810e+01,2.791837226835071561e+01
2.740000000000000000e+02,1.106220553063938850e+00,-1.552642009706578730e+00,8.823938516470102300e+00,1.142205638967008596e+01,2.787570016812055584e+01
2.750000000000000000e+02,1.145198061425461766e+00,-1.545673386663453108e+00,8.813992043845674473e+00,1.139013850790822602e+01,2.784678158393273151e+01
2.760000000000000000e+02,1.135261244753487109e+00,-1.526144626303615803e+00,8.779175436394845988e+00,1.138945307283320041e+01,2.774998046190310674e+01
2.770000000000000000e+02,1.140908997792464019e+00,-1.490751366839449643e+00,8.761329610123594236e+00,1.139159694492307473e+01,2.786898958581125640e+01
2.780000000000000000e+02,1.143438779900216584e+00,-1.526032464626507990e+00,8.751492516607301653e+00,1.132939881952399830e+01,2.771577738900469967e+01
2.790000000000000000e+02,1.132254619883675817e+00,-1.543097697262071133e+00,8.725250822866064127e+00,1.131114231826912686e+01,2.778468934898702614e+01
2.800000000000000000e+02,1.102830627535143382e+00,-1.557381092992603300e+00,8.724946258414504996e+00,1.127937253723796651e+01,2.771948836399958793e+01
2.810000000000000000e+02,1.098109716533595570e+00,-1.523970530073866847e+00,8.694318107050708733e+00,1.125621139901316070e+01,2.758311832460582735e+01
2.820000000000000000e+02,1.051388556376481764e+00,-1.485783680381937977e+00,8.680191472045375889e+00,1.125062247626801870e+01,2.763449981069972239e+01
2.830000000000000000e+02,1.038766929481783396e+00,-1.493808648525140281e+00,8.621206552554399494e+00,1.124685778577103612e+01,2.754878653827895363e+01
2.840000000000000000e+02,1.071575317117902992e+00,-1.526354393388471120e+00,8.617508007929874481e+00,1.117680326282468606e+01,2.755215040842692176e+01
2.850000000000000000e+02,1.051923769152062649e+00,-1.513120229937072514e+00,8.623029806675054587e+00,1.118404852223192592e+01,2.756256831405509189e+01
2.860000000000000000e+02,1.064192114986925120e+00,-1.534109530795333631e+00,8.619809175148988700e+00,1.115633820672320553e+01,2.745040342542860401e+01
2.870000000000000000e+02,1.065812054098161932e+00,-1.542510934365101338e+00,8.588801907677936498e+00,1.110123955490242764e+01,2.746171797238863377e+01
2.880000000000000000e+02,1.055357829118386270e+00,-1.558299293884864323e+00,8.588014900174915311e+00,1.105955954494639393e+01,2.739974277854984663e+01
2.890000000000000000e+02,1.055765965810188778e+00,-1.470557536834325552e+00,8.578796773894220351e+00,1.109241791260548204e+01,2.740667471926436605e+01
2.900000000000000000e+02,1.042111768936499594e+00,-1.483658671379089355e+00,8.569067078777868218e+00,1.105408381600665280e+01,2.735535998222155385e+01
2.910000000000000000e+02,1.021675426226395844e+00,-1.480739645468883037e+00,8.550065497047880214e+00,1.100913970490806193e+01,2.728513301947177894e+01
2.920000000000000000e+02,1.017855708415691618e+00,-1.481626623461389070e+00,8.526868530827709236e+00,1.100938658836560435e+01,2.721426951579558562e+01
2.930000000000000000e+02,1.072822563668601514e+00,-1.479978738432256691e+00,8.539612272865751308e+00,1.095670312490218734e+01,2.721604828141693488e+01
2.940000000000000000e+02,1.014755673133409974e+00,-1.521963926462026828e+00,8.479952926309699990e+00,1.092262175959399606e+01,2.723959428836137775e+01
2.950000000000000000e+02,9.771974382237491596e-01,-1.439018103556755301e+00,8.472864611536008894e+00,1.094820884965423780e+01,2.719948144244332511e+01
2.960000000000000000e+02,1.026264018737352846e+00,-1.503214385264959096e+00,8.502520096607696587e+00,1.088105487008380123e+01,2.717088226579193488e+01
2.970000000000000000e+02,1.015740690577743299e+00,-1.506978357958997483e+00,8.504418544280223813e+00,1.087022875924395748e+01,2.709277582576132204e+01
2.980000000000000000e+02,1.014867170244200700e+00,-1.475990679019536733e+00,8.449732637812948255e+00,1.085028081062512584e+01,2.708176344684046555e+01
2.990000000000000000e+02,1.035307094327404975e+00,-1.460618943230718614e+00,8.459600039017505679e+00,1.087088268231122967e+01,2.706450723175309747e+01
3.000000000000000000e+02,1.051112342594016313e+00,-1.462131313788585185e+00,8.431889395428518341e+00,1.088112578840337186e+01,2.700477170536660765e+01
3.010000000000000000e+02,1.014905325877360820e+00,-1.514738211264976986e+00,8.360039871982019477e+00,1.077689089734330175e+01,2.693507892249995805e+01
3.020000000000000000e+02,1.025864326291614059e+00,-1.504849111931955807e+00,8.375640850800733617e+00,1.076437148884830286e+01,2.694781030345166783e+01
3.030000000000000000e+02,9.783408295395027432e-01,-1.484210552822830431e+00,8.336959997812906309e+00,1.077239267642681497e+01,2.692804561517177575e+01
3.040000000000000000e+02,9.692352615360521062e-01,-1.516860413245665784e+00,8.336272125570182823e+00,1.071361880424695201e+01,2.692041970114422611e+01
3.050000000000000000e+02,9.198985451307052363e-01,-1.435916640819647316e+00,8.285302158094879132e+00,1.070236625019301790e+01,2.686975256601969519e+01
3.060000000000000000e+02,9.045568951684185288e-01,-1.492547454487564318e+00,8.268900329231197333e+00,1.066843595260228916e+01,2.687195770557110208e+01
3.070000000000000000e+02,9.293345895587888927e-01,-1.517647088592887883e+00,8.230044841766357422e+00,1.062652275297376825e+01,2.676611679435795210e+01
3.080000000000000000e+02,9.188487091635026971e-01,-1.508769469383435480e+00,8.243061175713172872e+00,1.062119267129490474e+01,2.677143394437610624e+01
3.090000000000000000e+02,8.825765155319474919e-01,-1.506661209795210121e+00,8.200859644474126853e+00,1.057982500597961995e+01,2.676164643377320473e+01
3.100000000000000000e+02,9.110135038693746301e-01,-1.484972614508408784e+00,8.208176761610895156e+00,1.057329267518133165e+01,2.678006410191201780e+01
3.110000000000000000e+02,9.042950071330763118e-01,-1.424796721619418616e+00,8.241375762173253960e+00,1.061632415575858879e+01,2.665293215075109856e+01
3.120000000000000000e+02,9.402778729414328351e-01,-1.435685499101622575e+00,8.197889028451381677e+00,1.056640537783630940e+01,2.670790564708220671e+01
3.130000000000000000e+02,9.042931856253207945e-01,-1.477066050482611415e+00,8.150162220001220703e+00,1.051622094455947298e+01,2.667039279448680489e+01
3.140000000000000000e+02,9.349923689141232952e-01,-1.451981902122497559e+00,8.128258444305158648e+00,1.050801899494268987e+01,2.658096949259440223e+01
3.150000000000000000e+02,9.277515709400177002e-01,-1.464007176904596808e+00,8.146472472410936305e+00,1.049631542222112657e+01,2.658701381520328511e+01
3.160000000000000000e+02,8.795397431931943899e-01,-1.503740426821586373e+00,8.119939482110178020e+00,1.045762831940610127e+01,2.656926935962122727e+01
3.170000000000000000e+02,8.820443851316076556e-01,-1.478526282514262435e+00,8.117986363223474555e+00,1.044908318967900662e+01,2.656857170202793128e+01
3.180000000000000000e+02,8.961479470261142222e-01,-1.464629387753641598e+00,8.150737250971998193e+00,1.041638073554405786e+01,2.651267190264840323e+01
3.190000000000000000e+02,8.987298095837618073e-01,-1.440525775281791931e+00,8.108164127056415538e+00,1.041018155089810371e+01,2.645994646121294025e+01
3.200000000000000000e+02,8.515671351526536981e-01,-1.445459187030792236e+00,8.080765524481096307e+00,1.038881298619457816e+01,2.645798248714870837e+01
3.210000000000000000e+02,8.181892111260666844e-01,-1.442849791966951845e+00,8.054182409221290584e+00,1.035872906904954149e+01,2.641456680623894115e+01
3.220000000000000000e+02,8.293644508235474833e-01,-1.450273327847831251e+00,7.996866768241947199e+00,1.035458200813358687e+01,2.634805572542369845e+01
3.230000000000000000e+02,8.813930271018264317e-01,-1.393837328140552279e+00,8.040651333637725884e+00,1.035939647804977604e+01,2.635235396817199316e+01
3.240000000000000000e+02,8.315199144885071503e-01,-1.442015825683235164e+00,8.016426877078847824e+00,1.032283851835462762e+01,2.634678940895276256e+01
3.250000000000000000e+02,8.035685521924597063e-01,-1.452819054452781922e+00,7.993690392909905462e+00,1.027554843772170834e+01,2.631971990960276031e+01
3.260000000000000000e+02,7.999180389775170097e-01,-1.428667518827650307e+00,7.969752325970902440e+00,1.029436988504523853e+01,2.627083837884104156e+01
3.270000000000000000e+02,8.089900230750058929e-01,-1.445423374828110452e+00,7.970880879296196930e+00,1.025564070644541736e+01,2.623037219251322938e+01
3.280000000000000000e+02,8.055068065977504244e-01,-1.428978064376064783e+00,7.903400867413251873e+00,1.024889684742332463e+01,2.619314117920704277e+01
3.290000000000000000e+02,8.018587876079429355e-01,-1.421788798438178070e+00,7.921375867648002611e+00,1.020619868824624632e+01,2.621166483561198035e+01
3.300000000000000000e+02,8.070162292729076148e-01,-1.477449017202752346e+00,7.910628871021107678e+00,1.016700483794905097e+01,2.613865582555787270e+01
3.310000000000000000e+02,8.161833917992746823e-01,-1.431488442624736068e+00,7.884226024660289767e+00,1.020068614910810467e+01,2.609805530971950915e+01
3.320000000000000000e+02,8.018830810856615310e-01,-1.405244639031907328e+00,7.904223181243635210e+00,1.018285254535511974e+01,2.612214760087494270e+01
3.330000000000000000e+02,8.048716108513693790e-01,-1.380578550772789237e+00,7.891752886975932135e+00,1.013953250493758773e+01,2.606914542271540824e+01
3.340000000000000000e+02,7.578740084273183353e-01,-1.382368962988894223e+00,7.845166283794957174e+00,1.012687232759263800e+01,2.604373249640831745e+01
3.350000000000000000e+02,7.804691401811746365e-01,-1.394125532390724898e+00,7.838903186667678824e+00,1.010998469947749712e+01,2.603998805315066534e+01
3.360000000000000000e+02,8.227468349485316246e-01,-1.362363751117999788e+00,7.841344627559694302e+00,1.007066800044133181e+01,2.600901672167655576e+01
3.370000000000000000e+02,8.646428829584366094e-01,-1.423518130412468441e+00,7.846143050071520797e+00,1.008753854392940141e+01,2.599644165365105053e+01
3.380000000000000000e+02,9.252688021231920690e-01,-1.418204139440487621e+00,7.844299705619485863e+00,9.984478624457986840e+00,2.590807247161865234e+01
3.390000000000000000e+02,8.844028438767815858e-01,-1.415301413108140949e+00,7.767011096334864639e+00,1.000892682768340869e+01,2.590690398420024110e+01
3.400000000000000000e+02,8.614869843690823314e-01,-1.426220965181660416e+00,7.813986193420540793e+00,9.959864204765384699e+00,2.588068234207283780e+01
3.410000000000000000e+02,8.636303294418204990e-01,-1.413129862811830284e+00,7.769449142309335699e+00,9.963843871385623885e+00,2.584091422089144885e+01
3.420000000000000000e+02,8.752414331986353435e-01,-1.435370484478453390e+00,7.727708987700633081e+00,9.945405287620348034e+00,2.579777812142657467e+01
3.430000000000000000e+02,8.460224000816671808e-01,-1.388741649878330708e+00,7.729990231685149205e+00,9.945493808159461935e+00,2.582607136424790184e+01
3.440000000000000000e+02,8.331082516755813350e-01,-1.356066716787142523e+00,7.744548379865467069e+00,9.898245037111461642e+00,2.574408244271563717e+01
3.450000000000000000e+02,8.375293294079283468e-01,-1.402576732839274642e+00,7.715269836605104459e+00,9.860096495375673342e+00,2.575098324637127689e+01
3.460000000000000000e+02,8.053618205918205986e-01,-1.358253089026508098e+00,7.714491077977368327e+00,9.901556610042213435e+00,2.572024444840912238e+01
3.470000000000000000e+02,7.801825355770241055e-01,-1.420415749916663639e+00,7.658791937379755943e+00,9.862860325055244459e+00,2.573083511580768956e+01
3.480000000000000000e+02,7.846956877117483575e-01,-1.327156987964597468e+00,7.665287319411579148e+00,9.836124020763952203e+00,2.560818160293448642e+01
3.490000000000000000e+02,7.624296240317516293e-01,-1.335766925006850236e+00,7.599838485065688154e+00,9.834035893790742833e+00,2.563712100493602364e+01
3.500000000000000000e+02,7.519219594124035844e-01,-1.335113654788742776e+00,7.621558904647827148e+00,9.789660759461231265e+00,2.558342648367596439e+01
3.510000000000000000e+02,7.517930437356997730e-01,-1.321882134064649827e+00,7.614680754832732212e+00,9.776498896443944986e+00,2.557517655690510949e+01
3.520000000000000000e+02,7.690823391461983904e-01,-1.327299432876782648e+00,7.589909325298081377e+00,9.742611306345361655e+00,2.557076141976902761e+01
3.530000000000000000e+02,7.654522277860560386e-01,-1.347227464883755443e+00,7.600784964031642943e+00,9.739523952842777277e+00,2.552104913271390529e+01
3.540000000000000000e+02,7.444359570996373909e-01,-1.387073686489692204e+00,7.585970526067619346e+00,9.714000616318140047e+00,2.547453656970945346e+01
3.550000000000000000e+02,7.021989469599519973e-01,-1.348266311690338615e+00,7.548741823587661770e+00,9.737731937669281024e+00,2.545407604152320857e+01
3.560000000000000000e+02,6.640290108501402111e-01,-1.337380495081599951e+00,7.549597348922338469e+00,9.686540244990943904e+00,2.544034905718941886e+01
3.570000000000000000e+02,6.407177412611806400e-01,-1.336430847390085219e+00,7.549947685665554076e+00,9.658288588890663107e+00,2.542949668362609472e+01
3.580000000000000000e+02,6.500303591163749672e-01,-1.317982691730189559e+00,7.549489074283176393e+00,9.695016237405630122e+00,2.543147639739207833e+01
3.590000000000000000e+02,6.278859728421920527e-01,-1.331194114481281998e+00,7.549119058837238327e+00,9.648855572072868370e+00,2.538700119246784581e+01
3.600000000000000000e+02,6.432361945382549795e-01,-1.311808883889108657e+00,7.486529358431824654e+00,9.632665422227647767e+00,2.533908963814759829e+01
3.610000000000000000e+02,6.460149714834669821e-01,-1.326242862858324045e+00,7.492663145065307617e+00,9.618954931568895361e+00,2.529224070524557888e+01
3.620000000000000000e+02,6.555335426177734126e-01,-1.325891372485038522e+00,7.485040273421850188e+00,9.603282162266918220e+00,2.528669356484698483e+01
3.630000000000000000e+02,6.517771324540815314e-01,-1.320449750138144251e+00,7.467327417471469886e+00,9.541726719619880726e+00,2.529394166082398598e+01
3.640000000000000000e+02,6.589536270779422500e-01,-1.312405479005259279e+00,7.456467921917255381e+00,9.568361873300666787e+00,2.526219361460107038e+01
3.650000000000000000e+02,6.559892457265120713e-01,-1.292012859104026079e+00,7.452164692756457320e+00,9.540940211369441926e+00,2.521531849233513256e+01
3.660000000000000000e+02,6.280119506976543642e-01,-1.297469159986218923e+00,7.425365621208126043e+00,9.518178312187520973e+00,2.513175737755930328e+01
3.670000000000000000e+02,6.192882770401799686e-01,-1.308597755737793689e+00,7.403356305554381400e+00,9.470130345760248147e+00,2.518238684662387072e+01
3.680000000000000000e+02,5.531850076384015047e-01,-1.291242785942860127e+00,7.363878327557164205e+00,9.451742636851776069e+00,2.516617674705309682e+01
3.690000000000000000e+02,5.951110642944645868e-01,-1.293756249113979573e+00,7.373935999014438636e+00,9.467618795541616450e+00,2.508836186237824251e+01
3.700000000000000000e+02,6.218552225165896452e-01,-1.298906642911780596e+00,7.359584358003404603e+00,9.451251633146888764e+00,2.511810172317374423e+01
3.710000000000000000e+02,6.168254812558492395e-01,-1.299273680927407026e+00,7.379425087545672390e+00,9.431220303233871505e+00,2.504441575922517771e+01
3.720000000000000000e+02,6.364433860931640874e-01,-1.284111328104622363e+00,7.336649199836274171e+00,9.438344450078458792e+00,2.502283228360689549e+01
3.730000000000000000e+02,5.845479342417839730e-01,-1.293530911716640475e+00,7.331322769833426456e+00,9.409420685890394154e+00,2.494880591498480982e+01
3.740000000000000000e+02,5.692402282331743280e-01,-1.271757658984925987e+00,7.331009858693832371e+00,9.375669752430711767e+00,2.497884848178961192e+01
3.750000000000000000e+02,6.006852452062133585e-01,-1.303183891834356789e+00,7.304941584921290421e+00,9.364794401022104253e+00,2.494835479442889792e+01
3.760000000000000000e+02,6.038481425016354320e-01,-1.290715264968383069e+00,7.288898390582484232e+00,9.347748984638442948e+00,2.496605696229853066e+01
3.770000000000000000e+02,6.015907100632659210e-01,-1.267002014013437039e+00,7.283140614501431465e+00,9.384720288790189713e+00,2.490305511768047708e+01
3.780000000000000000e+02,6.232727841179594996e-01,-1.295068270630306717e+00,7.255018474709274301e+00,9.255705935323339517e+00,2.485587374369303504e+01
3.790000000000000000e+02,6.193739706889177521e-01,-1.285059572030336383e+00,7.270299200318817157e+00,9.336696209051670081e+00,2.486780846424591829e+01
3.800000000000000000e+02,5.803289754777891662e-01,-1.276818683259507425e+00,7.231239055975889229e+00,9.273979472298908178e+00,2.476949770022661212e+01
3.810000000000000000e+02,5.899909032970411804e-01,-1.241079220659712545e+00,7.240632780596741647e+00,9.306969940152942655e+00,2.482776213099813845e+01
3.820000000000000000e+02,5.895289046387387488e-01,-1.235456306964923145e+00,7.201558088644956612e+00,9.233751048389663652e+00,2.479136323521279905e+01
3.830000000000000000e+02,5.683012372917599642e-01,-1.266007648573981292e+00,7.192139338224362355e+00,9.233036644438392671e+00,2.476099868513579949e+01
3.840000000000000000e+02,5.782380614779952799e-01,-1.255297092036304241e+00,7.195680622361663836e+00,9.216208592439310010e+00,2.474438281752105340e+01
3.850000000000000000e+02,5.270841629841388487e-01,-1.261214386958342315e+00,7.163640543945834160e+00,9.208978481781787906e+00,2.476217904865232455e+01
3.860000000000000000e+02,5.166982046814045937e-01,-1.226496821794754499e+00,7.157624256916535366e+00,9.156971173408704701e+00,2.474233799306755444e+01
3.870000000000000000e+02,5.726501494646072388e-01,-1.260057017843947413e+00,7.161147480337028526e+00,9.139712390736637104e+00,2.467357620011027919e+01
3.880000000000000000e+02,5.543086578448613855e-01,-1.252598816767717116e+00,7.144252090372591013e+00,9.156802589057857489e+00,2.463637209346151735e+01
3.890000000000000000e+02,5.756076199886126510e-01,-1.232418236569461589e+00,7.152772292112692831e+00,9.167903541499732967e+00,2.463657556028447715e+01
3.900000000000000000e+02,6.278146710406001807e-01,-1.236682019682012079e+00,7.134681071990575774e+00,9.109664660233717015e+00,2.455130649631858830e+01
3.910000000000000000e+02,5.893429902374235363e-01,-1.185559917973656896e+00,7.087966841510218607e+00,9.116052603110288644e+00,2.458353989756005475e+01
3.920000000000000000e+02,5.486777859111117150e-01,-1.227375756726305722e+00,7.069783422682020202e+00,9.134225132118942270e+00,2.456929700802534100e+01
3.930000000000000000e+02,5.399428185744162834e-01,-1.216793973476458790e+00,7.053590163206442831e+00,9.092667958675287210e+00,2.452669957967905034e+01
3.940000000000000000e+02,5.297790316180286396e-01,-1.227935551068721765e+00,7.056161670603303904e+00,9.086346043480766355e+00,2.452341701637985238e+01
3.950000000000000000e+02,5.125249619157905556e-01,-1.169034829251786478e+00,7.050170484771076218e+00,9.062503826923858696e+00,2.446015758188361744e+01
3.960000000000000000e+02,5.299463898707659215e-01,-1.210651096879926447e+00,7.074996807636359186e+00,9.021706153184940291e+00,2.444054409581371701e+01
3.970000000000000000e+02,5.296326671910082107e-01,-1.200090676546096802e+00,7.062151048937414188e+00,9.000555939144557982e+00,2.440988584665151606e+01
3.980000000000000000e+02,5.050492117292860739e-01,-1.179226450431041240e+00,6.999509526114178648e+00,9.029905021700084689e+00,2.445496991964487066e+01
3.990000000000000000e+02,4.693824259134439236e-01,-1.192007022535699123e+00,7.012800467319977749e+00,8.968368289817092887e+00,2.436521293770553598e+01
4.000000000000000000e+02,5.183545562446626453e-01,-1.195137750134508847e+00,7.014894941933135009e+00,8.979163944211780546e+00,2.435799127562433242e+01
4.010000000000000000e+02,4.844559191638587725e-01,-1.194823072761551863e+00,6.935585009746062291e+00,8.973860353486150743e+00,2.435606754335582735e+01
4.020000000000000000e+02,4.941854088479636919e-01,-1.242711571037259821e+00,6.924313453527597417e+00,8.920523394886245683e+00,2.425281792013054272e+01
4.030000000000000000e+02,4.666397673452002404e-01,-1.253304927777021405e+00,6.973141366599971747e+00,8.906672216888166460e+00,2.424082027337490075e+01
4.040000000000000000e+02,4.212300499789735087e-01,-1.234838953639707082e+00,6.912958153292664498e+00,8.934561427841838821e+00,2.422816289591992955e+01
4.050000000000000000e+02,4.442742680891966223e-01,-1.204076179327108864e+00,6.938473866536067014e+00,8.937067920326168036e+00,2.421716000483586129e+01
4.060000000000000000e+02,4.409730545221230980e-01,-1.255234452139618151e+00,6.938276781995072362e+00,8.866616342821691532e+00,2.422218910445515050e+01
4.070000000000000000e+02,4.537801364293465034e-01,-1.253481805833995821e+00,6.909633186128404603e+00,8.874314067710159293e+00,2.414824978918091958e+01
4.080000000000000000e+02,4.559410928915708650e-01,-1.230696364345713611e+00,6.878289695478912336e+00,8.888182220295963276e+00,2.415961537809453574e+01
4.090000000000000000e+02,4.123065030982351886e-01,-1.248154380382635598e+00,6.894708179001115766e+00,8.776116723688240029e+00,2.418514935583131020e+01
4.100000000000000000e+02,4.599096306368836151e-01,-1.226392238568037030e+00,6.897509689005012490e+00,8.817957442030946780e+00,2.407749838706774526e+01
4.110000000000000000e+02,4.568539419744768737e-01,-1.200176175333495854e+00,6.904153316448896405e+00,8.826674575479621865e+00,2.408714560973338692e+01
4.120000000000000000e+02,4.717047028561942579e-01,-1.209084252006987326e+00,6.855234759485619556e+00,8.792870774228347841e+00,2.403002289013985049e+01
4.130000000000000000e+02,4.309626390409265762e-01,-1.207284585023537637e+00,6.837608632878360737e+00,8.780041751698551167e+00,2.407447865477993787e+01
4.140000000000000000e+02,4.238158716605259779e-01,-1.223595091675081736e+00,6.830855455154027922e+00,8.752012966025588980e+00,2.402472662314390561e+01
4.150000000000000000e+02,3.993116632486001238e-01,-1.204866069759059188e+00,6.803211782732580204e+00,8.732072284079006153e+00,2.401037474575205621e+01
4.160000000000000000e+02,3.686521730871282210e-01,-1.191634489685042375e+00,6.780857901287894229e+00,8.726185684530143760e+00,2.394361986665644082e+01
4.170000000000000000e+02,3.632138377198806389e-01,-1.180113254194585792e+00,6.784871869617038698e+00,8.756062980391021711e+00,2.396160218654534901e+01
4.180000000000000000e+02,3.501297324004336575e-01,-1.171408933452051881e+00,6.741334250849535970e+00,8.721146102644439679e+00,2.397815643212734216e+01
4.190000000000000000e+02,3.203595775919846900e-01,-1.171403615393190378e+00,6.778605505951449395e+00,8.723015479552440610e+00,2.393867349217080687e+01
4.200000000000000000e+02,3.157986439446098803e-01,-1.148458603355619667e+00,6.765947865624712954e+00,8.724784600429046577e+00,2.392161273956298828e+01
4.210000000000000000e+02,3.553262072113844150e-01,-1.117354100840723508e+00,6.776536998585758198e+00,8.710311673645280806e+00,2.389977293748122023e+01
4.220000000000000000e+02,2.853730276672758470e-01,-1.142757034964031693e+00,6.709439022928221696e+00,8.692587016994117732e+00,2.385894199925609982e+01
4.230000000000000000e+02,3.144092324834603658e-01,-1.152276551112150438e+00,6.745820897257226001e+00,8.627694517119318007e+00,2.382005433954744333e+01
4.240000000000000000e+02,2.673799126194073561e-01,-1.135272533975095754e+00,6.660481524263691888e+00,8.614368169735639569e+00,2.379665189726739882e+01
4.250000000000000000e+02,2.379050914070799938e-01,-1.158350441190931557e+00,6.685364631506113042e+00,8.655200469188201851e+00,2.376529569707365042e+01
4.260000000000000000e+02,2.471768425888994924e-01,-1.186003623609868995e+00,6.690707057969182969e+00,8.584940021873538996e+00,2.378958719204633709e+01
4.270000000000000000e+02,2.955110412504937667e-01,-1.153374934298360355e+00,6.656038718345837601e+00,8.580915705770509661e+00,2.377773045270870966e+01
4.280000000000000000e+02,2.943134072881478658e-01,-1.132762703121217962e+00,6.642775613018589986e+00,8.607396178775363893e+00,2.372370122436784357e+01
4.290000000000000000e+02,2.515357615282902137e-01,-1.126985431736351018e+00,6.609076202425182345e+00,8.563377857208251953e+00,2.367102556962233351e+01
4.300000000000000000e+02,2.545337289189680829e-01,-1.169834140528980493e+00,6.629785833195743550e+00,8.548191889738424365e+00,2.366204619611430360e+01
4.310000000000000000e+02,2.929803902585791930e-01,-1.172148317608058932e+00,6.656300061788314792e+00,8.519360085837861973e+00,2.369128192999423987e+01
4.320000000000000000e+02,2.152476145639124205e-01,-1.148265111395436522e+00,6.584582856577685384e+00,8.550477180725488680e+00,2.364635451227171714e+01
4.330000000000000000e+02,2.393772649204629066e-01,-1.154744023695970290e+00,6.633807767150748269e+00,8.522647446037357355e+00,2.362593470679389185e+01
4.340000000000000000e+02,2.185121438442132469e-01,-1.171736408247906924e+00,6.590329253775442098e+00,8.478541282507089605e+00,2.355247220422467791e+01
4.350000000000000000e+02,2.803592618522990354e-01,-1.154693934907261132e+00,6.598361459552732455e+00,8.475522471289348658e+00,2.354941222199008166e+01
4.360000000000000000e+02,2.673239528368681062e-01,-1.185490732264314895e+00,6.593480434173192961e+00,8.449244544037387783e+00,2.352369526920155707e+01
4.370000000000000000e+02,2.581572804249759323e-01,-1.129437940242963068e+00,6.594493360600919729e+00,8.411794057259193380e+00,2.358302820645845799e+01
4.380000000000000000e+02,2.668379190831612346e-01,-1.140546506541407101e+00,6.565628722182705879e+00,8.443320009443494811e+00,2.359961301037388992e+01
4.390000000000000000e+02,2.258648784656045738e-01,-1.153752694782028909e+00,6.576570639243493055e+00,8.441106553770538312e+00,2.355962674230591958e+01
4.400000000000000000e+02,2.236464716669203934e-01,-1.165997133805201535e+00,6.545379169985779733e+00,8.401216996021759087e+00,2.347515249659872438e+01
4.410000000000000000e+02,2.058720322580546436e-01,-1.119224465810335634e+00,6.509366524525177944e+00,8.395425272803020533e+00,2.346820942968384927e+01
4.420000000000000000e+02,1.842180163814471361e-01,-1.148825526492208482e+00,6.517935457392635357e+00,8.415347873655139921e+00,2.339628907554169857e+01
4.430000000000000000e+02,1.660455374970522813e-01,-1.115959097686995749e+00,6.515743528675828955e+00,8.383986230589385968e+00,2.340271128140962986e+01
4.440000000000000000e+02,1.650611705178570143e-01,-1.152037764971072908e+00,6.492374570960672386e+00,8.359709584814870809e+00,2.340528028439252850e+01
4.450000000000000000e+02,1.838080032338571257e-01,-1.171540912399944068e+00,6.470226746339064583e+00,8.317929970912445015e+00,2.335408685961340325e+01
4.460000000000000000e+02,1.923238885087462657e-01,-1.137394288666228048e+00,6.463365679113273643e+00,8.325129258326995796e+00,2.333468301072079853e+01
4.470000000000000000e+02,1.940609840596588254e-01,-1.102486821321340793e+00,6.422660049210247024e+00,8.328866638688959156e+00,2.337162426190498721e+01
4.480000000000000000e+02,1.636178120612525044e-01,-1.109331661309951311e+00,6.473854953407222723e+00,8.268038894376184444e+00,2.327418023296910476e+01
4.490000000000000000e+02,1.412900668990790254e-01,-1.100790343223474022e+00,6.425719593325231571e+00,8.313764229798929151e+00,2.330191670931302639e+01
4.500000000000000000e+02,1.407327753069818610e-01,-1.096291590450156450e+00,6.394470665189954772e+00,8.281664864629762590e+00,2.322454404423379515e+01
4.510000000000000000e+02,1.527659427454201579e-01,-1.112319764673200373e+00,6.397275804454444881e+00,8.259603708218305584e+00,2.328464913979554751e+01
4.520000000000000000e+02,1.510464101472598908e-01,-1.151981300013697140e+00,6.431679006315704328e+00,8.253569499040262158e+00,2.317756065955529010e+01
4.530000000000000000e+02,1.129729788487729286e-01,-1.122792104880015129e+00,6.394311860076382636e+00,8.247663410300882347e+00,2.323583277677878201e+01
4.540000000000000000e+02,1.112334894287025783e-01,-1.104125214183432346e+00,6.341955726982181574e+00,8.260134334238166787e+00,2.316506835741874326e+01
4.550000000000000000e+02,7.578409138398292666e-02,-1.104135239480906971e+00,6.339707596689208025e+00,8.237679589507926892e+00,2.316508901221120453e+01
4.560000000000000000e+02,8.720546149306444839e-02,-1.142502440346611969e+00,6.377738748860155127e+00,8.161848090652727095e+00,2.313111271817459880e+01
4.570000000000000000e+02,7.525805565011170484e-02,-1.117773255731305593e+00,6.328887442238310790e+00,8.158311587113599828e+00,2.309253191336607358e+01
4.580000000000000000e+02,9.002339117961306869e-02,-1.071905717381045342e+00,6.387359386835342434e+00,8.168933446590717296e+00,2.311800189711089715e+01
4.590000000000000000e+02,7.332890635579188132e-02,-1.105455519042463308e+00,6.326627513282319093e+00,8.187933406259260138e+00,2.309334771245972817e+01
4.600000000000000000e+02,8.117944583631096778e-02,-1.110614985737026217e+00,6.345714204331748931e+00,8.134781760028284125e+00,2.302874381725604636e+01
4.610000000000000000e+02,5.043988581746816635e-02,-1.144057672247927426e+00,6.331244802882528333e+00,8.124862014737903593e+00,2.301397435277955239e+01
4.620000000000000000e+02,3.883166256177629505e-02,-1.130394668915332801e+00,6.270480936409061457e+00,8.113357869987813942e+00,2.302722155742156218e+01
4.630000000000000000e+02,5.526431793203720466e-02,-1.113642572337745662e+00,6.289508181759434713e+00,8.131222290870470104e+00,2.297943350800082385e+01
4.640000000000000000e+02,2.623938693083886428e-02,-1.118370317495786193e+00,6.306807399814964299e+00,8.082686477237277956e+00,2.294641190716344070e+01
4.650000000000000000e+02,1.984194296006208669e-02,-1.147593666345645191e+00,6.247508815211108235e+00,8.037576100765130960e+00,2.298534087645701973e+01
4.660000000000000000e+02,1.919464618922808383e-02,-1.136724269288218014e+00,6.276865078852726931e+00,8.048490363308507867e+00,2.294406755561502465e+01
4.670000000000000000e+02,6.649249400465915942e-03,-1.104840903710096356e+00,6.243166566913963322e+00,8.031027099006196934e+00,2.290373419900225826e+01
4.680000000000000000e+02,3.983393896562166525e-03,-1.112039612653928033e+00,6.255342799374180807e+00,8.035819976757734295e+00,2.286300533653324507e+01
4.690000000000000000e+02,-4.047322259324356158e-02,-1.118114660183588738e+00,6.219921572595580095e+00,8.029921874021871631e+00,2.289186184222881693e+01
4.700000000000000000e+02,-2.823023851483296223e-02,-1.083015741700799950e+00,6.172225901204297038e+00,8.036538961606147780e+00,2.290042628589858253e+01
4.710000000000000000e+02,-6.224723369615455144e-03,-1.076817467936083794e+00,6.199012010525434491e+00,8.041176264102642079e+00,2.282923611208923731e+01
4.720000000000000000e+02,-8.694373596555147327e-03,-1.075435823864407059e+00,6.162462499406602845e+00,8.007175235666780466e+00,2.281360251271826556e+01
4.730000000000000000e+02,8.065334089402841425e-03,-1.109767430358462814e+00,6.182613164950639728e+00,7.990040501977643039e+00,2.280832391722589492e+01
4.740000000000000000e+02,-4.760107581113648401e-02,-1.125480378794873948e+00,6.131252902185814868e+00,7.945416961979661963e+00,2.274279270009098042e+01
4.750000000000000000e+02,-1.401458075668057801e-02,-1.096777164528512483e+00,6.154855375615959190e+00,7.936764476645706168e+00,2.280784031468578732e+01
4.760000000000000000e+02,-3.056443137271950758e-02,-1.103582865916765687e+00,6.145145008706639267e+00,7.957504684089595770e+00,2.283470596411289222e+01
4.770000000000000000e+02,-3.538303371741730735e-02,-1.077501365262218957e+00,6.150645135814308162e+00,7.963624911430554398e+00,2.276430495987590419e+01
4.780000000000000000e+02,-1.998671229021289561e-02,-1.088704281128369811e+00,6.099426071867983801e+00,7.919889719058305744e+00,2.269845898131019979e+01
4.790000000000000000e+02,-4.992695013459166886e-02,-1.088644654577613835e+00,6.065664393270117749e+00,7.911083796085455866e+00,2.266724311796009061e+01
4.800000000000000000e+02,-3.081830179430225872e-02,-1.086559953343155138e+00,6.064065248538286212e+00,7.900143291196252804e+00,2.262903732723659900e+01
4.810000000000000000e+02,3.788071724339427907e-03,-1.088574224048190597e+00,6.075461446729480741e+00,7.903738847145667101e+00,2.263325376592130667e+01
4.820000000000000000e+02,-4.893450703249018624e-03,-1.062462144173108580e+00,6.068031496471828490e+00,7.883649135247255302e+00,2.261560956840841285e+01
4.830000000000000000e+02,-1.444945456539718440e-02,-1.021170392250403403e+00,6.054118718856420500e+00,7.898497756729778274e+00,2.256262580349914160e+01
4.840000000000000000e+02,-1.315868806698892828e-02,-1.064249881312378410e+00,6.021756726452427877e+00,7.842391199535793334e+00,2.257004969344179912e+01
4.850000000000000000e+02,-1.849596139290330191e-02,-1.024126916359632489e+00,6.032494284148908648e+00,7.816285170041597397e+00,2.257063868106939708e+01
4.860000000000000000e+02,-3.364753196987076839e-02,-1.030004772875044106e+00,6.026549263897105213e+00,7.814228375752766631e+00,2.251576502710326011e+01
4.870000000000000000e+02,-5.915817963835011406e-02,-1.041946093496094461e+00,6.008297504522861487e+00,7.826795694155570970e+00,2.250620665101923379e+01
4.880000000000000000e+02,-4.395256092787808155e-02,-1.041861415673524860e+00,6.026573511270376216e+00,7.760085684621436108e+00,2.248846319801787175e+01
4.890000000000000000e+02,-6.440721114731243202e-02,-1.033895313994497300e+00,5.978153412158672353e+00,7.758302097646598838e+00,2.250122953887678534e+01
4.900000000000000000e+02,-9.818889244865530719e-02,-1.059749879134006978e+00,5.973333212045522700e+00,7.792699881089039771e+00,2.244924011393489849e+01
4.910000000000000000e+02,-1.333044784971409435e-01,-1.019888009016330477e+00,5.971974124256361982e+00,7.784688016288300538e+00,2.243930985377384957e+01
4.920000000000000000e+02,-1.286832428553229268e-01,-1.078463272151783947e+00,5.943449578733525307e+00,7.720691617737468704e+00,2.233997053162664415e+01
4.930000000000000000e+02,-1.236569869499175994e-01,-1.047593600984312534e+00,5.941855202373276690e+00,7.704909065849760985e+00,2.236929015624217598e+01
4.940000000000000000e+02,-1.298976224353616538e-01,-9.867699044382470808e-01,5.926250249911577228e+00,7.756481498734563829e+00,2.236718314733260726e+01
4.950000000000000000e+02,-1.196839063643262979e-01,-1.020222981770833259e+00,5.939100090255085007e+00,7.725037462690956147e+00,2.234252209133572009e+01
4.960000000000000000e+02,-1.439311327412724495e-01,-1.062763715656394714e+00,5.915131055391752213e+00,7.704301367458115557e+00,2.234891703189947521e+01
4.970000000000000000e+02,-1.493097998512288027e-01,-1.006100772028295509e+00,5.895727312462961223e+00,7.744076692141019791e+00,2.228090877206916431e+01
4.980000000000000000e+02,-1.820959687774252600e-01,-1.024432194283884767e+00,5.937688493321084948e+00,7.703293380574283589e+00,2.227898139627570728e+01
4.990000000000000000e+02,-2.128391639034972194e-01,-1.008323085359019045e+00,5.929715423502473826e+00,7.733052964903350812e+00,2.224499080527542105e+01
5.000000000000000000e+02,-1.880560373075497449e-01,-1.039547565401109930e+00,5.877043320582463259e+00,7.623629629102527616e+00,2.228858748052874006e+01


==> plot_tikz/out2.csv <==
epochs,w1,w10,w50,w100,w400,wlearnable
1.00E+00,-4.30E-02,5.71E+01,9.76E+01,1.16E+02,1.56E+02,4.24E+00
2.00E+00,-1.68E+00,6.84E+01,1.16E+02,1.36E+02,1.82E+02,5.04E+00
3.00E+00,-6.81E+00,6.62E+01,1.17E+02,1.39E+02,1.86E+02,7.08E+00
4.00E+00,-1.02E+01,6.33E+01,1.16E+02,1.38E+02,1.85E+02,9.49E+00
5.00E+00,-1.21E+01,6.04E+01,1.14E+02,1.36E+02,1.82E+02,1.20E+01
6.00E+00,-1.32E+01,5.80E+01,1.11E+02,1.34E+02,1.79E+02,1.47E+01
7.00E+00,-1.41E+01,5.58E+01,1.09E+02,1.32E+02,1.77E+02,1.89E+01
8.00E+00,-1.52E+01,5.38E+01,1.07E+02,1.29E+02,1.74E+02,2.32E+01
9.00E+00,-1.58E+01,5.17E+01,1.05E+02,1.27E+02,1.73E+02,2.70E+01
1.00E+01,-1.61E+01,5.00E+01,1.03E+02,1.26E+02,1.71E+02,3.09E+01
1.10E+01,-1.65E+01,4.84E+01,1.01E+02,1.24E+02,1.69E+02,3.53E+01
1.20E+01,-1.64E+01,4.69E+01,9.97E+01,1.22E+02,1.68E+02,4.04E+01
1.30E+01,-1.63E+01,4.55E+01,9.82E+01,1.21E+02,1.67E+02,4.52E+01
1.40E+01,-1.61E+01,4.38E+01,9.68E+01,1.19E+02,1.65E+02,5.00E+01
1.50E+01,-1.58E+01,4.25E+01,9.53E+01,1.18E+02,1.64E+02,5.40E+01
1.60E+01,-1.56E+01,4.13E+01,9.41E+01,1.17E+02,1.63E+02,5.82E+01
1.70E+01,-1.53E+01,4.00E+01,9.28E+01,1.16E+02,1.62E+02,6.33E+01
1.80E+01,-1.50E+01,3.89E+01,9.18E+01,1.15E+02,1.61E+02,6.77E+01
1.90E+01,-1.47E+01,3.78E+01,9.07E+01,1.14E+02,1.60E+02,7.21E+01
2.00E+01,-1.44E+01,3.68E+01,8.96E+01,1.13E+02,1.59E+02,7.62E+01
2.10E+01,-1.41E+01,3.60E+01,8.87E+01,1.12E+02,1.58E+02,8.11E+01
2.20E+01,-1.38E+01,3.51E+01,8.77E+01,1.11E+02,1.57E+02,8.50E+01
2.30E+01,-1.34E+01,3.42E+01,8.68E+01,1.10E+02,1.56E+02,8.90E+01
2.40E+01,-1.32E+01,3.34E+01,8.61E+01,1.09E+02,1.56E+02,9.32E+01
2.50E+01,-1.29E+01,3.27E+01,8.52E+01,1.08E+02,1.55E+02,9.72E+01
2.60E+01,-1.27E+01,3.20E+01,8.44E+01,1.07E+02,1.54E+02,1.01E+02
2.70E+01,-1.24E+01,3.13E+01,8.36E+01,1.07E+02,1.53E+02,1.05E+02
2.80E+01,-1.20E+01,3.06E+01,8.28E+01,1.06E+02,1.52E+02,1.08E+02
2.90E+01,-1.17E+01,2.99E+01,8.22E+01,1.05E+02,1.52E+02,1.11E+02
3.00E+01,-1.15E+01,2.92E+01,8.15E+01,1.04E+02,1.51E+02,1.14E+02
3.10E+01,-1.13E+01,2.86E+01,8.08E+01,1.04E+02,1.50E+02,1.16E+02
3.20E+01,-1.08E+01,2.82E+01,8.02E+01,1.03E+02,1.50E+02,1.18E+02
3.30E+01,-1.06E+01,2.76E+01,7.94E+01,1.02E+02,1.49E+02,1.20E+02
3.40E+01,-1.03E+01,2.72E+01,7.90E+01,1.02E+02,1.48E+02,1.21E+02
3.50E+01,-1.02E+01,2.67E+01,7.83E+01,1.01E+02,1.47E+02,1.23E+02
3.60E+01,-9.94E+00,2.62E+01,7.76E+01,1.01E+02,1.47E+02,1.24E+02
3.70E+01,-9.73E+00,2.56E+01,7.71E+01,1.00E+02,1.46E+02,1.25E+02
3.80E+01,-9.24E+00,2.53E+01,7.65E+01,9.94E+01,1.46E+02,1.25E+02
3.90E+01,-9.07E+00,2.48E+01,7.60E+01,9.88E+01,1.45E+02,1.26E+02
4.00E+01,-8.88E+00,2.43E+01,7.54E+01,9.82E+01,1.44E+02,1.27E+02
4.10E+01,-8.66E+00,2.39E+01,7.48E+01,9.76E+01,1.44E+02,1.28E+02
4.20E+01,-8.39E+00,2.36E+01,7.42E+01,9.71E+01,1.43E+02,1.28E+02
4.30E+01,-8.12E+00,2.33E+01,7.39E+01,9.68E+01,1.43E+02,1.28E+02
4.40E+01,-7.92E+00,2.29E+01,7.34E+01,9.62E+01,1.42E+02,1.29E+02
4.50E+01,-7.71E+00,2.26E+01,7.29E+01,9.58E+01,1.42E+02,1.29E+02
4.60E+01,-7.56E+00,2.23E+01,7.24E+01,9.52E+01,1.41E+02,1.30E+02
4.70E+01,-7.30E+00,2.21E+01,7.20E+01,9.47E+01,1.41E+02,1.30E+02
4.80E+01,-7.18E+00,2.17E+01,7.15E+01,9.42E+01,1.40E+02,1.31E+02
4.90E+01,-6.90E+00,2.14E+01,7.12E+01,9.38E+01,1.40E+02,1.31E+02
5.00E+01,-6.73E+00,2.12E+01,7.07E+01,9.34E+01,1.39E+02,1.31E+02
5.10E+01,-6.48E+00,2.10E+01,7.03E+01,9.29E+01,1.39E+02,1.32E+02
5.20E+01,-6.31E+00,2.07E+01,6.98E+01,9.25E+01,1.39E+02,1.32E+02
5.30E+01,-6.14E+00,2.04E+01,6.93E+01,9.20E+01,1.38E+02,1.32E+02
5.40E+01,-5.96E+00,2.02E+01,6.91E+01,9.16E+01,1.37E+02,1.33E+02
5.50E+01,-5.72E+00,2.00E+01,6.87E+01,9.13E+01,1.37E+02,1.33E+02
5.60E+01,-5.51E+00,1.98E+01,6.83E+01,9.08E+01,1.37E+02,1.34E+02
5.70E+01,-5.28E+00,1.97E+01,6.80E+01,9.04E+01,1.36E+02,1.34E+02
5.80E+01,-5.20E+00,1.94E+01,6.75E+01,8.99E+01,1.36E+02,1.34E+02
5.90E+01,-4.98E+00,1.92E+01,6.71E+01,8.96E+01,1.35E+02,1.34E+02
6.00E+01,-4.74E+00,1.90E+01,6.68E+01,8.92E+01,1.35E+02,1.34E+02
6.10E+01,-4.47E+00,1.88E+01,6.65E+01,8.89E+01,1.34E+02,1.34E+02
6.20E+01,-4.37E+00,1.87E+01,6.62E+01,8.85E+01,1.34E+02,1.35E+02
6.30E+01,-4.28E+00,1.85E+01,6.57E+01,8.80E+01,1.34E+02,1.35E+02
6.40E+01,-4.07E+00,1.84E+01,6.55E+01,8.77E+01,1.33E+02,1.35E+02
6.50E+01,-3.89E+00,1.82E+01,6.51E+01,8.74E+01,1.33E+02,1.35E+02
6.60E+01,-3.70E+00,1.81E+01,6.48E+01,8.70E+01,1.33E+02,1.35E+02
6.70E+01,-3.55E+00,1.80E+01,6.45E+01,8.68E+01,1.32E+02,1.36E+02
6.80E+01,-3.35E+00,1.78E+01,6.42E+01,8.64E+01,1.32E+02,1.36E+02
6.90E+01,-3.13E+00,1.77E+01,6.39E+01,8.62E+01,1.32E+02,1.36E+02
7.00E+01,-3.05E+00,1.76E+01,6.36E+01,8.58E+01,1.31E+02,1.36E+02
7.10E+01,-2.85E+00,1.75E+01,6.32E+01,8.54E+01,1.31E+02,1.36E+02
7.20E+01,-2.69E+00,1.74E+01,6.30E+01,8.53E+01,1.31E+02,1.36E+02
7.30E+01,-2.64E+00,1.72E+01,6.26E+01,8.47E+01,1.30E+02,1.36E+02
7.40E+01,-2.36E+00,1.72E+01,6.24E+01,8.44E+01,1.30E+02,1.36E+02
7.50E+01,-2.20E+00,1.70E+01,6.21E+01,8.42E+01,1.29E+02,1.37E+02
7.60E+01,-2.09E+00,1.69E+01,6.18E+01,8.38E+01,1.29E+02,1.37E+02
7.70E+01,-1.97E+00,1.69E+01,6.15E+01,8.35E+01,1.29E+02,1.37E+02
7.80E+01,-1.80E+00,1.69E+01,6.14E+01,8.34E+01,1.28E+02,1.37E+02
7.90E+01,-1.66E+00,1.67E+01,6.10E+01,8.30E+01,1.28E+02,1.37E+02
8.00E+01,-1.54E+00,1.67E+01,6.08E+01,8.27E+01,1.28E+02,1.37E+02
8.10E+01,-1.37E+00,1.67E+01,6.06E+01,8.25E+01,1.27E+02,1.37E+02
8.20E+01,-1.22E+00,1.66E+01,6.02E+01,8.20E+01,1.27E+02,1.37E+02
8.30E+01,-1.12E+00,1.64E+01,6.00E+01,8.18E+01,1.27E+02,1.37E+02
8.40E+01,-9.11E-01,1.63E+01,5.98E+01,8.16E+01,1.27E+02,1.38E+02
8.50E+01,-7.92E-01,1.63E+01,5.96E+01,8.14E+01,1.26E+02,1.38E+02
8.60E+01,-8.36E-01,1.62E+01,5.93E+01,8.10E+01,1.26E+02,1.38E+02
8.70E+01,-6.29E-01,1.62E+01,5.90E+01,8.07E+01,1.26E+02,1.38E+02
8.80E+01,-3.82E-01,1.62E+01,5.88E+01,8.05E+01,1.25E+02,1.37E+02
8.90E+01,-2.73E-01,1.62E+01,5.86E+01,8.02E+01,1.25E+02,1.38E+02
9.00E+01,-1.66E-01,1.60E+01,5.84E+01,8.00E+01,1.25E+02,1.38E+02
9.10E+01,-5.87E-02,1.61E+01,5.82E+01,7.98E+01,1.24E+02,1.38E+02
9.20E+01,-3.27E-02,1.61E+01,5.79E+01,7.95E+01,1.24E+02,1.38E+02
9.30E+01,1.80E-01,1.60E+01,5.78E+01,7.94E+01,1.24E+02,1.38E+02
9.40E+01,4.08E-01,1.60E+01,5.76E+01,7.90E+01,1.24E+02,1.38E+02
9.50E+01,5.79E-01,1.59E+01,5.75E+01,7.89E+01,1.23E+02,1.38E+02
9.60E+01,7.54E-01,1.59E+01,5.71E+01,7.87E+01,1.23E+02,1.38E+02
9.70E+01,7.32E-01,1.59E+01,5.69E+01,7.83E+01,1.23E+02,1.38E+02
9.80E+01,8.62E-01,1.58E+01,5.67E+01,7.81E+01,1.23E+02,1.38E+02
9.90E+01,1.07E+00,1.58E+01,5.66E+01,7.79E+01,1.22E+02,1.38E+02
1.00E+02,1.25E+00,1.58E+01,5.65E+01,7.78E+01,1.22E+02,1.38E+02
1.01E+02,1.34E+00,1.58E+01,5.62E+01,7.74E+01,1.22E+02,1.38E+02
1.02E+02,1.48E+00,1.58E+01,5.60E+01,7.73E+01,1.22E+02,1.38E+02
1.03E+02,1.60E+00,1.58E+01,5.59E+01,7.71E+01,1.21E+02,1.38E+02
1.04E+02,1.68E+00,1.57E+01,5.57E+01,7.69E+01,1.21E+02,1.38E+02
1.05E+02,1.80E+00,1.58E+01,5.54E+01,7.66E+01,1.21E+02,1.38E+02
1.06E+02,1.90E+00,1.57E+01,5.53E+01,7.65E+01,1.21E+02,1.38E+02
1.07E+02,1.92E+00,1.57E+01,5.52E+01,7.62E+01,1.20E+02,1.38E+02
1.08E+02,2.09E+00,1.57E+01,5.49E+01,7.61E+01,1.20E+02,1.38E+02
1.09E+02,2.22E+00,1.58E+01,5.48E+01,7.59E+01,1.20E+02,1.38E+02
1.10E+02,2.36E+00,1.58E+01,5.47E+01,7.57E+01,1.20E+02,1.38E+02
1.11E+02,2.47E+00,1.58E+01,5.45E+01,7.55E+01,1.20E+02,1.38E+02
1.12E+02,2.46E+00,1.57E+01,5.44E+01,7.53E+01,1.19E+02,1.38E+02
1.13E+02,2.59E+00,1.57E+01,5.42E+01,7.51E+01,1.19E+02,1.38E+02
1.14E+02,2.74E+00,1.57E+01,5.39E+01,7.48E+01,1.19E+02,1.38E+02
1.15E+02,2.77E+00,1.57E+01,5.38E+01,7.46E+01,1.19E+02,1.38E+02
1.16E+02,2.99E+00,1.58E+01,5.37E+01,7.45E+01,1.19E+02,1.38E+02
1.17E+02,3.15E+00,1.59E+01,5.36E+01,7.44E+01,1.18E+02,1.38E+02
1.18E+02,3.19E+00,1.58E+01,5.34E+01,7.42E+01,1.18E+02,1.38E+02
1.19E+02,3.30E+00,1.58E+01,5.32E+01,7.40E+01,1.18E+02,1.38E+02
1.20E+02,3.50E+00,1.59E+01,5.30E+01,7.38E+01,1.18E+02,1.38E+02
1.21E+02,3.60E+00,1.59E+01,5.29E+01,7.37E+01,1.18E+02,1.38E+02
1.22E+02,3.74E+00,1.59E+01,5.28E+01,7.36E+01,1.17E+02,1.38E+02
1.23E+02,3.79E+00,1.60E+01,5.25E+01,7.32E+01,1.17E+02,1.38E+02
1.24E+02,3.81E+00,1.60E+01,5.25E+01,7.31E+01,1.17E+02,1.38E+02
1.25E+02,3.88E+00,1.60E+01,5.23E+01,7.29E+01,1.17E+02,1.38E+02
1.26E+02,3.98E+00,1.60E+01,5.22E+01,7.27E+01,1.17E+02,1.38E+02
1.27E+02,4.10E+00,1.60E+01,5.21E+01,7.27E+01,1.16E+02,1.38E+02
1.28E+02,4.22E+00,1.60E+01,5.19E+01,7.25E+01,1.16E+02,1.38E+02
1.29E+02,4.34E+00,1.61E+01,5.19E+01,7.22E+01,1.16E+02,1.38E+02
1.30E+02,4.43E+00,1.62E+01,5.17E+01,7.21E+01,1.16E+02,1.38E+02
1.31E+02,4.46E+00,1.62E+01,5.15E+01,7.19E+01,1.16E+02,1.38E+02
1.32E+02,4.57E+00,1.61E+01,5.15E+01,7.18E+01,1.15E+02,1.38E+02
1.33E+02,4.66E+00,1.62E+01,5.13E+01,7.17E+01,1.15E+02,1.38E+02
1.34E+02,4.78E+00,1.63E+01,5.12E+01,7.16E+01,1.15E+02,1.38E+02
1.35E+02,4.88E+00,1.64E+01,5.11E+01,7.14E+01,1.15E+02,1.38E+02
1.36E+02,4.96E+00,1.64E+01,5.09E+01,7.12E+01,1.14E+02,1.38E+02
1.37E+02,5.06E+00,1.65E+01,5.08E+01,7.10E+01,1.14E+02,1.38E+02
1.38E+02,5.10E+00,1.64E+01,5.07E+01,7.09E+01,1.14E+02,1.38E+02
1.39E+02,5.26E+00,1.65E+01,5.07E+01,7.07E+01,1.14E+02,1.38E+02
1.40E+02,5.31E+00,1.65E+01,5.04E+01,7.06E+01,1.14E+02,1.38E+02
1.41E+02,5.38E+00,1.66E+01,5.03E+01,7.05E+01,1.14E+02,1.38E+02
1.42E+02,5.50E+00,1.66E+01,5.03E+01,7.04E+01,1.14E+02,1.38E+02
1.43E+02,5.49E+00,1.66E+01,5.02E+01,7.02E+01,1.13E+02,1.38E+02
1.44E+02,5.60E+00,1.67E+01,5.00E+01,7.00E+01,1.13E+02,1.38E+02
1.45E+02,5.65E+00,1.67E+01,4.99E+01,6.98E+01,1.13E+02,1.38E+02
1.46E+02,5.77E+00,1.68E+01,4.97E+01,6.99E+01,1.13E+02,1.37E+02
1.47E+02,5.83E+00,1.68E+01,4.96E+01,6.96E+01,1.13E+02,1.37E+02
1.48E+02,5.91E+00,1.67E+01,4.96E+01,6.95E+01,1.12E+02,1.37E+02
1.49E+02,5.95E+00,1.68E+01,4.94E+01,6.93E+01,1.13E+02,1.37E+02
1.50E+02,6.05E+00,1.70E+01,4.94E+01,6.93E+01,1.12E+02,1.37E+02
1.51E+02,6.16E+00,1.69E+01,4.92E+01,6.91E+01,1.12E+02,1.37E+02
1.52E+02,6.23E+00,1.70E+01,4.91E+01,6.90E+01,1.12E+02,1.37E+02
1.53E+02,6.38E+00,1.71E+01,4.90E+01,6.87E+01,1.12E+02,1.37E+02
1.54E+02,6.49E+00,1.71E+01,4.89E+01,6.86E+01,1.11E+02,1.37E+02
1.55E+02,6.42E+00,1.71E+01,4.88E+01,6.85E+01,1.11E+02,1.37E+02
1.56E+02,6.58E+00,1.72E+01,4.87E+01,6.85E+01,1.11E+02,1.37E+02
1.57E+02,6.52E+00,1.73E+01,4.86E+01,6.83E+01,1.11E+02,1.37E+02
1.58E+02,6.67E+00,1.73E+01,4.85E+01,6.82E+01,1.11E+02,1.37E+02
1.59E+02,6.80E+00,1.73E+01,4.85E+01,6.80E+01,1.11E+02,1.37E+02
1.60E+02,6.92E+00,1.74E+01,4.82E+01,6.78E+01,1.11E+02,1.37E+02
1.61E+02,6.96E+00,1.75E+01,4.82E+01,6.78E+01,1.11E+02,1.37E+02
1.62E+02,6.95E+00,1.75E+01,4.81E+01,6.76E+01,1.10E+02,1.37E+02
1.63E+02,7.04E+00,1.76E+01,4.80E+01,6.76E+01,1.10E+02,1.37E+02
1.64E+02,6.96E+00,1.76E+01,4.79E+01,6.74E+01,1.10E+02,1.37E+02
1.65E+02,7.01E+00,1.77E+01,4.77E+01,6.73E+01,1.10E+02,1.37E+02
1.66E+02,7.24E+00,1.78E+01,4.78E+01,6.72E+01,1.10E+02,1.37E+02
1.67E+02,7.29E+00,1.77E+01,4.77E+01,6.71E+01,1.09E+02,1.37E+02
1.68E+02,7.41E+00,1.79E+01,4.76E+01,6.70E+01,1.09E+02,1.37E+02
1.69E+02,7.47E+00,1.79E+01,4.75E+01,6.69E+01,1.09E+02,1.37E+02
1.70E+02,7.64E+00,1.80E+01,4.74E+01,6.68E+01,1.09E+02,1.37E+02
1.71E+02,7.68E+00,1.80E+01,4.73E+01,6.66E+01,1.09E+02,1.36E+02
1.72E+02,7.76E+00,1.81E+01,4.72E+01,6.65E+01,1.09E+02,1.36E+02
1.73E+02,7.75E+00,1.81E+01,4.71E+01,6.64E+01,1.09E+02,1.36E+02
1.74E+02,7.92E+00,1.82E+01,4.71E+01,6.63E+01,1.09E+02,1.36E+02
1.75E+02,7.94E+00,1.83E+01,4.69E+01,6.61E+01,1.09E+02,1.36E+02
1.76E+02,7.95E+00,1.83E+01,4.70E+01,6.62E+01,1.08E+02,1.36E+02
1.77E+02,8.04E+00,1.84E+01,4.69E+01,6.60E+01,1.08E+02,1.36E+02
1.78E+02,8.01E+00,1.84E+01,4.67E+01,6.58E+01,1.08E+02,1.36E+02
1.79E+02,8.12E+00,1.85E+01,4.69E+01,6.59E+01,1.08E+02,1.36E+02
1.80E+02,8.13E+00,1.86E+01,4.66E+01,6.57E+01,1.08E+02,1.36E+02
1.81E+02,8.26E+00,1.87E+01,4.65E+01,6.55E+01,1.08E+02,1.36E+02
1.82E+02,8.33E+00,1.88E+01,4.65E+01,6.55E+01,1.08E+02,1.36E+02
1.83E+02,8.40E+00,1.88E+01,4.65E+01,6.55E+01,1.08E+02,1.36E+02
1.84E+02,8.38E+00,1.88E+01,4.64E+01,6.53E+01,1.07E+02,1.36E+02
1.85E+02,8.45E+00,1.89E+01,4.63E+01,6.52E+01,1.07E+02,1.36E+02
1.86E+02,8.41E+00,1.89E+01,4.62E+01,6.51E+01,1.07E+02,1.36E+02
1.87E+02,8.57E+00,1.91E+01,4.61E+01,6.49E+01,1.07E+02,1.36E+02
1.88E+02,8.57E+00,1.90E+01,4.61E+01,6.48E+01,1.07E+02,1.36E+02
1.89E+02,8.64E+00,1.91E+01,4.59E+01,6.46E+01,1.07E+02,1.36E+02
1.90E+02,8.58E+00,1.92E+01,4.59E+01,6.46E+01,1.07E+02,1.36E+02
1.91E+02,8.70E+00,1.93E+01,4.58E+01,6.44E+01,1.07E+02,1.36E+02
1.92E+02,8.70E+00,1.93E+01,4.57E+01,6.44E+01,1.06E+02,1.36E+02
1.93E+02,8.77E+00,1.95E+01,4.57E+01,6.44E+01,1.06E+02,1.36E+02
1.94E+02,8.91E+00,1.96E+01,4.58E+01,6.45E+01,1.06E+02,1.35E+02
1.95E+02,8.94E+00,1.96E+01,4.56E+01,6.42E+01,1.06E+02,1.35E+02
1.96E+02,8.97E+00,1.96E+01,4.56E+01,6.41E+01,1.06E+02,1.35E+02
1.97E+02,9.00E+00,1.96E+01,4.53E+01,6.39E+01,1.06E+02,1.35E+02
1.98E+02,9.02E+00,1.98E+01,4.53E+01,6.39E+01,1.06E+02,1.35E+02
1.99E+02,9.05E+00,1.97E+01,4.53E+01,6.38E+01,1.06E+02,1.35E+02
2.00E+02,9.07E+00,1.99E+01,4.52E+01,6.37E+01,1.06E+02,1.35E+02
2.01E+02,9.19E+00,1.99E+01,4.51E+01,6.36E+01,1.05E+02,1.35E+02
2.02E+02,9.30E+00,2.00E+01,4.52E+01,6.36E+01,1.05E+02,1.35E+02
2.03E+02,9.35E+00,2.01E+01,4.50E+01,6.34E+01,1.05E+02,1.35E+02
2.04E+02,9.36E+00,2.02E+01,4.51E+01,6.34E+01,1.05E+02,1.35E+02
2.05E+02,9.40E+00,2.02E+01,4.49E+01,6.33E+01,1.05E+02,1.35E+02
2.06E+02,9.43E+00,2.03E+01,4.49E+01,6.32E+01,1.05E+02,1.35E+02
2.07E+02,9.46E+00,2.03E+01,4.49E+01,6.32E+01,1.05E+02,1.35E+02
2.08E+02,9.50E+00,2.04E+01,4.48E+01,6.31E+01,1.04E+02,1.35E+02
2.09E+02,9.53E+00,2.05E+01,4.47E+01,6.29E+01,1.04E+02,1.35E+02
2.10E+02,9.54E+00,2.05E+01,4.47E+01,6.28E+01,1.04E+02,1.34E+02
2.11E+02,9.52E+00,2.06E+01,4.46E+01,6.28E+01,1.04E+02,1.35E+02
2.12E+02,9.63E+00,2.07E+01,4.45E+01,6.27E+01,1.04E+02,1.35E+02
2.13E+02,9.74E+00,2.08E+01,4.44E+01,6.25E+01,1.04E+02,1.34E+02
2.14E+02,9.71E+00,2.08E+01,4.45E+01,6.25E+01,1.04E+02,1.35E+02
2.15E+02,9.71E+00,2.08E+01,4.43E+01,6.25E+01,1.04E+02,1.34E+02
2.16E+02,9.75E+00,2.09E+01,4.42E+01,6.23E+01,1.04E+02,1.34E+02
2.17E+02,9.84E+00,2.10E+01,4.42E+01,6.23E+01,1.04E+02,1.34E+02
2.18E+02,9.85E+00,2.11E+01,4.44E+01,6.24E+01,1.03E+02,1.34E+02
2.19E+02,9.84E+00,2.11E+01,4.41E+01,6.20E+01,1.03E+02,1.34E+02
2.20E+02,9.77E+00,2.12E+01,4.41E+01,6.19E+01,1.03E+02,1.34E+02
2.21E+02,9.86E+00,2.13E+01,4.39E+01,6.19E+01,1.03E+02,1.34E+02
2.22E+02,9.96E+00,2.13E+01,4.40E+01,6.20E+01,1.03E+02,1.34E+02
2.23E+02,9.99E+00,2.14E+01,4.39E+01,6.17E+01,1.03E+02,1.34E+02
2.24E+02,1.00E+01,2.14E+01,4.39E+01,6.16E+01,1.03E+02,1.34E+02
2.25E+02,1.00E+01,2.15E+01,4.39E+01,6.16E+01,1.03E+02,1.34E+02
2.26E+02,1.02E+01,2.17E+01,4.38E+01,6.16E+01,1.03E+02,1.34E+02
2.27E+02,1.01E+01,2.16E+01,4.36E+01,6.14E+01,1.02E+02,1.34E+02
2.28E+02,1.02E+01,2.17E+01,4.36E+01,6.13E+01,1.02E+02,1.34E+02
2.29E+02,1.02E+01,2.17E+01,4.36E+01,6.13E+01,1.03E+02,1.34E+02
2.30E+02,1.03E+01,2.18E+01,4.35E+01,6.13E+01,1.02E+02,1.34E+02
2.31E+02,1.02E+01,2.18E+01,4.35E+01,6.10E+01,1.02E+02,1.34E+02
2.32E+02,1.03E+01,2.20E+01,4.34E+01,6.11E+01,1.02E+02,1.33E+02
2.33E+02,1.04E+01,2.20E+01,4.33E+01,6.10E+01,1.02E+02,1.33E+02
2.34E+02,1.04E+01,2.21E+01,4.34E+01,6.08E+01,1.02E+02,1.33E+02
2.35E+02,1.04E+01,2.21E+01,4.34E+01,6.08E+01,1.02E+02,1.33E+02
2.36E+02,1.05E+01,2.22E+01,4.32E+01,6.08E+01,1.02E+02,1.33E+02
2.37E+02,1.05E+01,2.23E+01,4.32E+01,6.07E+01,1.02E+02,1.33E+02
2.38E+02,1.05E+01,2.23E+01,4.32E+01,6.07E+01,1.01E+02,1.33E+02
2.39E+02,1.05E+01,2.24E+01,4.31E+01,6.05E+01,1.01E+02,1.33E+02
2.40E+02,1.06E+01,2.24E+01,4.31E+01,6.05E+01,1.01E+02,1.33E+02
2.41E+02,1.06E+01,2.26E+01,4.31E+01,6.05E+01,1.01E+02,1.33E+02
2.42E+02,1.06E+01,2.26E+01,4.30E+01,6.03E+01,1.01E+02,1.33E+02
2.43E+02,1.05E+01,2.26E+01,4.29E+01,6.02E+01,1.01E+02,1.33E+02
2.44E+02,1.06E+01,2.27E+01,4.29E+01,6.02E+01,1.01E+02,1.33E+02
2.45E+02,1.06E+01,2.27E+01,4.28E+01,6.01E+01,1.01E+02,1.33E+02
2.46E+02,1.06E+01,2.28E+01,4.28E+01,6.01E+01,1.01E+02,1.33E+02
2.47E+02,1.07E+01,2.29E+01,4.27E+01,5.99E+01,1.01E+02,1.33E+02
2.48E+02,1.07E+01,2.30E+01,4.27E+01,5.99E+01,1.01E+02,1.33E+02
2.49E+02,1.07E+01,2.30E+01,4.27E+01,5.98E+01,1.01E+02,1.32E+02
2.50E+02,1.07E+01,2.31E+01,4.26E+01,5.98E+01,1.00E+02,1.33E+02
2.51E+02,1.07E+01,2.32E+01,4.25E+01,5.97E+01,1.00E+02,1.33E+02
2.52E+02,1.07E+01,2.33E+01,4.26E+01,5.98E+01,1.00E+02,1.33E+02
2.53E+02,1.07E+01,2.33E+01,4.25E+01,5.96E+01,1.00E+02,1.33E+02
2.54E+02,1.08E+01,2.34E+01,4.24E+01,5.94E+01,1.00E+02,1.32E+02
2.55E+02,1.08E+01,2.34E+01,4.25E+01,5.95E+01,9.99E+01,1.32E+02
2.56E+02,1.08E+01,2.35E+01,4.25E+01,5.94E+01,9.98E+01,1.32E+02
2.57E+02,1.09E+01,2.36E+01,4.24E+01,5.93E+01,9.99E+01,1.32E+02
2.58E+02,1.09E+01,2.37E+01,4.24E+01,5.94E+01,9.95E+01,1.32E+02
2.59E+02,1.10E+01,2.37E+01,4.23E+01,5.92E+01,9.96E+01,1.32E+02
2.60E+02,1.09E+01,2.37E+01,4.23E+01,5.91E+01,9.95E+01,1.32E+02
2.61E+02,1.09E+01,2.37E+01,4.22E+01,5.90E+01,9.92E+01,1.32E+02
2.62E+02,1.09E+01,2.38E+01,4.21E+01,5.90E+01,9.93E+01,1.32E+02
2.63E+02,1.09E+01,2.40E+01,4.22E+01,5.90E+01,9.92E+01,1.32E+02
2.64E+02,1.08E+01,2.40E+01,4.21E+01,5.88E+01,9.90E+01,1.32E+02
2.65E+02,1.10E+01,2.40E+01,4.20E+01,5.87E+01,9.91E+01,1.32E+02
2.66E+02,1.10E+01,2.42E+01,4.20E+01,5.87E+01,9.88E+01,1.32E+02
2.67E+02,1.11E+01,2.42E+01,4.19E+01,5.86E+01,9.89E+01,1.32E+02
2.68E+02,1.11E+01,2.43E+01,4.19E+01,5.86E+01,9.88E+01,1.32E+02
2.69E+02,1.11E+01,2.44E+01,4.19E+01,5.86E+01,9.87E+01,1.32E+02
2.70E+02,1.10E+01,2.44E+01,4.19E+01,5.84E+01,9.86E+01,1.32E+02
2.71E+02,1.10E+01,2.46E+01,4.18E+01,5.84E+01,9.88E+01,1.32E+02
2.72E+02,1.10E+01,2.45E+01,4.18E+01,5.84E+01,9.85E+01,1.31E+02
2.73E+02,1.10E+01,2.46E+01,4.18E+01,5.83E+01,9.84E+01,1.31E+02
2.74E+02,1.10E+01,2.48E+01,4.17E+01,5.83E+01,9.84E+01,1.31E+02
2.75E+02,1.10E+01,2.47E+01,4.17E+01,5.82E+01,9.83E+01,1.31E+02
2.76E+02,1.11E+01,2.49E+01,4.17E+01,5.82E+01,9.84E+01,1.31E+02
2.77E+02,1.10E+01,2.49E+01,4.17E+01,5.82E+01,9.81E+01,1.31E+02
2.78E+02,1.11E+01,2.49E+01,4.16E+01,5.80E+01,9.81E+01,1.31E+02
2.79E+02,1.11E+01,2.51E+01,4.16E+01,5.80E+01,9.79E+01,1.31E+02
2.80E+02,1.11E+01,2.50E+01,4.16E+01,5.80E+01,9.77E+01,1.31E+02
2.81E+02,1.11E+01,2.51E+01,4.14E+01,5.78E+01,9.78E+01,1.31E+02
2.82E+02,1.11E+01,2.52E+01,4.14E+01,5.78E+01,9.77E+01,1.31E+02
2.83E+02,1.11E+01,2.52E+01,4.15E+01,5.79E+01,9.77E+01,1.31E+02
2.84E+02,1.11E+01,2.53E+01,4.15E+01,5.77E+01,9.75E+01,1.31E+02
2.85E+02,1.12E+01,2.53E+01,4.14E+01,5.76E+01,9.74E+01,1.31E+02
2.86E+02,1.12E+01,2.54E+01,4.14E+01,5.76E+01,9.74E+01,1.31E+02
2.87E+02,1.12E+01,2.55E+01,4.14E+01,5.76E+01,9.75E+01,1.31E+02
2.88E+02,1.13E+01,2.56E+01,4.14E+01,5.75E+01,9.73E+01,1.31E+02
2.89E+02,1.13E+01,2.56E+01,4.12E+01,5.75E+01,9.72E+01,1.31E+02
2.90E+02,1.13E+01,2.57E+01,4.12E+01,5.74E+01,9.71E+01,1.31E+02
2.91E+02,1.12E+01,2.57E+01,4.13E+01,5.75E+01,9.70E+01,1.31E+02
2.92E+02,1.12E+01,2.58E+01,4.13E+01,5.73E+01,9.70E+01,1.30E+02
2.93E+02,1.12E+01,2.59E+01,4.12E+01,5.73E+01,9.68E+01,1.30E+02
2.94E+02,1.12E+01,2.59E+01,4.12E+01,5.71E+01,9.68E+01,1.30E+02
2.95E+02,1.13E+01,2.60E+01,4.11E+01,5.72E+01,9.67E+01,1.30E+02
2.96E+02,1.13E+01,2.61E+01,4.10E+01,5.71E+01,9.66E+01,1.30E+02
2.97E+02,1.13E+01,2.61E+01,4.11E+01,5.70E+01,9.64E+01,1.30E+02
2.98E+02,1.14E+01,2.62E+01,4.11E+01,5.70E+01,9.65E+01,1.30E+02
2.99E+02,1.14E+01,2.62E+01,4.10E+01,5.69E+01,9.65E+01,1.30E+02
3.00E+02,1.14E+01,2.63E+01,4.10E+01,5.68E+01,9.64E+01,1.30E+02
3.01E+02,1.14E+01,2.63E+01,4.09E+01,5.67E+01,9.61E+01,1.30E+02
3.02E+02,1.13E+01,2.65E+01,4.09E+01,5.67E+01,9.62E+01,1.30E+02
3.03E+02,1.13E+01,2.64E+01,4.08E+01,5.66E+01,9.61E+01,1.30E+02
3.04E+02,1.13E+01,2.65E+01,4.09E+01,5.68E+01,9.61E+01,1.30E+02
3.05E+02,1.13E+01,2.65E+01,4.08E+01,5.65E+01,9.61E+01,1.30E+02
3.06E+02,1.14E+01,2.66E+01,4.09E+01,5.66E+01,9.58E+01,1.30E+02
3.07E+02,1.13E+01,2.66E+01,4.08E+01,5.65E+01,9.59E+01,1.30E+02
3.08E+02,1.12E+01,2.67E+01,4.07E+01,5.65E+01,9.57E+01,1.30E+02
3.09E+02,1.14E+01,2.68E+01,4.08E+01,5.64E+01,9.57E+01,1.30E+02
3.10E+02,1.14E+01,2.69E+01,4.07E+01,5.62E+01,9.56E+01,1.30E+02
3.11E+02,1.14E+01,2.69E+01,4.06E+01,5.63E+01,9.55E+01,1.30E+02
3.12E+02,1.14E+01,2.69E+01,4.07E+01,5.63E+01,9.54E+01,1.30E+02
3.13E+02,1.13E+01,2.70E+01,4.06E+01,5.62E+01,9.54E+01,1.29E+02
3.14E+02,1.13E+01,2.70E+01,4.07E+01,5.63E+01,9.54E+01,1.29E+02
3.15E+02,1.14E+01,2.71E+01,4.06E+01,5.61E+01,9.54E+01,1.29E+02
3.16E+02,1.14E+01,2.72E+01,4.06E+01,5.61E+01,9.51E+01,1.29E+02
3.17E+02,1.15E+01,2.73E+01,4.06E+01,5.60E+01,9.52E+01,1.29E+02
3.18E+02,1.14E+01,2.73E+01,4.05E+01,5.60E+01,9.52E+01,1.29E+02
3.19E+02,1.14E+01,2.72E+01,4.05E+01,5.59E+01,9.48E+01,1.29E+02
3.20E+02,1.13E+01,2.73E+01,4.05E+01,5.59E+01,9.48E+01,1.29E+02
3.21E+02,1.14E+01,2.74E+01,4.04E+01,5.58E+01,9.47E+01,1.29E+02
3.22E+02,1.13E+01,2.75E+01,4.04E+01,5.58E+01,9.45E+01,1.29E+02
3.23E+02,1.13E+01,2.74E+01,4.04E+01,5.57E+01,9.47E+01,1.29E+02
3.24E+02,1.15E+01,2.75E+01,4.04E+01,5.56E+01,9.46E+01,1.29E+02
3.25E+02,1.15E+01,2.77E+01,4.03E+01,5.56E+01,9.48E+01,1.29E+02
3.26E+02,1.15E+01,2.77E+01,4.02E+01,5.56E+01,9.45E+01,1.29E+02
3.27E+02,1.15E+01,2.77E+01,4.03E+01,5.55E+01,9.43E+01,1.29E+02
3.28E+02,1.16E+01,2.78E+01,4.02E+01,5.54E+01,9.42E+01,1.29E+02
3.29E+02,1.16E+01,2.78E+01,4.02E+01,5.55E+01,9.44E+01,1.28E+02
3.30E+02,1.15E+01,2.78E+01,4.01E+01,5.53E+01,9.43E+01,1.29E+02
3.31E+02,1.15E+01,2.79E+01,4.02E+01,5.54E+01,9.41E+01,1.29E+02
3.32E+02,1.16E+01,2.80E+01,4.01E+01,5.53E+01,9.41E+01,1.28E+02
3.33E+02,1.15E+01,2.81E+01,4.02E+01,5.53E+01,9.42E+01,1.28E+02
3.34E+02,1.15E+01,2.80E+01,4.01E+01,5.52E+01,9.39E+01,1.28E+02
3.35E+02,1.15E+01,2.81E+01,4.02E+01,5.52E+01,9.39E+01,1.28E+02
3.36E+02,1.15E+01,2.81E+01,4.01E+01,5.51E+01,9.38E+01,1.28E+02
3.37E+02,1.14E+01,2.81E+01,4.01E+01,5.51E+01,9.37E+01,1.28E+02
3.38E+02,1.14E+01,2.82E+01,4.01E+01,5.51E+01,9.36E+01,1.28E+02
3.39E+02,1.14E+01,2.83E+01,4.00E+01,5.50E+01,9.37E+01,1.28E+02
3.40E+02,1.14E+01,2.83E+01,4.00E+01,5.49E+01,9.34E+01,1.28E+02
3.41E+02,1.14E+01,2.84E+01,4.00E+01,5.49E+01,9.36E+01,1.28E+02
3.42E+02,1.15E+01,2.85E+01,4.01E+01,5.50E+01,9.35E+01,1.28E+02
3.43E+02,1.15E+01,2.85E+01,3.99E+01,5.48E+01,9.33E+01,1.28E+02
3.44E+02,1.15E+01,2.85E+01,3.99E+01,5.49E+01,9.34E+01,1.28E+02
3.45E+02,1.13E+01,2.85E+01,4.00E+01,5.48E+01,9.33E+01,1.28E+02
3.46E+02,1.15E+01,2.86E+01,3.98E+01,5.47E+01,9.32E+01,1.27E+02
3.47E+02,1.14E+01,2.86E+01,3.99E+01,5.47E+01,9.31E+01,1.28E+02
3.48E+02,1.15E+01,2.88E+01,4.00E+01,5.47E+01,9.31E+01,1.28E+02
3.49E+02,1.15E+01,2.87E+01,3.99E+01,5.46E+01,9.32E+01,1.28E+02
3.50E+02,1.15E+01,2.87E+01,3.99E+01,5.45E+01,9.30E+01,1.27E+02
3.51E+02,1.14E+01,2.88E+01,3.97E+01,5.46E+01,9.30E+01,1.27E+02
3.52E+02,1.14E+01,2.87E+01,3.99E+01,5.46E+01,9.29E+01,1.27E+02
3.53E+02,1.15E+01,2.87E+01,3.97E+01,5.43E+01,9.27E+01,1.27E+02
3.54E+02,1.15E+01,2.88E+01,3.98E+01,5.44E+01,9.28E+01,1.27E+02
3.55E+02,1.15E+01,2.89E+01,3.98E+01,5.45E+01,9.25E+01,1.27E+02
3.56E+02,1.14E+01,2.88E+01,3.97E+01,5.42E+01,9.26E+01,1.27E+02
3.57E+02,1.15E+01,2.89E+01,3.97E+01,5.42E+01,9.24E+01,1.27E+02
3.58E+02,1.15E+01,2.91E+01,3.97E+01,5.42E+01,9.27E+01,1.27E+02
3.59E+02,1.14E+01,2.91E+01,3.98E+01,5.42E+01,9.24E+01,1.27E+02
3.60E+02,1.14E+01,2.91E+01,3.97E+01,5.41E+01,9.23E+01,1.27E+02
3.61E+02,1.15E+01,2.93E+01,3.97E+01,5.41E+01,9.25E+01,1.27E+02
3.62E+02,1.14E+01,2.92E+01,3.96E+01,5.41E+01,9.22E+01,1.27E+02
3.63E+02,1.14E+01,2.92E+01,3.96E+01,5.39E+01,9.22E+01,1.27E+02
3.64E+02,1.15E+01,2.92E+01,3.96E+01,5.41E+01,9.21E+01,1.27E+02
3.65E+02,1.15E+01,2.93E+01,3.96E+01,5.40E+01,9.19E+01,1.27E+02
3.66E+02,1.15E+01,2.93E+01,3.96E+01,5.40E+01,9.19E+01,1.27E+02
3.67E+02,1.15E+01,2.94E+01,3.95E+01,5.39E+01,9.19E+01,1.26E+02
3.68E+02,1.14E+01,2.94E+01,3.96E+01,5.39E+01,9.22E+01,1.27E+02
3.69E+02,1.14E+01,2.94E+01,3.95E+01,5.38E+01,9.17E+01,1.26E+02
3.70E+02,1.14E+01,2.95E+01,3.95E+01,5.38E+01,9.17E+01,1.26E+02
3.71E+02,1.14E+01,2.94E+01,3.94E+01,5.37E+01,9.17E+01,1.26E+02
3.72E+02,1.14E+01,2.96E+01,3.96E+01,5.37E+01,9.17E+01,1.26E+02
3.73E+02,1.15E+01,2.97E+01,3.95E+01,5.36E+01,9.16E+01,1.26E+02
3.74E+02,1.14E+01,2.97E+01,3.95E+01,5.35E+01,9.16E+01,1.26E+02
3.75E+02,1.14E+01,2.97E+01,3.94E+01,5.37E+01,9.15E+01,1.26E+02
3.76E+02,1.13E+01,2.96E+01,3.93E+01,5.35E+01,9.12E+01,1.26E+02
3.77E+02,1.14E+01,2.97E+01,3.93E+01,5.35E+01,9.14E+01,1.26E+02
3.78E+02,1.14E+01,2.98E+01,3.93E+01,5.34E+01,9.13E+01,1.26E+02
3.79E+02,1.14E+01,2.98E+01,3.94E+01,5.34E+01,9.12E+01,1.26E+02
3.80E+02,1.15E+01,2.99E+01,3.95E+01,5.34E+01,9.12E+01,1.26E+02
3.81E+02,1.15E+01,2.99E+01,3.94E+01,5.34E+01,9.13E+01,1.26E+02
3.82E+02,1.15E+01,2.99E+01,3.94E+01,5.33E+01,9.13E+01,1.26E+02
3.83E+02,1.14E+01,2.99E+01,3.93E+01,5.33E+01,9.10E+01,1.26E+02
3.84E+02,1.14E+01,2.99E+01,3.92E+01,5.33E+01,9.09E+01,1.26E+02
3.85E+02,1.14E+01,2.99E+01,3.94E+01,5.33E+01,9.09E+01,1.26E+02
3.86E+02,1.14E+01,3.00E+01,3.93E+01,5.32E+01,9.08E+01,1.26E+02
3.87E+02,1.14E+01,3.00E+01,3.93E+01,5.30E+01,9.08E+01,1.26E+02
3.88E+02,1.14E+01,3.01E+01,3.93E+01,5.32E+01,9.07E+01,1.25E+02
3.89E+02,1.14E+01,3.01E+01,3.92E+01,5.31E+01,9.08E+01,1.25E+02
3.90E+02,1.12E+01,3.00E+01,3.92E+01,5.30E+01,9.05E+01,1.25E+02
3.91E+02,1.13E+01,3.01E+01,3.93E+01,5.30E+01,9.06E+01,1.25E+02
3.92E+02,1.12E+01,3.00E+01,3.91E+01,5.29E+01,9.07E+01,1.25E+02
3.93E+02,1.13E+01,3.02E+01,3.92E+01,5.29E+01,9.05E+01,1.25E+02
3.94E+02,1.13E+01,3.02E+01,3.92E+01,5.30E+01,9.04E+01,1.25E+02
3.95E+02,1.14E+01,3.02E+01,3.92E+01,5.29E+01,9.03E+01,1.25E+02
3.96E+02,1.13E+01,3.02E+01,3.92E+01,5.28E+01,9.02E+01,1.25E+02
3.97E+02,1.12E+01,3.02E+01,3.91E+01,5.28E+01,9.02E+01,1.25E+02
3.98E+02,1.13E+01,3.03E+01,3.92E+01,5.27E+01,9.00E+01,1.25E+02
3.99E+02,1.13E+01,3.02E+01,3.91E+01,5.27E+01,9.02E+01,1.25E+02
4.00E+02,1.13E+01,3.03E+01,3.91E+01,5.27E+01,9.01E+01,1.25E+02
4.01E+02,1.13E+01,3.03E+01,3.91E+01,5.27E+01,9.01E+01,1.25E+02
4.02E+02,1.13E+01,3.03E+01,3.92E+01,5.27E+01,9.01E+01,1.25E+02
4.03E+02,1.14E+01,3.03E+01,3.91E+01,5.26E+01,8.99E+01,1.25E+02
4.04E+02,1.13E+01,3.03E+01,3.90E+01,5.25E+01,8.99E+01,1.25E+02
4.05E+02,1.12E+01,3.02E+01,3.90E+01,5.25E+01,8.97E+01,1.25E+02
4.06E+02,1.12E+01,3.03E+01,3.91E+01,5.25E+01,8.99E+01,1.25E+02
4.07E+02,1.12E+01,3.03E+01,3.89E+01,5.24E+01,8.97E+01,1.25E+02
4.08E+02,1.12E+01,3.03E+01,3.89E+01,5.24E+01,8.98E+01,1.25E+02
4.09E+02,1.13E+01,3.04E+01,3.90E+01,5.23E+01,8.97E+01,1.24E+02
4.10E+02,1.13E+01,3.04E+01,3.89E+01,5.23E+01,8.96E+01,1.24E+02
4.11E+02,1.13E+01,3.05E+01,3.89E+01,5.22E+01,8.95E+01,1.24E+02
4.12E+02,1.13E+01,3.05E+01,3.89E+01,5.22E+01,8.95E+01,1.24E+02
4.13E+02,1.13E+01,3.05E+01,3.90E+01,5.24E+01,8.94E+01,1.24E+02
4.14E+02,1.13E+01,3.06E+01,3.89E+01,5.22E+01,8.93E+01,1.24E+02
4.15E+02,1.12E+01,3.05E+01,3.89E+01,5.22E+01,8.94E+01,1.24E+02
4.16E+02,1.12E+01,3.05E+01,3.89E+01,5.21E+01,8.92E+01,1.24E+02
4.17E+02,1.12E+01,3.06E+01,3.88E+01,5.21E+01,8.91E+01,1.24E+02
4.18E+02,1.12E+01,3.07E+01,3.90E+01,5.23E+01,8.91E+01,1.24E+02
4.19E+02,1.11E+01,3.06E+01,3.88E+01,5.20E+01,8.91E+01,1.24E+02
4.20E+02,1.11E+01,3.06E+01,3.89E+01,5.21E+01,8.89E+01,1.24E+02
4.21E+02,1.11E+01,3.06E+01,3.89E+01,5.21E+01,8.91E+01,1.24E+02
4.22E+02,1.10E+01,3.06E+01,3.88E+01,5.20E+01,8.88E+01,1.24E+02
4.23E+02,1.10E+01,3.07E+01,3.88E+01,5.20E+01,8.89E+01,1.24E+02
4.24E+02,1.11E+01,3.08E+01,3.89E+01,5.20E+01,8.87E+01,1.24E+02
4.25E+02,1.10E+01,3.06E+01,3.87E+01,5.19E+01,8.88E+01,1.24E+02
4.26E+02,1.10E+01,3.06E+01,3.88E+01,5.19E+01,8.85E+01,1.24E+02
4.27E+02,1.10E+01,3.07E+01,3.88E+01,5.19E+01,8.86E+01,1.24E+02
4.28E+02,1.10E+01,3.07E+01,3.87E+01,5.17E+01,8.85E+01,1.24E+02
4.29E+02,1.10E+01,3.07E+01,3.87E+01,5.17E+01,8.87E+01,1.24E+02
4.30E+02,1.09E+01,3.08E+01,3.87E+01,5.18E+01,8.85E+01,1.23E+02
4.31E+02,1.09E+01,3.08E+01,3.88E+01,5.18E+01,8.85E+01,1.23E+02
4.32E+02,1.10E+01,3.08E+01,3.87E+01,5.17E+01,8.84E+01,1.23E+02
4.33E+02,1.11E+01,3.07E+01,3.87E+01,5.16E+01,8.85E+01,1.23E+02
4.34E+02,1.10E+01,3.08E+01,3.87E+01,5.16E+01,8.83E+01,1.24E+02
4.35E+02,1.09E+01,3.07E+01,3.87E+01,5.15E+01,8.82E+01,1.23E+02
4.36E+02,1.09E+01,3.07E+01,3.87E+01,5.15E+01,8.82E+01,1.23E+02
4.37E+02,1.09E+01,3.08E+01,3.87E+01,5.17E+01,8.82E+01,1.23E+02
4.38E+02,1.09E+01,3.08E+01,3.87E+01,5.14E+01,8.81E+01,1.23E+02
4.39E+02,1.09E+01,3.08E+01,3.87E+01,5.14E+01,8.80E+01,1.23E+02
4.40E+02,1.09E+01,3.08E+01,3.88E+01,5.16E+01,8.81E+01,1.23E+02
4.41E+02,1.09E+01,3.08E+01,3.87E+01,5.14E+01,8.80E+01,1.23E+02
4.42E+02,1.09E+01,3.09E+01,3.87E+01,5.15E+01,8.79E+01,1.23E+02
4.43E+02,1.10E+01,3.08E+01,3.87E+01,5.13E+01,8.81E+01,1.23E+02
4.44E+02,1.09E+01,3.08E+01,3.86E+01,5.14E+01,8.78E+01,1.23E+02
4.45E+02,1.09E+01,3.08E+01,3.86E+01,5.12E+01,8.77E+01,1.23E+02
4.46E+02,1.09E+01,3.08E+01,3.87E+01,5.14E+01,8.77E+01,1.23E+02
4.47E+02,1.09E+01,3.09E+01,3.86E+01,5.13E+01,8.78E+01,1.23E+02
4.48E+02,1.09E+01,3.08E+01,3.86E+01,5.12E+01,8.77E+01,1.23E+02
4.49E+02,1.09E+01,3.09E+01,3.86E+01,5.12E+01,8.77E+01,1.22E+02
4.50E+02,1.08E+01,3.08E+01,3.85E+01,5.12E+01,8.75E+01,1.23E+02
4.51E+02,1.08E+01,3.08E+01,3.85E+01,5.11E+01,8.73E+01,1.22E+02
4.52E+02,1.09E+01,3.09E+01,3.86E+01,5.11E+01,8.76E+01,1.22E+02
4.53E+02,1.08E+01,3.09E+01,3.86E+01,5.11E+01,8.74E+01,1.22E+02
4.54E+02,1.08E+01,3.08E+01,3.85E+01,5.10E+01,8.73E+01,1.22E+02
4.55E+02,1.07E+01,3.08E+01,3.86E+01,5.10E+01,8.72E+01,1.22E+02
4.56E+02,1.08E+01,3.08E+01,3.86E+01,5.11E+01,8.72E+01,1.22E+02
4.57E+02,1.08E+01,3.09E+01,3.85E+01,5.09E+01,8.74E+01,1.22E+02
4.58E+02,1.08E+01,3.09E+01,3.85E+01,5.10E+01,8.73E+01,1.22E+02
4.59E+02,1.07E+01,3.09E+01,3.85E+01,5.09E+01,8.71E+01,1.22E+02
4.60E+02,1.07E+01,3.09E+01,3.86E+01,5.09E+01,8.68E+01,1.22E+02
4.61E+02,1.07E+01,3.08E+01,3.85E+01,5.09E+01,8.70E+01,1.22E+02
4.62E+02,1.06E+01,3.09E+01,3.85E+01,5.10E+01,8.70E+01,1.22E+02
4.63E+02,1.06E+01,3.08E+01,3.86E+01,5.09E+01,8.70E+01,1.22E+02
4.64E+02,1.06E+01,3.08E+01,3.84E+01,5.07E+01,8.70E+01,1.22E+02
4.65E+02,1.07E+01,3.09E+01,3.86E+01,5.09E+01,8.68E+01,1.22E+02
4.66E+02,1.07E+01,3.09E+01,3.85E+01,5.08E+01,8.68E+01,1.22E+02
4.67E+02,1.06E+01,3.08E+01,3.85E+01,5.06E+01,8.68E+01,1.22E+02
4.68E+02,1.07E+01,3.08E+01,3.84E+01,5.07E+01,8.67E+01,1.22E+02
4.69E+02,1.06E+01,3.10E+01,3.84E+01,5.06E+01,8.67E+01,1.22E+02
4.70E+02,1.06E+01,3.09E+01,3.85E+01,5.07E+01,8.67E+01,1.21E+02
4.71E+02,1.06E+01,3.09E+01,3.85E+01,5.07E+01,8.66E+01,1.22E+02
4.72E+02,1.06E+01,3.08E+01,3.84E+01,5.05E+01,8.66E+01,1.21E+02
4.73E+02,1.06E+01,3.09E+01,3.85E+01,5.06E+01,8.65E+01,1.21E+02
4.74E+02,1.06E+01,3.09E+01,3.84E+01,5.05E+01,8.65E+01,1.21E+02
4.75E+02,1.06E+01,3.09E+01,3.84E+01,5.05E+01,8.65E+01,1.21E+02
4.76E+02,1.06E+01,3.08E+01,3.84E+01,5.05E+01,8.64E+01,1.22E+02
4.77E+02,1.06E+01,3.09E+01,3.83E+01,5.04E+01,8.63E+01,1.21E+02
4.78E+02,1.06E+01,3.09E+01,3.85E+01,5.05E+01,8.63E+01,1.21E+02
4.79E+02,1.06E+01,3.09E+01,3.85E+01,5.04E+01,8.63E+01,1.21E+02
4.80E+02,1.06E+01,3.09E+01,3.83E+01,5.03E+01,8.62E+01,1.21E+02
4.81E+02,1.07E+01,3.09E+01,3.84E+01,5.04E+01,8.63E+01,1.21E+02
4.82E+02,1.07E+01,3.08E+01,3.84E+01,5.03E+01,8.61E+01,1.21E+02
4.83E+02,1.07E+01,3.09E+01,3.84E+01,5.03E+01,8.61E+01,1.21E+02
4.84E+02,1.06E+01,3.08E+01,3.84E+01,5.03E+01,8.59E+01,1.21E+02
4.85E+02,1.06E+01,3.09E+01,3.85E+01,5.02E+01,8.60E+01,1.21E+02
4.86E+02,1.05E+01,3.09E+01,3.85E+01,5.02E+01,8.60E+01,1.21E+02
4.87E+02,1.05E+01,3.08E+01,3.84E+01,5.02E+01,8.59E+01,1.21E+02
4.88E+02,1.06E+01,3.08E+01,3.84E+01,5.02E+01,8.57E+01,1.21E+02
4.89E+02,1.06E+01,3.09E+01,3.84E+01,5.01E+01,8.59E+01,1.21E+02
4.90E+02,1.05E+01,3.09E+01,3.84E+01,5.02E+01,8.58E+01,1.21E+02
4.91E+02,1.05E+01,3.09E+01,3.83E+01,5.01E+01,8.57E+01,1.21E+02
4.92E+02,1.05E+01,3.09E+01,3.83E+01,5.01E+01,8.58E+01,1.21E+02
4.93E+02,1.04E+01,3.09E+01,3.84E+01,5.00E+01,8.58E+01,1.21E+02
4.94E+02,1.06E+01,3.09E+01,3.84E+01,5.00E+01,8.55E+01,1.21E+02
4.95E+02,1.06E+01,3.08E+01,3.84E+01,5.01E+01,8.55E+01,1.21E+02
4.96E+02,1.05E+01,3.07E+01,3.84E+01,5.01E+01,8.56E+01,1.20E+02
4.97E+02,1.05E+01,3.08E+01,3.83E+01,5.00E+01,8.54E+01,1.20E+02
4.98E+02,1.05E+01,3.07E+01,3.83E+01,4.99E+01,8.53E+01,1.20E+02
4.99E+02,1.04E+01,3.08E+01,3.82E+01,4.99E+01,8.54E+01,1.20E+02
5.00E+02,1.05E+01,3.08E+01,3.84E+01,5.00E+01,8.54E+01,


==> plot_tikz/out_glf_rerun.csv <==
epochs,recon_w10,lik_w10,recon_w50,lik_w50,recon_w100,lik_w100,recon_400,lik_400,lik_noreg
1.00E+00,5.41E+01,-4.18E+01,5.16E+01,3.06E+01,5.13E+01,4.47E+01,5.12E+01,5.51E+01,8.20E+01
2.00E+00,3.83E+01,-8.44E+01,3.28E+01,2.90E+01,3.17E+01,5.74E+01,3.08E+01,7.74E+01,9.69E+01
3.00E+00,3.54E+01,-9.49E+01,2.93E+01,3.03E+01,2.79E+01,6.71E+01,2.72E+01,9.09E+01,1.03E+02
4.00E+00,3.41E+01,-1.01E+02,2.79E+01,3.09E+01,2.66E+01,6.89E+01,2.60E+01,9.57E+01,1.06E+02
5.00E+00,3.33E+01,-1.07E+02,2.66E+01,2.72E+01,2.55E+01,6.82E+01,2.51E+01,9.77E+01,1.09E+02
6.00E+00,3.32E+01,-1.12E+02,2.62E+01,2.32E+01,2.51E+01,6.59E+01,2.48E+01,9.93E+01,1.12E+02
7.00E+00,3.36E+01,-1.17E+02,2.56E+01,1.79E+01,2.45E+01,6.28E+01,2.42E+01,1.01E+02,1.14E+02
8.00E+00,3.58E+01,-1.47E+02,2.52E+01,1.22E+01,2.41E+01,6.00E+01,2.38E+01,1.02E+02,1.17E+02
9.00E+00,3.91E+01,-1.67E+02,2.49E+01,7.24E+00,2.39E+01,5.71E+01,2.36E+01,1.03E+02,1.19E+02
1.00E+01,3.95E+01,-1.91E+02,2.45E+01,2.29E+00,2.35E+01,5.44E+01,2.32E+01,1.04E+02,1.21E+02
1.10E+01,4.33E+01,-1.41E+02,2.43E+01,-1.68E+00,2.33E+01,5.22E+01,2.30E+01,1.05E+02,1.23E+02
1.20E+01,3.65E+01,-2.02E+02,2.39E+01,-7.90E+00,2.28E+01,4.98E+01,2.25E+01,1.06E+02,1.25E+02
1.30E+01,3.97E+01,-1.79E+02,2.36E+01,-1.35E+01,2.26E+01,4.73E+01,2.22E+01,1.06E+02,1.26E+02
1.40E+01,3.67E+01,-2.11E+02,2.34E+01,-2.11E+01,2.23E+01,4.41E+01,2.19E+01,1.07E+02,1.28E+02
1.50E+01,3.74E+01,-2.08E+02,2.32E+01,-2.84E+01,2.20E+01,4.14E+01,2.16E+01,1.08E+02,1.29E+02
1.60E+01,3.72E+01,-2.32E+02,2.29E+01,-3.61E+01,2.16E+01,3.86E+01,2.12E+01,1.08E+02,1.31E+02
1.70E+01,4.03E+01,-2.04E+02,2.26E+01,-4.46E+01,2.13E+01,3.56E+01,2.09E+01,1.08E+02,1.32E+02
1.80E+01,4.22E+01,-2.03E+02,2.25E+01,-5.26E+01,2.11E+01,3.27E+01,2.07E+01,1.09E+02,1.34E+02
1.90E+01,3.70E+01,-2.29E+02,2.23E+01,-6.15E+01,2.08E+01,2.99E+01,2.03E+01,1.09E+02,1.35E+02
2.00E+01,3.76E+01,-2.20E+02,2.21E+01,-7.07E+01,2.06E+01,2.72E+01,2.01E+01,1.10E+02,1.36E+02
2.10E+01,3.75E+01,-2.42E+02,2.18E+01,-8.07E+01,2.02E+01,2.43E+01,1.98E+01,1.10E+02,1.38E+02
2.20E+01,5.02E+01,-1.63E+02,2.17E+01,-8.97E+01,2.01E+01,2.11E+01,1.96E+01,1.10E+02,1.39E+02
2.30E+01,4.16E+01,-2.37E+02,2.15E+01,-9.90E+01,1.98E+01,1.80E+01,1.93E+01,1.11E+02,1.40E+02
2.40E+01,3.82E+01,-2.64E+02,2.13E+01,-1.08E+02,1.95E+01,1.48E+01,1.90E+01,1.11E+02,1.41E+02
2.50E+01,3.95E+01,-2.56E+02,2.11E+01,-1.18E+02,1.93E+01,1.15E+01,1.88E+01,1.11E+02,1.42E+02
2.60E+01,3.71E+01,-2.72E+02,2.09E+01,-1.27E+02,1.92E+01,8.38E+00,1.86E+01,1.12E+02,1.44E+02
2.70E+01,3.86E+01,-2.75E+02,2.07E+01,-1.36E+02,1.89E+01,4.74E+00,1.84E+01,1.12E+02,1.45E+02
2.80E+01,4.06E+01,-2.60E+02,2.05E+01,-1.45E+02,1.87E+01,8.95E-01,1.81E+01,1.12E+02,1.46E+02
2.90E+01,3.77E+01,-2.73E+02,2.05E+01,-1.53E+02,1.86E+01,-2.64E+00,1.81E+01,1.12E+02,1.47E+02
3.00E+01,3.77E+01,-2.77E+02,2.02E+01,-1.61E+02,1.83E+01,-6.65E+00,1.78E+01,1.12E+02,1.48E+02
3.10E+01,3.88E+01,-2.73E+02,2.00E+01,-1.71E+02,1.80E+01,-1.10E+01,1.75E+01,1.12E+02,1.49E+02
3.20E+01,4.33E+01,-2.50E+02,1.99E+01,-1.80E+02,1.79E+01,-1.55E+01,1.74E+01,1.12E+02,1.50E+02
3.30E+01,3.63E+01,-2.83E+02,1.99E+01,-1.89E+02,1.79E+01,-1.97E+01,1.74E+01,1.13E+02,1.50E+02
3.40E+01,4.37E+01,-2.45E+02,1.96E+01,-2.00E+02,1.75E+01,-2.46E+01,1.69E+01,1.13E+02,1.51E+02
3.50E+01,4.67E+01,-2.16E+02,1.96E+01,-2.09E+02,1.74E+01,-2.97E+01,1.69E+01,1.13E+02,1.52E+02
3.60E+01,3.89E+01,-2.54E+02,1.95E+01,-2.21E+02,1.73E+01,-3.49E+01,1.67E+01,1.13E+02,1.53E+02
3.70E+01,3.77E+01,-2.75E+02,1.95E+01,-2.34E+02,1.72E+01,-4.03E+01,1.66E+01,1.13E+02,1.54E+02
3.80E+01,3.66E+01,-2.87E+02,1.92E+01,-2.48E+02,1.69E+01,-4.64E+01,1.63E+01,1.13E+02,1.55E+02
3.90E+01,3.90E+01,-2.86E+02,1.91E+01,-2.64E+02,1.68E+01,-5.32E+01,1.62E+01,1.12E+02,1.55E+02
4.00E+01,4.10E+01,-2.81E+02,1.90E+01,-2.80E+02,1.67E+01,-5.97E+01,1.61E+01,1.12E+02,1.56E+02
4.10E+01,5.15E+01,-2.07E+02,1.89E+01,-2.95E+02,1.66E+01,-6.69E+01,1.60E+01,1.12E+02,1.57E+02
4.20E+01,4.06E+01,-2.44E+02,1.88E+01,-3.08E+02,1.65E+01,-7.48E+01,1.59E+01,1.12E+02,1.58E+02
4.30E+01,3.99E+01,-2.57E+02,1.86E+01,-3.20E+02,1.64E+01,-8.28E+01,1.57E+01,1.12E+02,1.59E+02
4.40E+01,4.13E+01,-2.67E+02,1.84E+01,-3.31E+02,1.62E+01,-9.17E+01,1.56E+01,1.12E+02,1.59E+02
4.50E+01,3.88E+01,-2.61E+02,1.85E+01,-3.42E+02,1.62E+01,-1.01E+02,1.56E+01,1.12E+02,1.60E+02
4.60E+01,3.81E+01,-2.77E+02,1.83E+01,-3.50E+02,1.61E+01,-1.11E+02,1.55E+01,1.12E+02,1.61E+02
4.70E+01,3.89E+01,-2.83E+02,1.82E+01,-3.59E+02,1.60E+01,-1.21E+02,1.53E+01,1.12E+02,1.61E+02
4.80E+01,3.77E+01,-2.82E+02,1.82E+01,-3.66E+02,1.61E+01,-1.31E+02,1.54E+01,1.12E+02,1.62E+02
4.90E+01,3.65E+01,-2.96E+02,1.81E+01,-3.73E+02,1.60E+01,-1.41E+02,1.52E+01,1.11E+02,1.63E+02
5.00E+01,8.17E+01,1.01E+04,1.80E+01,-3.80E+02,1.58E+01,-1.50E+02,1.51E+01,1.11E+02,1.63E+02
5.10E+01,7.13E+01,-7.86E+01,1.77E+01,-3.86E+02,1.56E+01,-1.61E+02,1.49E+01,1.11E+02,1.64E+02
5.20E+01,5.73E+01,-1.22E+02,1.77E+01,-3.91E+02,1.57E+01,-1.70E+02,1.49E+01,1.11E+02,1.64E+02
5.30E+01,5.09E+01,-1.36E+02,1.76E+01,-3.96E+02,1.56E+01,-1.78E+02,1.48E+01,1.11E+02,1.65E+02
5.40E+01,4.79E+01,-1.47E+02,1.75E+01,-4.00E+02,1.55E+01,-1.86E+02,1.47E+01,1.10E+02,1.66E+02
5.50E+01,4.61E+01,-1.54E+02,1.75E+01,-4.03E+02,1.55E+01,-1.92E+02,1.47E+01,1.10E+02,1.66E+02
5.60E+01,4.39E+01,-1.59E+02,1.74E+01,-4.07E+02,1.54E+01,-1.99E+02,1.46E+01,1.10E+02,1.67E+02
5.70E+01,4.30E+01,-1.63E+02,1.71E+01,-4.10E+02,1.52E+01,-2.06E+02,1.44E+01,1.09E+02,1.67E+02
5.80E+01,4.15E+01,-1.71E+02,1.71E+01,-4.12E+02,1.52E+01,-2.11E+02,1.44E+01,1.09E+02,1.68E+02
5.90E+01,4.00E+01,-1.75E+02,1.70E+01,-4.15E+02,1.51E+01,-2.17E+02,1.43E+01,1.09E+02,1.68E+02
6.00E+01,3.93E+01,-1.77E+02,1.69E+01,-4.16E+02,1.51E+01,-2.19E+02,1.43E+01,1.08E+02,1.69E+02
6.10E+01,3.86E+01,-1.91E+02,1.69E+01,-4.17E+02,1.51E+01,-2.24E+02,1.43E+01,1.08E+02,1.69E+02
6.20E+01,4.04E+01,-1.95E+02,1.69E+01,-4.17E+02,1.50E+01,-2.28E+02,1.42E+01,1.08E+02,1.70E+02
6.30E+01,3.96E+01,-2.05E+02,1.68E+01,-4.19E+02,1.49E+01,-2.32E+02,1.40E+01,1.07E+02,1.70E+02
6.40E+01,4.04E+01,-2.12E+02,1.66E+01,-4.20E+02,1.48E+01,-2.34E+02,1.40E+01,1.07E+02,1.71E+02
6.50E+01,3.93E+01,-2.13E+02,1.65E+01,-4.21E+02,1.48E+01,-2.39E+02,1.40E+01,1.07E+02,1.71E+02
6.60E+01,3.74E+01,-2.28E+02,1.64E+01,-4.22E+02,1.47E+01,-2.40E+02,1.39E+01,1.06E+02,1.72E+02
6.70E+01,3.84E+01,-2.35E+02,1.64E+01,-4.22E+02,1.47E+01,-2.42E+02,1.39E+01,1.06E+02,1.72E+02
6.80E+01,3.89E+01,-2.37E+02,1.61E+01,-4.23E+02,1.45E+01,-2.45E+02,1.37E+01,1.05E+02,1.73E+02
6.90E+01,3.92E+01,-2.41E+02,1.62E+01,-4.23E+02,1.45E+01,-2.47E+02,1.37E+01,1.05E+02,1.73E+02
7.00E+01,3.87E+01,-2.45E+02,1.61E+01,-4.23E+02,1.45E+01,-2.51E+02,1.36E+01,1.04E+02,1.74E+02
7.10E+01,3.83E+01,-2.47E+02,1.60E+01,-4.24E+02,1.44E+01,-2.52E+02,1.36E+01,1.04E+02,1.74E+02
7.20E+01,4.20E+01,-2.56E+02,1.60E+01,-4.25E+02,1.44E+01,-2.55E+02,1.36E+01,1.04E+02,1.75E+02
7.30E+01,4.95E+01,-2.26E+02,1.59E+01,-4.24E+02,1.43E+01,-2.57E+02,1.34E+01,1.03E+02,1.75E+02
7.40E+01,3.83E+01,-2.42E+02,1.58E+01,-4.25E+02,1.42E+01,-2.59E+02,1.34E+01,1.03E+02,1.75E+02
7.50E+01,3.75E+01,-2.53E+02,1.60E+01,-4.24E+02,1.43E+01,-2.59E+02,1.35E+01,1.02E+02,1.76E+02
7.60E+01,3.71E+01,-2.61E+02,1.57E+01,-4.23E+02,1.42E+01,-2.61E+02,1.34E+01,1.02E+02,1.76E+02
7.70E+01,3.66E+01,-2.71E+02,1.57E+01,-4.25E+02,1.42E+01,-2.62E+02,1.34E+01,1.01E+02,1.77E+02
7.80E+01,5.31E+01,2.57E+02,1.55E+01,-4.26E+02,1.40E+01,-2.65E+02,1.32E+01,1.01E+02,1.77E+02
7.90E+01,6.10E+01,-1.22E+02,1.55E+01,-4.26E+02,1.40E+01,-2.66E+02,1.32E+01,1.00E+02,1.77E+02
8.00E+01,4.59E+01,-1.71E+02,1.56E+01,-4.25E+02,1.41E+01,-2.66E+02,1.32E+01,9.97E+01,1.78E+02
8.10E+01,4.17E+01,-1.85E+02,1.54E+01,-4.25E+02,1.40E+01,-2.67E+02,1.32E+01,9.92E+01,1.78E+02
8.20E+01,3.98E+01,-1.96E+02,1.58E+01,-4.25E+02,1.38E+01,-2.69E+02,1.30E+01,9.86E+01,1.79E+02
8.30E+01,3.80E+01,-2.07E+02,1.55E+01,-4.26E+02,1.39E+01,-2.69E+02,1.31E+01,9.81E+01,1.79E+02
8.40E+01,3.75E+01,-2.14E+02,1.54E+01,-4.26E+02,1.39E+01,-2.70E+02,1.31E+01,9.76E+01,1.79E+02
8.50E+01,3.68E+01,-2.22E+02,1.52E+01,-4.27E+02,1.38E+01,-2.71E+02,1.30E+01,9.70E+01,1.80E+02
8.60E+01,3.64E+01,-2.32E+02,1.53E+01,-4.26E+02,1.38E+01,-2.72E+02,1.29E+01,9.64E+01,1.80E+02
8.70E+01,3.58E+01,-2.42E+02,1.52E+01,-4.26E+02,1.37E+01,-2.72E+02,1.28E+01,9.58E+01,1.80E+02
8.80E+01,3.59E+01,-2.48E+02,1.51E+01,-4.26E+02,1.37E+01,-2.75E+02,1.29E+01,9.52E+01,1.81E+02
8.90E+01,3.60E+01,-2.58E+02,1.51E+01,-4.26E+02,1.36E+01,-2.75E+02,1.28E+01,9.45E+01,1.81E+02
9.00E+01,3.57E+01,-2.66E+02,1.50E+01,-4.27E+02,1.36E+01,-2.75E+02,1.28E+01,9.39E+01,1.82E+02
9.10E+01,3.60E+01,-2.73E+02,1.50E+01,-4.26E+02,1.36E+01,-2.75E+02,1.28E+01,9.33E+01,1.82E+02
9.20E+01,4.84E+01,-2.73E+02,1.50E+01,-4.26E+02,1.35E+01,-2.77E+02,1.27E+01,9.26E+01,1.82E+02
9.30E+01,5.63E+01,-2.44E+02,1.50E+01,-4.27E+02,1.36E+01,-2.77E+02,1.27E+01,9.20E+01,1.83E+02
9.40E+01,4.18E+01,-2.52E+02,1.49E+01,-4.26E+02,1.34E+01,-2.78E+02,1.26E+01,9.13E+01,1.83E+02
9.50E+01,3.84E+01,-2.62E+02,1.49E+01,-4.22E+02,1.35E+01,-2.77E+02,1.27E+01,9.07E+01,1.83E+02
9.60E+01,3.65E+01,-2.73E+02,1.48E+01,-4.27E+02,1.34E+01,-2.78E+02,1.26E+01,9.01E+01,1.84E+02
9.70E+01,3.66E+01,-2.76E+02,1.47E+01,-4.27E+02,1.33E+01,-2.79E+02,1.25E+01,8.93E+01,1.84E+02
9.80E+01,3.63E+01,-2.81E+02,1.47E+01,-4.28E+02,1.33E+01,-2.80E+02,1.24E+01,8.86E+01,1.84E+02
9.90E+01,3.61E+01,-2.91E+02,1.48E+01,-4.27E+02,1.34E+01,-2.80E+02,1.26E+01,8.79E+01,1.85E+02
1.00E+02,3.57E+01,-2.88E+02,1.47E+01,-4.27E+02,1.33E+01,-2.81E+02,1.25E+01,8.71E+01,1.85E+02
1.01E+02,3.60E+01,-2.99E+02,1.46E+01,-4.25E+02,1.32E+01,-2.81E+02,1.24E+01,8.64E+01,1.85E+02
1.02E+02,3.56E+01,-2.99E+02,1.46E+01,-4.28E+02,1.33E+01,-2.81E+02,1.24E+01,8.57E+01,1.85E+02
1.03E+02,3.54E+01,-2.87E+02,1.46E+01,-4.26E+02,1.32E+01,-2.81E+02,1.24E+01,8.49E+01,1.86E+02
1.04E+02,3.53E+01,-3.06E+02,1.50E+01,-4.24E+02,1.31E+01,-2.83E+02,1.23E+01,8.42E+01,1.86E+02
1.05E+02,3.84E+01,-3.02E+02,1.46E+01,-4.26E+02,1.31E+01,-2.83E+02,1.23E+01,8.34E+01,1.86E+02
1.06E+02,4.84E+01,-2.94E+02,1.46E+01,-4.25E+02,1.31E+01,-2.83E+02,1.23E+01,8.26E+01,1.87E+02
1.07E+02,4.30E+01,-2.82E+02,1.44E+01,-4.27E+02,1.30E+01,-2.84E+02,1.22E+01,8.17E+01,1.87E+02
1.08E+02,3.90E+01,-2.94E+02,1.44E+01,-4.27E+02,1.31E+01,-2.84E+02,1.22E+01,8.10E+01,1.87E+02
1.09E+02,3.73E+01,-2.99E+02,1.44E+01,-4.27E+02,1.30E+01,-2.83E+02,1.22E+01,8.02E+01,1.88E+02
1.10E+02,3.52E+01,-3.00E+02,1.44E+01,-4.28E+02,1.30E+01,-2.85E+02,1.22E+01,7.94E+01,1.88E+02
1.11E+02,3.49E+01,-2.97E+02,1.43E+01,-4.28E+02,1.29E+01,-2.86E+02,1.21E+01,7.84E+01,1.88E+02
1.12E+02,1.12E+02,6.99E+03,1.44E+01,-4.27E+02,1.30E+01,-2.86E+02,1.22E+01,7.76E+01,1.88E+02
1.13E+02,1.02E+02,-7.55E+01,1.43E+01,-4.28E+02,1.29E+01,-2.87E+02,1.21E+01,7.67E+01,1.89E+02
1.14E+02,8.99E+01,-1.27E+02,1.42E+01,-4.27E+02,1.29E+01,-2.86E+02,1.20E+01,7.57E+01,1.89E+02
1.15E+02,8.20E+01,-1.49E+02,1.41E+01,-4.28E+02,1.28E+01,-2.87E+02,1.20E+01,7.49E+01,1.89E+02
1.16E+02,7.70E+01,-1.52E+02,1.42E+01,-4.27E+02,1.29E+01,-2.86E+02,1.20E+01,7.40E+01,1.90E+02
1.17E+02,7.22E+01,-1.62E+02,1.42E+01,-4.27E+02,1.29E+01,-2.86E+02,1.21E+01,7.31E+01,1.90E+02
1.18E+02,6.78E+01,-1.67E+02,1.41E+01,-4.27E+02,1.28E+01,-2.86E+02,1.19E+01,7.22E+01,1.90E+02
1.19E+02,6.23E+01,-1.79E+02,1.43E+01,-4.26E+02,1.27E+01,-2.88E+02,1.19E+01,7.11E+01,1.90E+02
1.20E+02,5.80E+01,-1.88E+02,1.41E+01,-4.27E+02,1.27E+01,-2.88E+02,1.19E+01,7.01E+01,1.91E+02
1.21E+02,5.55E+01,-1.88E+02,1.42E+01,-4.26E+02,1.28E+01,-2.87E+02,1.20E+01,6.92E+01,1.91E+02
1.22E+02,5.29E+01,-1.88E+02,1.40E+01,-4.27E+02,1.27E+01,-2.88E+02,1.19E+01,6.82E+01,1.91E+02
1.23E+02,5.10E+01,-1.92E+02,1.40E+01,-4.28E+02,1.27E+01,-2.89E+02,1.19E+01,6.72E+01,1.91E+02
1.24E+02,5.19E+01,-1.50E+02,1.40E+01,-4.28E+02,1.27E+01,-2.88E+02,1.19E+01,6.62E+01,1.92E+02
1.25E+02,5.00E+01,-1.93E+02,1.39E+01,-4.28E+02,1.26E+01,-2.89E+02,1.18E+01,6.51E+01,1.92E+02
1.26E+02,4.83E+01,-1.89E+02,1.39E+01,-4.27E+02,1.26E+01,-2.90E+02,1.18E+01,6.40E+01,1.92E+02
1.27E+02,4.59E+01,-1.94E+02,1.40E+01,-4.27E+02,1.26E+01,-2.90E+02,1.18E+01,6.29E+01,1.92E+02
1.28E+02,4.49E+01,-2.01E+02,1.39E+01,-4.28E+02,1.26E+01,-2.89E+02,1.18E+01,6.20E+01,1.93E+02
1.29E+02,4.36E+01,-2.03E+02,1.40E+01,-4.27E+02,1.26E+01,-2.89E+02,1.18E+01,6.10E+01,1.93E+02
1.30E+02,4.25E+01,-2.06E+02,1.38E+01,-4.27E+02,1.26E+01,-2.90E+02,1.17E+01,5.98E+01,1.93E+02
1.31E+02,4.17E+01,-2.06E+02,1.38E+01,-4.28E+02,1.26E+01,-2.90E+02,1.18E+01,5.87E+01,1.93E+02
1.32E+02,4.11E+01,-2.06E+02,1.37E+01,-4.26E+02,1.24E+01,-2.90E+02,1.16E+01,5.75E+01,1.93E+02
1.33E+02,4.07E+01,-2.04E+02,1.39E+01,-4.22E+02,1.25E+01,-2.90E+02,1.16E+01,5.63E+01,1.94E+02
1.34E+02,4.01E+01,-2.07E+02,1.37E+01,-4.28E+02,1.25E+01,-2.91E+02,1.16E+01,5.51E+01,1.94E+02
1.35E+02,3.92E+01,-2.17E+02,1.38E+01,-4.20E+02,1.25E+01,-2.90E+02,1.16E+01,5.40E+01,1.94E+02
1.36E+02,3.83E+01,-2.17E+02,1.37E+01,-4.28E+02,1.24E+01,-2.91E+02,1.16E+01,5.28E+01,1.94E+02
1.37E+02,3.79E+01,-2.19E+02,1.37E+01,-4.28E+02,1.25E+01,-2.90E+02,1.17E+01,5.16E+01,1.95E+02
1.38E+02,3.75E+01,-2.20E+02,1.36E+01,-4.28E+02,1.23E+01,-2.91E+02,1.15E+01,5.02E+01,1.95E+02
1.39E+02,3.68E+01,-2.25E+02,1.36E+01,-4.28E+02,1.23E+01,-2.91E+02,1.15E+01,4.89E+01,1.95E+02
1.40E+02,3.61E+01,-2.28E+02,1.36E+01,-4.28E+02,1.23E+01,-2.92E+02,1.15E+01,4.75E+01,1.95E+02
1.41E+02,3.59E+01,-2.30E+02,1.37E+01,-4.27E+02,1.24E+01,-2.91E+02,1.16E+01,4.62E+01,1.96E+02
1.42E+02,3.68E+01,-2.26E+02,1.36E+01,-4.27E+02,1.23E+01,-2.92E+02,1.15E+01,4.49E+01,1.96E+02
1.43E+02,3.54E+01,-2.34E+02,1.35E+01,-4.27E+02,1.22E+01,-2.92E+02,1.14E+01,4.35E+01,1.96E+02
1.44E+02,3.55E+01,-2.37E+02,1.35E+01,-4.28E+02,1.22E+01,-2.92E+02,1.14E+01,4.21E+01,1.96E+02
1.45E+02,3.66E+01,-2.28E+02,1.35E+01,-4.25E+02,1.23E+01,-2.91E+02,1.14E+01,4.08E+01,1.96E+02
1.46E+02,3.49E+01,-2.44E+02,1.34E+01,-4.28E+02,1.21E+01,-2.92E+02,1.13E+01,3.93E+01,1.97E+02
1.47E+02,3.50E+01,-2.43E+02,1.35E+01,-4.28E+02,1.22E+01,-2.93E+02,1.14E+01,3.79E+01,1.97E+02
1.48E+02,3.53E+01,-2.46E+02,1.35E+01,-4.28E+02,1.22E+01,-2.93E+02,1.14E+01,3.65E+01,1.97E+02
1.49E+02,3.46E+01,-2.52E+02,1.35E+01,-4.27E+02,1.21E+01,-2.93E+02,1.13E+01,3.50E+01,1.97E+02
1.50E+02,3.44E+01,-2.54E+02,1.35E+01,-4.27E+02,1.22E+01,-2.92E+02,1.14E+01,3.34E+01,1.96E+02
1.51E+02,3.45E+01,-2.48E+02,1.33E+01,-4.29E+02,1.12E+01,-3.04E+02,1.07E+01,3.02E+01,1.95E+02
1.52E+02,3.39E+01,-2.55E+02,1.34E+01,-4.28E+02,1.11E+01,-3.14E+02,1.06E+01,2.81E+01,1.95E+02
1.53E+02,3.59E+01,-2.42E+02,1.35E+01,-4.28E+02,1.10E+01,-3.18E+02,1.05E+01,2.67E+01,1.95E+02
1.54E+02,6.50E+01,-1.77E+02,1.34E+01,-4.28E+02,1.10E+01,-3.22E+02,1.05E+01,2.52E+01,1.95E+02
1.55E+02,4.38E+01,-2.25E+02,1.33E+01,-4.28E+02,1.11E+01,-3.25E+02,1.05E+01,2.38E+01,1.95E+02
1.56E+02,4.32E+01,-2.31E+02,1.34E+01,-4.28E+02,1.10E+01,-3.28E+02,1.05E+01,2.24E+01,1.95E+02
1.57E+02,3.73E+01,-2.31E+02,1.34E+01,-4.28E+02,1.10E+01,-3.30E+02,1.05E+01,2.10E+01,1.95E+02
1.58E+02,3.53E+01,-2.47E+02,1.33E+01,-4.27E+02,1.10E+01,-3.33E+02,1.05E+01,1.97E+01,1.95E+02
1.59E+02,3.43E+01,-2.60E+02,1.32E+01,-4.26E+02,1.09E+01,-3.36E+02,1.04E+01,1.82E+01,1.95E+02
1.60E+02,3.46E+01,-2.60E+02,1.32E+01,-4.28E+02,1.10E+01,-3.38E+02,1.04E+01,1.68E+01,1.95E+02
1.61E+02,3.52E+01,-2.67E+02,1.33E+01,-4.27E+02,1.10E+01,-3.40E+02,1.04E+01,1.54E+01,1.95E+02
1.62E+02,3.46E+01,-2.74E+02,1.33E+01,-4.26E+02,1.10E+01,-3.41E+02,1.05E+01,1.40E+01,1.95E+02
1.63E+02,3.94E+01,-2.27E+02,1.32E+01,-4.27E+02,1.10E+01,-3.42E+02,1.05E+01,1.27E+01,1.95E+02
1.64E+02,3.53E+01,-2.70E+02,1.32E+01,-4.28E+02,1.10E+01,-3.43E+02,1.04E+01,1.13E+01,1.95E+02
1.65E+02,3.45E+01,-2.83E+02,1.32E+01,-4.28E+02,1.10E+01,-3.45E+02,1.04E+01,9.83E+00,1.95E+02
1.66E+02,3.42E+01,-2.88E+02,1.32E+01,-4.27E+02,1.09E+01,-3.47E+02,1.04E+01,8.36E+00,1.95E+02
1.67E+02,3.40E+01,-3.00E+02,1.32E+01,-4.28E+02,1.10E+01,-3.47E+02,1.04E+01,6.93E+00,1.95E+02
1.68E+02,3.44E+01,-3.03E+02,1.31E+01,-4.28E+02,1.09E+01,-3.49E+02,1.04E+01,5.52E+00,1.95E+02
1.69E+02,3.42E+01,-3.06E+02,1.32E+01,-4.27E+02,1.09E+01,-3.50E+02,1.04E+01,3.97E+00,1.95E+02
1.70E+02,3.74E+01,-3.09E+02,1.31E+01,-4.28E+02,1.09E+01,-3.51E+02,1.04E+01,2.50E+00,1.95E+02
1.71E+02,3.83E+01,-3.08E+02,1.31E+01,-4.27E+02,1.09E+01,-3.52E+02,1.04E+01,1.09E+00,1.95E+02
1.72E+02,3.78E+01,-3.02E+02,1.30E+01,-4.27E+02,1.09E+01,-3.53E+02,1.04E+01,-4.42E-01,1.95E+02
1.73E+02,3.51E+01,-3.11E+02,1.31E+01,-4.28E+02,1.09E+01,-3.54E+02,1.03E+01,-1.90E+00,1.95E+02
1.74E+02,6.55E+01,-7.49E+01,1.40E+01,-4.20E+02,1.09E+01,-3.55E+02,1.04E+01,-3.46E+00,1.95E+02
1.75E+02,4.15E+01,-2.55E+02,1.33E+01,-4.20E+02,1.09E+01,-3.56E+02,1.03E+01,-5.07E+00,1.95E+02
1.76E+02,3.69E+01,-2.91E+02,1.31E+01,-4.27E+02,1.08E+01,-3.56E+02,1.03E+01,-6.55E+00,1.95E+02
1.77E+02,3.61E+01,-3.09E+02,1.30E+01,-4.28E+02,1.09E+01,-3.57E+02,1.03E+01,-8.10E+00,1.95E+02
1.78E+02,3.53E+01,-3.13E+02,1.30E+01,-4.28E+02,1.08E+01,-3.58E+02,1.03E+01,-9.71E+00,1.95E+02
1.79E+02,3.47E+01,-3.17E+02,1.30E+01,-4.27E+02,1.08E+01,-3.58E+02,1.02E+01,-1.13E+01,1.95E+02
1.80E+02,3.44E+01,-3.24E+02,1.30E+01,-4.27E+02,1.08E+01,-3.58E+02,1.03E+01,-1.29E+01,1.95E+02
1.81E+02,3.41E+01,-3.33E+02,1.36E+01,-4.22E+02,1.08E+01,-3.60E+02,1.02E+01,-1.46E+01,1.95E+02
1.82E+02,3.45E+01,-3.22E+02,1.29E+01,-4.26E+02,1.08E+01,-3.60E+02,1.03E+01,-1.62E+01,1.95E+02
1.83E+02,3.37E+01,-3.23E+02,1.30E+01,-4.24E+02,1.08E+01,-3.60E+02,1.03E+01,-1.78E+01,1.96E+02
1.84E+02,3.34E+01,-3.16E+02,1.29E+01,-4.18E+02,1.09E+01,-3.60E+02,1.03E+01,-1.93E+01,1.96E+02
1.85E+02,3.37E+01,-3.20E+02,1.28E+01,-4.26E+02,1.08E+01,-3.61E+02,1.02E+01,-2.10E+01,1.96E+02
1.86E+02,3.35E+01,-3.36E+02,1.29E+01,-4.28E+02,1.08E+01,-3.61E+02,1.02E+01,-2.28E+01,1.96E+02
1.87E+02,3.66E+01,-3.25E+02,1.29E+01,-4.28E+02,1.08E+01,-3.62E+02,1.02E+01,-2.44E+01,1.96E+02
1.88E+02,3.36E+01,-3.32E+02,1.44E+01,-3.12E+02,1.08E+01,-3.62E+02,1.02E+01,-2.61E+01,1.96E+02
1.89E+02,3.38E+01,-3.39E+02,1.35E+01,-4.01E+02,1.08E+01,-3.62E+02,1.02E+01,-2.77E+01,1.96E+02
1.90E+02,3.38E+01,-3.03E+02,1.27E+01,-4.28E+02,1.07E+01,-3.63E+02,1.02E+01,-2.95E+01,1.96E+02
1.91E+02,3.42E+01,-2.62E+02,1.27E+01,-4.29E+02,1.08E+01,-3.63E+02,1.02E+01,-3.11E+01,1.96E+02
1.92E+02,3.31E+01,-3.36E+02,1.26E+01,-4.30E+02,1.07E+01,-3.63E+02,1.01E+01,-3.29E+01,1.96E+02
1.93E+02,3.27E+01,-3.40E+02,1.26E+01,-4.30E+02,1.07E+01,-3.64E+02,1.02E+01,-3.47E+01,1.96E+02
1.94E+02,3.27E+01,-3.42E+02,1.28E+01,-4.29E+02,1.08E+01,-3.64E+02,1.02E+01,-3.63E+01,1.96E+02
1.95E+02,4.46E+01,-9.02E+01,1.27E+01,-4.30E+02,1.07E+01,-3.64E+02,1.02E+01,-3.81E+01,1.96E+02
1.96E+02,5.17E+01,-1.75E+02,1.27E+01,-4.30E+02,1.07E+01,-3.64E+02,1.01E+01,-3.99E+01,1.96E+02
1.97E+02,3.95E+01,-2.32E+02,1.27E+01,-4.29E+02,1.07E+01,-3.65E+02,1.02E+01,-4.15E+01,1.96E+02
1.98E+02,3.61E+01,-2.67E+02,1.27E+01,-4.29E+02,1.06E+01,-3.65E+02,1.01E+01,-4.34E+01,1.96E+02
1.99E+02,3.46E+01,-2.91E+02,1.27E+01,-4.29E+02,1.07E+01,-3.65E+02,1.01E+01,-4.52E+01,1.96E+02
2.00E+02,3.35E+01,-3.15E+02,1.28E+01,-4.28E+02,1.07E+01,-3.65E+02,1.02E+01,-4.70E+01,1.96E+02
2.01E+02,3.32E+01,-3.29E+02,1.26E+01,-4.29E+02,1.07E+01,-3.65E+02,1.01E+01,-4.89E+01,1.96E+02
2.02E+02,3.30E+01,-3.44E+02,1.27E+01,-4.28E+02,1.07E+01,-3.66E+02,1.02E+01,-5.06E+01,1.96E+02
2.03E+02,3.30E+01,-3.46E+02,1.27E+01,-4.29E+02,1.07E+01,-3.66E+02,1.01E+01,-5.23E+01,1.96E+02
2.04E+02,4.20E+01,-1.60E+02,1.27E+01,-4.28E+02,1.06E+01,-3.66E+02,1.01E+01,-5.40E+01,1.96E+02
2.05E+02,3.93E+01,-2.49E+02,1.26E+01,-4.28E+02,1.06E+01,-3.66E+02,1.01E+01,-5.59E+01,1.96E+02
2.06E+02,4.32E+01,-1.69E+02,1.26E+01,-4.28E+02,1.06E+01,-3.66E+02,1.01E+01,-5.76E+01,1.96E+02
2.07E+02,3.52E+01,-2.63E+02,1.27E+01,-4.28E+02,1.07E+01,-3.65E+02,1.01E+01,-5.91E+01,1.96E+02
2.08E+02,3.34E+01,-2.98E+02,1.26E+01,-4.28E+02,1.06E+01,-3.66E+02,1.01E+01,-6.09E+01,1.96E+02
2.09E+02,3.28E+01,-3.17E+02,1.26E+01,-4.28E+02,1.06E+01,-3.66E+02,1.01E+01,-6.27E+01,1.96E+02
2.10E+02,3.37E+01,-3.24E+02,1.26E+01,-4.27E+02,1.06E+01,-3.66E+02,1.01E+01,-6.45E+01,1.97E+02
2.11E+02,3.29E+01,-3.40E+02,1.27E+01,-4.28E+02,1.06E+01,-3.66E+02,1.01E+01,-6.61E+01,1.96E+02
2.12E+02,3.23E+01,-3.48E+02,1.25E+01,-4.28E+02,1.06E+01,-3.67E+02,1.01E+01,-6.80E+01,1.97E+02
2.13E+02,3.20E+01,-3.49E+02,1.25E+01,-4.28E+02,1.06E+01,-3.67E+02,1.01E+01,-6.97E+01,1.97E+02
2.14E+02,3.21E+01,-3.33E+02,1.25E+01,-4.29E+02,1.05E+01,-3.67E+02,1.00E+01,-7.14E+01,1.97E+02
2.15E+02,3.19E+01,-3.54E+02,1.25E+01,-4.28E+02,1.06E+01,-3.67E+02,1.01E+01,-7.31E+01,1.97E+02
2.16E+02,3.16E+01,-3.61E+02,1.25E+01,-4.28E+02,1.06E+01,-3.68E+02,1.01E+01,-7.46E+01,1.97E+02
2.17E+02,3.36E+01,-3.46E+02,1.25E+01,-4.28E+02,1.06E+01,-3.67E+02,1.01E+01,-7.63E+01,1.97E+02
2.18E+02,3.25E+01,-3.59E+02,1.25E+01,-4.28E+02,1.06E+01,-3.67E+02,1.01E+01,-7.80E+01,1.97E+02
2.19E+02,3.15E+01,-3.68E+02,1.26E+01,-4.27E+02,1.06E+01,-3.67E+02,1.00E+01,-7.93E+01,1.97E+02
2.20E+02,3.17E+01,-3.37E+02,1.25E+01,-4.27E+02,1.06E+01,-3.67E+02,1.00E+01,-8.10E+01,1.97E+02
2.21E+02,3.20E+01,-3.55E+02,1.25E+01,-4.27E+02,1.06E+01,-3.67E+02,1.00E+01,-8.27E+01,1.97E+02
2.22E+02,3.13E+01,-3.69E+02,1.24E+01,-4.28E+02,1.05E+01,-3.67E+02,1.00E+01,-8.43E+01,1.97E+02
2.23E+02,3.13E+01,-3.60E+02,1.24E+01,-4.28E+02,1.05E+01,-3.68E+02,1.00E+01,-8.58E+01,1.97E+02
2.24E+02,3.09E+01,-3.55E+02,1.25E+01,-4.28E+02,1.06E+01,-3.67E+02,1.00E+01,-8.72E+01,1.97E+02
2.25E+02,3.11E+01,-3.57E+02,1.26E+01,-4.27E+02,1.06E+01,-3.67E+02,1.00E+01,-8.85E+01,1.97E+02
2.26E+02,3.09E+01,-3.45E+02,1.25E+01,-4.27E+02,1.05E+01,-3.67E+02,1.00E+01,-8.97E+01,1.97E+02
2.27E+02,3.97E+01,-2.44E+02,1.24E+01,-4.28E+02,1.05E+01,-3.68E+02,1.00E+01,-9.11E+01,1.97E+02
2.28E+02,3.26E+01,-3.65E+02,1.24E+01,-4.28E+02,1.05E+01,-3.67E+02,9.98E+00,-9.25E+01,1.97E+02
2.29E+02,3.19E+01,-3.70E+02,1.23E+01,-4.28E+02,1.05E+01,-3.68E+02,9.99E+00,-9.38E+01,1.97E+02
2.30E+02,3.10E+01,-3.71E+02,1.24E+01,-4.28E+02,1.05E+01,-3.68E+02,1.00E+01,-9.48E+01,1.97E+02
2.31E+02,4.34E+01,3.22E+03,1.24E+01,-4.27E+02,1.05E+01,-3.68E+02,9.97E+00,-9.62E+01,1.97E+02
2.32E+02,8.55E+01,1.01E+02,1.24E+01,-4.28E+02,1.05E+01,-3.68E+02,9.98E+00,-9.75E+01,1.97E+02
2.33E+02,6.63E+01,-2.38E+02,1.24E+01,-4.25E+02,1.05E+01,-3.68E+02,1.00E+01,-9.84E+01,1.97E+02
2.34E+02,5.92E+01,-2.69E+02,1.25E+01,-4.28E+02,1.05E+01,-3.68E+02,1.00E+01,-9.95E+01,1.97E+02
2.35E+02,5.36E+01,-2.89E+02,1.23E+01,-4.27E+02,1.04E+01,-3.67E+02,9.93E+00,-1.01E+02,1.97E+02
2.36E+02,4.98E+01,-2.99E+02,1.24E+01,-4.28E+02,1.05E+01,-3.68E+02,1.00E+01,-1.02E+02,1.98E+02
2.37E+02,4.66E+01,-3.15E+02,1.23E+01,-4.27E+02,1.04E+01,-3.68E+02,9.95E+00,-1.03E+02,1.98E+02
2.38E+02,4.46E+01,-3.24E+02,1.23E+01,-4.28E+02,1.04E+01,-3.68E+02,9.93E+00,-1.04E+02,1.98E+02
2.39E+02,4.33E+01,-3.32E+02,1.23E+01,-4.28E+02,1.05E+01,-3.68E+02,9.96E+00,-1.05E+02,1.98E+02
2.40E+02,4.18E+01,-3.38E+02,1.23E+01,-4.27E+02,1.05E+01,-3.68E+02,9.97E+00,-1.06E+02,1.98E+02
2.41E+02,4.13E+01,-2.98E+02,1.23E+01,-4.27E+02,1.04E+01,-3.68E+02,9.95E+00,-1.07E+02,1.98E+02
2.42E+02,3.98E+01,-3.35E+02,1.23E+01,-4.27E+02,1.04E+01,-3.68E+02,9.92E+00,-1.07E+02,1.98E+02
2.43E+02,3.86E+01,-3.62E+02,1.23E+01,-4.28E+02,1.04E+01,-3.68E+02,9.92E+00,-1.09E+02,1.98E+02
2.44E+02,3.79E+01,-3.71E+02,1.23E+01,-4.27E+02,1.04E+01,-3.68E+02,9.94E+00,-1.09E+02,1.98E+02
2.45E+02,3.75E+01,-3.73E+02,1.22E+01,-4.28E+02,1.04E+01,-3.68E+02,9.94E+00,-1.10E+02,1.98E+02
2.46E+02,3.69E+01,-3.73E+02,1.23E+01,-4.28E+02,1.04E+01,-3.68E+02,9.90E+00,-1.11E+02,1.98E+02
2.47E+02,3.63E+01,-3.87E+02,1.24E+01,-4.26E+02,1.04E+01,-3.69E+02,9.91E+00,-1.12E+02,1.98E+02
2.48E+02,3.62E+01,-3.82E+02,1.23E+01,-4.27E+02,1.04E+01,-3.68E+02,9.92E+00,-1.13E+02,1.98E+02
2.49E+02,3.61E+01,-3.63E+02,1.23E+01,-4.24E+02,1.04E+01,-3.68E+02,9.96E+00,-1.13E+02,1.98E+02
2.50E+02,3.55E+01,-3.99E+02,1.22E+01,-4.27E+02,1.03E+01,-3.68E+02,9.86E+00,-1.14E+02,1.98E+02
2.51E+02,3.55E+01,-3.28E+02,1.22E+01,-4.25E+02,1.04E+01,-3.68E+02,9.89E+00,-1.15E+02,1.98E+02
2.52E+02,4.50E+01,-2.95E+02,1.23E+01,-4.26E+02,1.04E+01,-3.68E+02,9.93E+00,-1.15E+02,1.98E+02
2.53E+02,3.90E+01,-2.80E+02,1.22E+01,-4.28E+02,1.04E+01,-3.68E+02,9.91E+00,-1.16E+02,1.98E+02
2.54E+02,3.66E+01,-3.86E+02,1.22E+01,-4.28E+02,1.04E+01,-3.68E+02,9.89E+00,-1.17E+02,1.98E+02
2.55E+02,7.09E+01,2.10E+03,1.24E+01,-4.27E+02,1.04E+01,-3.68E+02,9.94E+00,-1.17E+02,1.98E+02
2.56E+02,5.22E+01,-2.47E+02,1.22E+01,-4.27E+02,1.04E+01,-3.68E+02,9.88E+00,-1.18E+02,1.98E+02
2.57E+02,4.62E+01,-2.74E+02,1.22E+01,-4.27E+02,1.04E+01,-3.68E+02,9.88E+00,-1.19E+02,1.98E+02
2.58E+02,4.32E+01,-2.95E+02,2.00E+01,-3.55E+02,1.03E+01,-3.68E+02,9.84E+00,-1.20E+02,1.98E+02
2.59E+02,4.12E+01,-3.13E+02,1.46E+01,-4.12E+02,1.03E+01,-3.68E+02,9.85E+00,-1.20E+02,1.98E+02
2.60E+02,4.02E+01,-3.15E+02,1.27E+01,-4.18E+02,1.03E+01,-3.68E+02,9.86E+00,-1.21E+02,1.98E+02
2.61E+02,3.88E+01,-3.32E+02,1.24E+01,-4.21E+02,1.03E+01,-3.68E+02,9.85E+00,-1.21E+02,1.98E+02
2.62E+02,3.82E+01,-3.32E+02,1.23E+01,-4.23E+02,1.03E+01,-3.68E+02,9.84E+00,-1.22E+02,1.99E+02
2.63E+02,3.75E+01,-3.40E+02,1.22E+01,-4.26E+02,1.04E+01,-3.68E+02,9.93E+00,-1.22E+02,1.99E+02
2.64E+02,3.68E+01,-3.47E+02,1.22E+01,-4.26E+02,1.03E+01,-3.67E+02,9.86E+00,-1.22E+02,1.99E+02
2.65E+02,3.63E+01,-3.55E+02,1.22E+01,-4.26E+02,1.03E+01,-3.67E+02,9.84E+00,-1.23E+02,1.99E+02
2.66E+02,3.59E+01,-3.64E+02,1.22E+01,-4.27E+02,1.03E+01,-3.68E+02,9.84E+00,-1.24E+02,1.99E+02
2.67E+02,3.57E+01,-3.67E+02,1.22E+01,-4.27E+02,1.03E+01,-3.68E+02,9.86E+00,-1.24E+02,1.99E+02
2.68E+02,3.54E+01,-3.71E+02,1.23E+01,-4.24E+02,1.03E+01,-3.68E+02,9.86E+00,-1.25E+02,1.99E+02
2.69E+02,3.49E+01,-3.77E+02,1.22E+01,-4.27E+02,1.03E+01,-3.68E+02,9.83E+00,-1.25E+02,1.99E+02
2.70E+02,7.38E+01,8.28E+03,1.22E+01,-4.26E+02,1.03E+01,-3.68E+02,9.87E+00,-1.26E+02,1.99E+02
2.71E+02,9.60E+01,-1.35E+02,1.22E+01,-4.27E+02,1.03E+01,-3.68E+02,9.82E+00,-1.26E+02,1.99E+02
2.72E+02,7.68E+01,-2.99E+02,1.21E+01,-4.27E+02,1.03E+01,-3.68E+02,9.80E+00,-1.26E+02,1.99E+02
2.73E+02,6.90E+01,-3.30E+02,1.22E+01,-4.26E+02,1.03E+01,-3.68E+02,9.80E+00,-1.27E+02,1.99E+02
2.74E+02,6.39E+01,-3.31E+02,1.22E+01,-4.26E+02,1.03E+01,-3.68E+02,9.85E+00,-1.27E+02,1.99E+02
2.75E+02,5.96E+01,-3.38E+02,1.20E+01,-4.27E+02,1.02E+01,-3.68E+02,9.75E+00,-1.27E+02,1.99E+02
2.76E+02,5.55E+01,-3.61E+02,1.22E+01,-4.27E+02,1.03E+01,-3.68E+02,9.80E+00,-1.28E+02,1.99E+02
2.77E+02,5.28E+01,-3.70E+02,1.21E+01,-4.27E+02,1.02E+01,-3.68E+02,9.77E+00,-1.28E+02,1.99E+02
2.78E+02,5.09E+01,-3.69E+02,1.21E+01,-4.27E+02,1.02E+01,-3.68E+02,9.80E+00,-1.29E+02,1.99E+02
2.79E+02,4.94E+01,-3.66E+02,1.21E+01,-4.27E+02,1.02E+01,-3.69E+02,9.77E+00,-1.29E+02,1.99E+02
2.80E+02,4.78E+01,-3.77E+02,1.21E+01,-4.27E+02,1.02E+01,-3.68E+02,9.76E+00,-1.29E+02,1.99E+02
2.81E+02,4.66E+01,-3.88E+02,1.22E+01,-4.26E+02,1.02E+01,-3.69E+02,9.79E+00,-1.30E+02,1.99E+02
2.82E+02,4.57E+01,-3.87E+02,1.21E+01,-4.27E+02,1.03E+01,-3.68E+02,9.80E+00,-1.30E+02,1.99E+02
2.83E+02,4.47E+01,-3.91E+02,1.20E+01,-4.27E+02,1.02E+01,-3.68E+02,9.73E+00,-1.31E+02,1.99E+02
2.84E+02,4.44E+01,-3.85E+02,1.20E+01,-4.27E+02,1.02E+01,-3.69E+02,9.75E+00,-1.31E+02,1.99E+02
2.85E+02,4.36E+01,-3.90E+02,1.20E+01,-4.27E+02,1.02E+01,-3.68E+02,9.72E+00,-1.32E+02,1.99E+02
2.86E+02,4.32E+01,-3.96E+02,1.20E+01,-4.27E+02,1.02E+01,-3.69E+02,9.74E+00,-1.32E+02,1.99E+02
2.87E+02,4.24E+01,-3.97E+02,1.20E+01,-4.27E+02,1.02E+01,-3.68E+02,9.77E+00,-1.32E+02,1.99E+02
2.88E+02,4.21E+01,-3.97E+02,1.21E+01,-4.27E+02,1.02E+01,-3.69E+02,9.76E+00,-1.32E+02,1.99E+02
2.89E+02,4.57E+01,-3.12E+02,1.20E+01,-4.27E+02,1.02E+01,-3.68E+02,9.74E+00,-1.33E+02,2.00E+02
2.90E+02,4.22E+01,-4.01E+02,1.20E+01,-4.27E+02,1.02E+01,-3.68E+02,9.74E+00,-1.33E+02,2.00E+02
2.91E+02,4.17E+01,-4.00E+02,1.20E+01,-4.27E+02,1.02E+01,-3.69E+02,9.73E+00,-1.33E+02,2.00E+02
2.92E+02,4.10E+01,-4.02E+02,1.21E+01,-4.26E+02,1.02E+01,-3.68E+02,9.75E+00,-1.34E+02,2.00E+02
2.93E+02,4.05E+01,-4.03E+02,1.21E+01,-4.27E+02,1.02E+01,-3.68E+02,9.77E+00,-1.34E+02,2.00E+02
2.94E+02,5.12E+01,2.80E+02,1.19E+01,-4.27E+02,1.01E+01,-3.69E+02,9.67E+00,-1.34E+02,2.00E+02
2.95E+02,4.49E+01,-3.52E+02,1.20E+01,-4.27E+02,1.01E+01,-3.69E+02,9.69E+00,-1.35E+02,2.00E+02
2.96E+02,4.18E+01,-3.90E+02,1.20E+01,-4.27E+02,1.02E+01,-3.69E+02,9.73E+00,-1.35E+02,2.00E+02
2.97E+02,4.12E+01,-3.93E+02,1.20E+01,-4.26E+02,1.02E+01,-3.69E+02,9.76E+00,-1.35E+02,2.00E+02
2.98E+02,4.02E+01,-4.03E+02,1.20E+01,-4.26E+02,1.02E+01,-3.68E+02,9.72E+00,-1.35E+02,2.00E+02
2.99E+02,3.97E+01,-3.50E+02,1.20E+01,-4.27E+02,1.01E+01,-3.69E+02,9.68E+00,-1.35E+02,2.00E+02
3.00E+02,3.93E+01,-4.03E+02,1.20E+01,-4.27E+02,1.02E+01,-3.68E+02,9.74E+00,-1.36E+02,1.99E+02
3.01E+02,3.88E+01,-4.09E+02,1.19E+01,-4.27E+02,9.59E+00,-3.74E+02,9.38E+00,-1.38E+02,1.99E+02
3.02E+02,3.88E+01,-4.02E+02,1.20E+01,-4.24E+02,9.49E+00,-3.78E+02,9.32E+00,-1.41E+02,1.98E+02
3.03E+02,4.25E+01,7.01E+02,1.19E+01,-4.27E+02,9.47E+00,-3.80E+02,9.29E+00,-1.43E+02,1.98E+02
3.04E+02,4.99E+01,-2.96E+02,1.20E+01,-4.27E+02,9.48E+00,-3.82E+02,9.28E+00,-1.46E+02,1.98E+02
3.05E+02,4.39E+01,-3.77E+02,1.19E+01,-4.26E+02,9.52E+00,-3.83E+02,9.30E+00,-1.48E+02,1.98E+02
3.06E+02,4.23E+01,-4.02E+02,1.19E+01,-4.26E+02,9.49E+00,-3.85E+02,9.27E+00,-1.50E+02,1.98E+02
3.07E+02,4.14E+01,-4.06E+02,1.19E+01,-4.27E+02,9.48E+00,-3.87E+02,9.27E+00,-1.52E+02,1.98E+02
3.08E+02,4.10E+01,-4.05E+02,1.19E+01,-4.27E+02,9.51E+00,-3.88E+02,9.29E+00,-1.53E+02,1.98E+02
3.09E+02,4.08E+01,-3.79E+02,1.19E+01,-4.27E+02,9.48E+00,-3.89E+02,9.25E+00,-1.55E+02,1.98E+02
3.10E+02,3.99E+01,-4.10E+02,1.19E+01,-4.27E+02,9.49E+00,-3.91E+02,9.27E+00,-1.57E+02,1.98E+02
3.11E+02,3.96E+01,-4.00E+02,1.20E+01,-4.26E+02,9.52E+00,-3.92E+02,9.30E+00,-1.58E+02,1.98E+02
3.12E+02,3.93E+01,-4.10E+02,1.19E+01,-4.27E+02,9.51E+00,-3.93E+02,9.28E+00,-1.60E+02,1.98E+02
3.13E+02,4.00E+01,-3.28E+02,1.19E+01,-4.27E+02,9.51E+00,-3.94E+02,9.29E+00,-1.61E+02,1.98E+02
3.14E+02,3.98E+01,-3.99E+02,1.18E+01,-4.27E+02,9.50E+00,-3.95E+02,9.26E+00,-1.63E+02,1.98E+02
3.15E+02,6.52E+01,8.12E+03,1.18E+01,-4.27E+02,9.49E+00,-3.96E+02,9.26E+00,-1.64E+02,1.98E+02
3.16E+02,1.08E+02,1.18E+02,1.18E+01,-4.28E+02,9.48E+00,-3.97E+02,9.26E+00,-1.66E+02,1.98E+02
3.17E+02,8.31E+01,-2.91E+02,1.19E+01,-4.27E+02,9.53E+00,-3.98E+02,9.29E+00,-1.67E+02,1.98E+02
3.18E+02,7.48E+01,-3.32E+02,1.19E+01,-4.27E+02,9.50E+00,-3.99E+02,9.27E+00,-1.68E+02,1.98E+02
3.19E+02,7.14E+01,-3.38E+02,1.18E+01,-4.28E+02,9.47E+00,-3.99E+02,9.25E+00,-1.69E+02,1.98E+02
3.20E+02,6.86E+01,-3.60E+02,1.19E+01,-4.27E+02,9.50E+00,-4.00E+02,9.27E+00,-1.70E+02,1.98E+02
3.21E+02,6.60E+01,-3.71E+02,1.18E+01,-4.27E+02,9.51E+00,-4.01E+02,9.28E+00,-1.71E+02,1.98E+02
3.22E+02,6.47E+01,-3.76E+02,1.19E+01,-4.26E+02,9.50E+00,-4.02E+02,9.26E+00,-1.72E+02,1.98E+02
3.23E+02,6.26E+01,-3.90E+02,1.17E+01,-4.27E+02,9.45E+00,-4.03E+02,9.23E+00,-1.74E+02,1.98E+02
3.24E+02,7.59E+01,3.52E+02,1.18E+01,-4.28E+02,9.49E+00,-4.03E+02,9.26E+00,-1.75E+02,1.98E+02
3.25E+02,7.15E+01,-3.91E+02,1.18E+01,-4.27E+02,9.49E+00,-4.03E+02,9.26E+00,-1.76E+02,1.98E+02
3.26E+02,6.58E+01,-4.03E+02,1.18E+01,-4.26E+02,9.50E+00,-4.04E+02,9.26E+00,-1.77E+02,1.98E+02
3.27E+02,6.27E+01,-4.09E+02,1.19E+01,-4.27E+02,9.50E+00,-4.05E+02,9.25E+00,-1.78E+02,1.98E+02
3.28E+02,6.06E+01,-4.12E+02,1.18E+01,-4.27E+02,9.48E+00,-4.05E+02,9.23E+00,-1.79E+02,1.98E+02
3.29E+02,5.96E+01,-4.14E+02,1.18E+01,-4.28E+02,9.50E+00,-4.06E+02,9.27E+00,-1.80E+02,1.98E+02
3.30E+02,5.88E+01,-4.15E+02,1.18E+01,-4.27E+02,9.52E+00,-4.06E+02,9.29E+00,-1.80E+02,1.98E+02
3.31E+02,5.81E+01,-4.15E+02,1.18E+01,-4.26E+02,9.45E+00,-4.07E+02,9.23E+00,-1.81E+02,1.98E+02
3.32E+02,5.78E+01,-2.99E+02,1.17E+01,-4.28E+02,9.48E+00,-4.07E+02,9.24E+00,-1.82E+02,1.98E+02
3.33E+02,5.74E+01,-4.14E+02,1.19E+01,-4.27E+02,9.53E+00,-4.07E+02,9.28E+00,-1.82E+02,1.98E+02
3.34E+02,5.68E+01,-4.17E+02,1.18E+01,-4.27E+02,9.47E+00,-4.08E+02,9.24E+00,-1.83E+02,1.98E+02
3.35E+02,5.63E+01,-3.88E+02,1.17E+01,-4.27E+02,9.47E+00,-4.08E+02,9.23E+00,-1.83E+02,1.98E+02
3.36E+02,5.62E+01,-3.82E+02,1.18E+01,-4.27E+02,9.47E+00,-4.08E+02,9.23E+00,-1.84E+02,1.98E+02
3.37E+02,5.58E+01,-4.17E+02,1.17E+01,-4.27E+02,9.45E+00,-4.09E+02,9.21E+00,-1.85E+02,1.98E+02
3.38E+02,5.55E+01,-4.11E+02,1.17E+01,-4.27E+02,9.50E+00,-4.09E+02,9.26E+00,-1.86E+02,1.98E+02
3.39E+02,5.92E+01,9.09E+01,1.18E+01,-4.27E+02,9.48E+00,-4.09E+02,9.24E+00,-1.86E+02,1.98E+02
3.40E+02,5.66E+01,-3.95E+02,1.17E+01,-4.27E+02,9.45E+00,-4.10E+02,9.23E+00,-1.87E+02,1.98E+02
3.41E+02,5.56E+01,-4.15E+02,1.17E+01,-4.27E+02,9.46E+00,-4.10E+02,9.22E+00,-1.87E+02,1.98E+02
3.42E+02,5.53E+01,-3.88E+02,1.17E+01,-4.27E+02,9.46E+00,-4.10E+02,9.22E+00,-1.88E+02,1.98E+02
3.43E+02,6.53E+01,5.13E+02,1.17E+01,-4.28E+02,9.50E+00,-4.10E+02,9.24E+00,-1.88E+02,1.98E+02
3.44E+02,5.77E+01,-4.12E+02,1.17E+01,-4.27E+02,9.47E+00,-4.11E+02,9.24E+00,-1.89E+02,1.98E+02
3.45E+02,5.56E+01,-4.14E+02,1.17E+01,-4.26E+02,9.42E+00,-4.11E+02,9.20E+00,-1.90E+02,1.98E+02
3.46E+02,5.50E+01,-4.19E+02,1.17E+01,-4.27E+02,9.43E+00,-4.11E+02,9.20E+00,-1.90E+02,1.98E+02
3.47E+02,6.70E+01,1.48E+03,1.17E+01,-4.27E+02,9.49E+00,-4.11E+02,9.24E+00,-1.90E+02,1.98E+02
3.48E+02,1.04E+02,1.09E+02,1.17E+01,-4.27E+02,9.49E+00,-4.11E+02,9.24E+00,-1.91E+02,1.98E+02
3.49E+02,7.94E+01,1.16E+01,1.17E+01,-4.26E+02,9.46E+00,-4.12E+02,9.23E+00,-1.91E+02,1.98E+02
3.50E+02,6.96E+01,-2.17E+02,1.17E+01,-4.27E+02,9.40E+00,-4.12E+02,9.17E+00,-1.91E+02,1.98E+02
3.51E+02,6.52E+01,-3.99E+02,1.17E+01,-4.28E+02,9.46E+00,-4.12E+02,9.22E+00,-1.92E+02,1.98E+02
3.52E+02,6.30E+01,-4.05E+02,1.17E+01,-4.27E+02,9.44E+00,-4.12E+02,9.19E+00,-1.92E+02,1.98E+02
3.53E+02,6.19E+01,-4.16E+02,1.16E+01,-4.27E+02,9.41E+00,-4.13E+02,9.19E+00,-1.93E+02,1.98E+02
3.54E+02,6.14E+01,-4.06E+02,1.17E+01,-4.27E+02,9.43E+00,-4.13E+02,9.18E+00,-1.93E+02,1.98E+02
3.55E+02,6.07E+01,-4.16E+02,1.17E+01,-4.27E+02,9.46E+00,-4.13E+02,9.22E+00,-1.94E+02,1.98E+02
3.56E+02,6.02E+01,-4.17E+02,1.16E+01,-4.27E+02,9.43E+00,-4.13E+02,9.19E+00,-1.94E+02,1.98E+02
3.57E+02,6.00E+01,-4.16E+02,1.17E+01,-4.27E+02,9.42E+00,-4.13E+02,9.19E+00,-1.95E+02,1.98E+02
3.58E+02,5.95E+01,-4.20E+02,1.16E+01,-4.27E+02,9.45E+00,-4.13E+02,9.21E+00,-1.95E+02,1.98E+02
3.59E+02,5.94E+01,-3.57E+02,1.17E+01,-4.27E+02,9.44E+00,-4.13E+02,9.20E+00,-1.95E+02,1.98E+02
3.60E+02,5.92E+01,-4.16E+02,1.16E+01,-4.27E+02,9.44E+00,-4.13E+02,9.21E+00,-1.96E+02,1.98E+02
3.61E+02,5.91E+01,-3.45E+02,1.16E+01,-4.27E+02,9.38E+00,-4.14E+02,9.16E+00,-1.96E+02,1.98E+02
3.62E+02,5.87E+01,-4.16E+02,1.16E+01,-4.27E+02,9.39E+00,-4.14E+02,9.16E+00,-1.97E+02,1.98E+02
3.63E+02,5.84E+01,-4.22E+02,1.16E+01,-4.27E+02,9.41E+00,-4.14E+02,9.17E+00,-1.97E+02,1.98E+02
3.64E+02,5.81E+01,-4.25E+02,1.16E+01,-4.27E+02,9.44E+00,-4.14E+02,9.19E+00,-1.97E+02,1.98E+02
3.65E+02,5.81E+01,-3.80E+02,1.16E+01,-4.28E+02,9.41E+00,-4.14E+02,9.17E+00,-1.97E+02,1.98E+02
3.66E+02,5.78E+01,-4.19E+02,1.16E+01,-4.28E+02,9.45E+00,-4.14E+02,9.21E+00,-1.98E+02,1.98E+02
3.67E+02,5.74E+01,-4.23E+02,1.16E+01,-4.27E+02,9.44E+00,-4.14E+02,9.20E+00,-1.98E+02,1.98E+02
3.68E+02,5.72E+01,-4.25E+02,1.17E+01,-4.26E+02,9.43E+00,-4.14E+02,9.19E+00,-1.98E+02,1.98E+02
3.69E+02,5.70E+01,-4.24E+02,1.16E+01,-4.25E+02,9.43E+00,-4.14E+02,9.18E+00,-1.99E+02,1.98E+02
3.70E+02,5.69E+01,-4.22E+02,1.16E+01,-4.27E+02,9.43E+00,-4.14E+02,9.20E+00,-1.99E+02,1.98E+02
3.71E+02,8.76E+01,3.17E+03,1.16E+01,-4.27E+02,9.41E+00,-4.15E+02,9.17E+00,-1.99E+02,1.98E+02
3.72E+02,1.14E+02,-3.03E+02,1.16E+01,-4.27E+02,9.37E+00,-4.15E+02,9.15E+00,-2.00E+02,1.98E+02
3.73E+02,1.07E+02,-4.20E+02,1.15E+01,-4.27E+02,9.42E+00,-4.15E+02,9.17E+00,-2.00E+02,1.98E+02
3.74E+02,1.05E+02,-3.99E+02,1.16E+01,-4.21E+02,9.40E+00,-4.15E+02,9.18E+00,-2.00E+02,1.98E+02
3.75E+02,1.18E+02,5.70E+03,1.16E+01,-4.28E+02,9.42E+00,-4.15E+02,9.19E+00,-2.00E+02,1.98E+02
3.76E+02,1.27E+02,5.25E+02,1.15E+01,-4.28E+02,9.40E+00,-4.15E+02,9.17E+00,-2.00E+02,1.98E+02
3.77E+02,1.08E+02,-3.90E+02,1.16E+01,-4.27E+02,9.41E+00,-4.15E+02,9.17E+00,-2.01E+02,1.98E+02
3.78E+02,1.03E+02,-3.34E+02,1.16E+01,-4.28E+02,9.43E+00,-4.15E+02,9.17E+00,-2.01E+02,1.98E+02
3.79E+02,1.02E+02,-4.15E+02,1.18E+01,-4.27E+02,9.42E+00,-4.15E+02,9.17E+00,-2.01E+02,1.98E+02
3.80E+02,1.01E+02,-3.90E+02,1.15E+01,-4.27E+02,9.36E+00,-4.15E+02,9.13E+00,-2.02E+02,1.98E+02
3.81E+02,9.96E+01,-3.68E+02,1.15E+01,-4.27E+02,9.39E+00,-4.15E+02,9.15E+00,-2.02E+02,1.98E+02
3.82E+02,9.87E+01,-4.22E+02,1.15E+01,-4.27E+02,9.37E+00,-4.16E+02,9.14E+00,-2.02E+02,1.98E+02
3.83E+02,9.81E+01,-4.09E+02,1.15E+01,-4.27E+02,9.38E+00,-4.15E+02,9.14E+00,-2.03E+02,1.98E+02
3.84E+02,9.80E+01,-4.14E+02,1.15E+01,-4.28E+02,9.41E+00,-4.15E+02,9.18E+00,-2.03E+02,1.98E+02
3.85E+02,9.73E+01,-4.15E+02,1.16E+01,-4.27E+02,9.40E+00,-4.16E+02,9.17E+00,-2.03E+02,1.98E+02
3.86E+02,9.68E+01,-3.74E+02,1.15E+01,-4.27E+02,9.37E+00,-4.16E+02,9.14E+00,-2.04E+02,1.98E+02
3.87E+02,9.74E+01,5.58E+02,1.15E+01,-4.28E+02,9.36E+00,-4.16E+02,9.13E+00,-2.04E+02,1.98E+02
3.88E+02,9.75E+01,-4.16E+02,1.15E+01,-4.27E+02,9.36E+00,-4.16E+02,9.15E+00,-2.05E+02,1.98E+02
3.89E+02,9.71E+01,-4.15E+02,1.15E+01,-4.27E+02,9.36E+00,-4.16E+02,9.13E+00,-2.05E+02,1.98E+02
3.90E+02,9.65E+01,-4.16E+02,1.15E+01,-4.27E+02,9.36E+00,-4.16E+02,9.14E+00,-2.05E+02,1.98E+02
3.91E+02,9.64E+01,-4.25E+02,1.15E+01,-4.28E+02,9.41E+00,-4.16E+02,9.18E+00,-2.06E+02,1.98E+02
3.92E+02,9.61E+01,-4.16E+02,1.14E+01,-4.28E+02,9.33E+00,-4.16E+02,9.11E+00,-2.06E+02,1.98E+02
3.93E+02,9.61E+01,-4.26E+02,1.15E+01,-4.27E+02,9.32E+00,-4.16E+02,9.10E+00,-2.07E+02,1.98E+02
3.94E+02,1.30E+02,1.15E+03,1.15E+01,-4.27E+02,9.37E+00,-4.16E+02,9.13E+00,-2.07E+02,1.98E+02
3.95E+02,1.11E+02,-4.13E+02,1.15E+01,-4.27E+02,9.35E+00,-4.17E+02,9.13E+00,-2.07E+02,1.98E+02
3.96E+02,1.04E+02,-4.04E+02,1.14E+01,-4.27E+02,9.39E+00,-4.16E+02,9.13E+00,-2.07E+02,1.98E+02
3.97E+02,1.01E+02,-3.95E+02,1.16E+01,-4.26E+02,9.40E+00,-4.16E+02,9.18E+00,-2.07E+02,1.98E+02
3.98E+02,9.98E+01,-4.25E+02,1.15E+01,-4.27E+02,9.36E+00,-4.16E+02,9.13E+00,-2.07E+02,1.98E+02
3.99E+02,9.90E+01,-4.14E+02,1.15E+01,-4.28E+02,9.38E+00,-4.16E+02,9.13E+00,-2.08E+02,1.98E+02
4.00E+02,1.07E+02,3.41E+04,1.15E+01,-4.27E+02,9.37E+00,-4.16E+02,9.14E+00,-2.08E+02,1.98E+02
4.01E+02,1.34E+02,1.21E+04,1.15E+01,-4.27E+02,9.41E+00,-4.16E+02,9.16E+00,-2.08E+02,1.98E+02
4.02E+02,1.23E+02,-1.77E+02,1.14E+01,-4.27E+02,9.33E+00,-4.17E+02,9.12E+00,-2.08E+02,1.98E+02
4.03E+02,1.10E+02,-3.26E+02,1.15E+01,-4.27E+02,9.40E+00,-4.16E+02,9.15E+00,-2.08E+02,1.98E+02
4.04E+02,1.05E+02,-3.16E+02,1.15E+01,-4.27E+02,9.38E+00,-4.16E+02,9.12E+00,-2.09E+02,1.98E+02
4.05E+02,1.03E+02,-3.63E+02,1.14E+01,-4.27E+02,9.33E+00,-4.17E+02,9.11E+00,-2.09E+02,1.98E+02
4.06E+02,1.02E+02,-3.02E+02,1.15E+01,-4.27E+02,9.37E+00,-4.17E+02,9.13E+00,-2.09E+02,1.98E+02
4.07E+02,1.01E+02,-3.32E+02,1.15E+01,-4.26E+02,9.32E+00,-4.17E+02,9.09E+00,-2.10E+02,1.98E+02
4.08E+02,1.00E+02,-3.67E+02,1.14E+01,-4.26E+02,9.32E+00,-4.17E+02,9.10E+00,-2.10E+02,1.98E+02
4.09E+02,1.00E+02,-3.89E+02,1.14E+01,-4.27E+02,9.33E+00,-4.17E+02,9.10E+00,-2.11E+02,1.98E+02
4.10E+02,1.00E+02,-3.28E+02,1.14E+01,-4.27E+02,9.29E+00,-4.17E+02,9.08E+00,-2.11E+02,1.98E+02
4.11E+02,1.00E+02,1.02E+02,1.14E+01,-4.27E+02,9.34E+00,-4.17E+02,9.10E+00,-2.11E+02,1.98E+02
4.12E+02,1.02E+02,-2.23E+02,1.14E+01,-4.26E+02,9.31E+00,-4.17E+02,9.10E+00,-2.12E+02,1.98E+02
4.13E+02,9.94E+01,-1.15E+02,1.14E+01,-4.27E+02,9.31E+00,-4.17E+02,9.09E+00,-2.12E+02,1.98E+02
4.14E+02,9.92E+01,-3.86E+02,1.14E+01,-4.27E+02,9.29E+00,-4.17E+02,9.07E+00,-2.12E+02,1.98E+02
4.15E+02,9.88E+01,-6.65E+01,1.14E+01,-4.27E+02,9.30E+00,-4.17E+02,9.08E+00,-2.12E+02,1.99E+02
4.16E+02,9.85E+01,-2.69E+02,1.14E+01,-4.27E+02,9.35E+00,-4.17E+02,9.13E+00,-2.12E+02,1.98E+02
4.17E+02,9.85E+01,-3.27E+02,1.14E+01,-4.27E+02,9.32E+00,-4.17E+02,9.08E+00,-2.13E+02,1.98E+02
4.18E+02,9.85E+01,-2.76E+02,1.14E+01,-4.28E+02,9.32E+00,-4.17E+02,9.09E+00,-2.13E+02,1.98E+02
4.19E+02,9.79E+01,-3.98E+02,1.14E+01,-4.27E+02,9.33E+00,-4.17E+02,9.10E+00,-2.13E+02,1.98E+02
4.20E+02,9.78E+01,-4.02E+02,1.13E+01,-4.24E+02,9.26E+00,-4.17E+02,9.07E+00,-2.13E+02,1.98E+02
4.21E+02,9.78E+01,-4.11E+02,1.14E+01,-4.27E+02,9.32E+00,-4.17E+02,9.10E+00,-2.14E+02,1.98E+02
4.22E+02,9.77E+01,-3.38E+02,1.14E+01,-4.27E+02,9.28E+00,-4.17E+02,9.05E+00,-2.14E+02,1.98E+02
4.23E+02,9.93E+01,1.15E+03,1.13E+01,-4.27E+02,9.31E+00,-4.17E+02,9.08E+00,-2.14E+02,1.98E+02
4.24E+02,9.78E+01,-1.73E+02,1.14E+01,-4.27E+02,9.30E+00,-4.17E+02,9.08E+00,-2.15E+02,1.99E+02
4.25E+02,9.76E+01,-4.03E+02,1.14E+01,-4.27E+02,9.31E+00,-4.17E+02,9.10E+00,-2.15E+02,1.99E+02
4.26E+02,9.74E+01,-3.91E+02,1.14E+01,-4.27E+02,9.32E+00,-4.17E+02,9.09E+00,-2.15E+02,1.99E+02
4.27E+02,9.72E+01,-2.99E+02,1.13E+01,-4.26E+02,9.29E+00,-4.18E+02,9.08E+00,-2.15E+02,1.98E+02
4.28E+02,9.84E+01,-2.02E+01,1.13E+01,-4.27E+02,9.26E+00,-4.18E+02,9.05E+00,-2.16E+02,1.99E+02
4.29E+02,9.75E+01,-2.43E+02,1.14E+01,-4.27E+02,9.31E+00,-4.18E+02,9.09E+00,-2.16E+02,1.99E+02
4.30E+02,9.75E+01,-3.96E+02,1.14E+01,-4.27E+02,9.31E+00,-4.18E+02,9.09E+00,-2.17E+02,1.99E+02
4.31E+02,9.69E+01,-4.00E+02,1.13E+01,-4.27E+02,9.31E+00,-4.18E+02,9.09E+00,-2.17E+02,1.98E+02
4.32E+02,1.02E+02,2.67E+02,1.13E+01,-4.28E+02,9.24E+00,-4.18E+02,9.03E+00,-2.17E+02,1.98E+02
4.33E+02,1.03E+02,1.01E+04,1.13E+01,-4.28E+02,9.26E+00,-4.18E+02,9.04E+00,-2.18E+02,1.99E+02
4.34E+02,1.09E+02,1.37E+03,1.15E+01,-4.27E+02,9.28E+00,-4.18E+02,9.05E+00,-2.18E+02,1.99E+02
4.35E+02,1.03E+02,-3.54E+02,1.13E+01,-4.27E+02,9.26E+00,-4.18E+02,9.02E+00,-2.18E+02,1.99E+02
4.36E+02,1.03E+02,4.86E+02,1.13E+01,-4.26E+02,9.26E+00,-4.18E+02,9.04E+00,-2.18E+02,1.98E+02
4.37E+02,1.00E+02,-3.57E+02,1.13E+01,-4.27E+02,9.22E+00,-4.18E+02,9.01E+00,-2.19E+02,1.99E+02
4.38E+02,9.98E+01,4.28E+02,1.13E+01,-4.27E+02,9.26E+00,-4.18E+02,9.05E+00,-2.19E+02,1.99E+02
4.39E+02,9.88E+01,-3.88E+02,1.13E+01,-4.28E+02,9.30E+00,-4.18E+02,9.08E+00,-2.19E+02,1.99E+02
4.40E+02,9.91E+01,-2.02E+02,1.13E+01,-4.24E+02,9.25E+00,-4.18E+02,9.05E+00,-2.19E+02,1.99E+02
4.41E+02,9.84E+01,1.99E+02,1.13E+01,-4.28E+02,9.26E+00,-4.18E+02,9.06E+00,-2.20E+02,1.99E+02
4.42E+02,9.80E+01,-6.82E+01,1.14E+01,-4.25E+02,9.29E+00,-4.18E+02,9.06E+00,-2.20E+02,1.99E+02
4.43E+02,9.76E+01,-3.94E+02,1.13E+01,-4.27E+02,9.26E+00,-4.18E+02,9.05E+00,-2.20E+02,1.99E+02
4.44E+02,9.78E+01,-2.55E+02,1.13E+01,-4.26E+02,9.27E+00,-4.18E+02,9.05E+00,-2.20E+02,1.99E+02
4.45E+02,1.03E+02,5.41E+03,1.13E+01,-4.27E+02,9.23E+00,-4.18E+02,9.02E+00,-2.20E+02,1.99E+02
4.46E+02,1.07E+02,-6.94E+01,1.13E+01,-4.26E+02,9.31E+00,-4.18E+02,9.08E+00,-2.20E+02,1.99E+02
4.47E+02,1.00E+02,-3.80E+02,1.14E+01,-4.27E+02,9.28E+00,-4.18E+02,9.08E+00,-2.21E+02,1.99E+02
4.48E+02,9.87E+01,-2.29E+02,1.13E+01,-4.27E+02,9.24E+00,-4.18E+02,9.03E+00,-2.21E+02,1.99E+02
4.49E+02,9.80E+01,-3.48E+02,1.12E+01,-4.24E+02,9.21E+00,-4.18E+02,9.02E+00,-2.22E+02,1.99E+02
4.50E+02,9.74E+01,-3.16E+02,1.13E+01,-4.27E+02,9.21E+00,-4.18E+02,9.00E+00,-2.22E+02,1.98E+02
4.51E+02,9.74E+01,-3.77E+02,1.13E+01,-4.24E+02,8.92E+00,-4.21E+02,8.87E+00,-2.25E+02,1.98E+02
4.52E+02,9.92E+01,9.87E+01,1.12E+01,-4.28E+02,8.84E+00,-4.22E+02,8.81E+00,-2.28E+02,1.98E+02
4.53E+02,9.74E+01,-3.89E+02,1.12E+01,-4.28E+02,8.82E+00,-4.23E+02,8.79E+00,-2.32E+02,1.98E+02
4.54E+02,9.72E+01,-2.63E+02,1.12E+01,-4.28E+02,8.85E+00,-4.24E+02,8.81E+00,-2.35E+02,1.98E+02
4.55E+02,9.70E+01,-3.16E+02,1.13E+01,-4.27E+02,8.88E+00,-4.24E+02,8.84E+00,-2.38E+02,1.98E+02
4.56E+02,9.80E+01,2.39E+01,1.13E+01,-4.27E+02,8.86E+00,-4.25E+02,8.82E+00,-2.40E+02,1.98E+02
4.57E+02,9.78E+01,-2.23E+02,1.13E+01,-4.27E+02,8.86E+00,-4.25E+02,8.80E+00,-2.43E+02,1.98E+02
4.58E+02,9.79E+01,1.87E+02,1.13E+01,-4.27E+02,8.88E+00,-4.26E+02,8.84E+00,-2.45E+02,1.98E+02
4.59E+02,9.73E+01,-3.86E+02,1.13E+01,-4.28E+02,8.90E+00,-4.26E+02,8.84E+00,-2.47E+02,1.98E+02
4.60E+02,9.89E+01,4.17E+02,1.12E+01,-4.27E+02,8.86E+00,-4.27E+02,8.81E+00,-2.50E+02,1.98E+02
4.61E+02,9.79E+01,-3.92E+02,1.13E+01,-4.27E+02,8.90E+00,-4.27E+02,8.84E+00,-2.52E+02,1.98E+02
4.62E+02,9.73E+01,-3.82E+02,1.12E+01,-4.27E+02,8.82E+00,-4.27E+02,8.78E+00,-2.54E+02,1.98E+02
4.63E+02,9.82E+01,-8.83E+01,1.13E+01,-4.27E+02,8.89E+00,-4.28E+02,8.84E+00,-2.57E+02,1.98E+02
4.64E+02,9.72E+01,1.96E+02,1.12E+01,-4.27E+02,8.85E+00,-4.28E+02,8.79E+00,-2.59E+02,1.98E+02
4.65E+02,9.68E+01,-3.92E+02,1.13E+01,-4.27E+02,8.86E+00,-4.28E+02,8.81E+00,-2.61E+02,1.98E+02
4.66E+02,9.88E+01,8.12E+03,1.12E+01,-4.27E+02,8.85E+00,-4.28E+02,8.78E+00,-2.63E+02,1.98E+02
4.67E+02,9.97E+01,1.10E+02,1.12E+01,-4.27E+02,8.82E+00,-4.29E+02,8.76E+00,-2.65E+02,1.98E+02
4.68E+02,9.76E+01,-3.45E+02,1.12E+01,-4.27E+02,8.85E+00,-4.29E+02,8.78E+00,-2.67E+02,1.98E+02
4.69E+02,9.68E+01,-7.92E+01,1.13E+01,-4.27E+02,8.89E+00,-4.29E+02,8.83E+00,-2.69E+02,1.98E+02
4.70E+02,9.69E+01,-3.95E+02,1.12E+01,-4.28E+02,8.85E+00,-4.29E+02,8.79E+00,-2.71E+02,1.98E+02
4.71E+02,9.68E+01,-3.66E+02,1.13E+01,-4.24E+02,8.90E+00,-4.30E+02,8.82E+00,-2.73E+02,1.98E+02
4.72E+02,9.65E+01,-3.60E+02,1.13E+01,-4.26E+02,8.86E+00,-4.30E+02,8.78E+00,-2.75E+02,1.98E+02
4.73E+02,9.65E+01,-1.81E+02,1.13E+01,-4.26E+02,8.88E+00,-4.30E+02,8.82E+00,-2.76E+02,1.98E+02
4.74E+02,9.61E+01,-3.49E+02,1.12E+01,-4.27E+02,8.86E+00,-4.30E+02,8.79E+00,-2.77E+02,1.98E+02
4.75E+02,9.59E+01,-3.42E+02,1.13E+01,-4.27E+02,8.88E+00,-4.30E+02,8.80E+00,-2.78E+02,1.98E+02
4.76E+02,9.58E+01,-3.93E+02,1.12E+01,-4.27E+02,8.84E+00,-4.30E+02,8.77E+00,-2.80E+02,1.98E+02
4.77E+02,9.64E+01,-3.45E+02,1.12E+01,-4.27E+02,8.82E+00,-4.31E+02,8.75E+00,-2.82E+02,1.98E+02
4.78E+02,9.59E+01,-3.72E+02,1.12E+01,-4.27E+02,8.84E+00,-4.31E+02,8.77E+00,-2.83E+02,1.98E+02
4.79E+02,9.59E+01,-4.07E+02,1.12E+01,-4.27E+02,8.89E+00,-4.31E+02,8.81E+00,-2.84E+02,1.98E+02
4.80E+02,9.56E+01,-3.82E+02,1.12E+01,-4.27E+02,8.84E+00,-4.31E+02,8.75E+00,-2.85E+02,1.98E+02
4.81E+02,9.57E+01,-5.88E+01,1.12E+01,-4.27E+02,8.85E+00,-4.31E+02,8.77E+00,-2.87E+02,1.98E+02
4.82E+02,9.58E+01,-1.07E+02,1.11E+01,-4.27E+02,8.83E+00,-4.31E+02,8.76E+00,-2.88E+02,1.98E+02
4.83E+02,9.54E+01,-3.80E+02,1.12E+01,-4.27E+02,8.83E+00,-4.32E+02,8.75E+00,-2.90E+02,1.98E+02
4.84E+02,9.55E+01,-3.35E+02,1.12E+01,-4.26E+02,8.85E+00,-4.32E+02,8.78E+00,-2.90E+02,1.98E+02
4.85E+02,1.12E+02,4.03E+04,1.12E+01,-4.28E+02,8.87E+00,-4.32E+02,8.77E+00,-2.91E+02,1.98E+02
4.86E+02,1.15E+02,-7.38E+01,1.12E+01,-4.27E+02,8.84E+00,-4.32E+02,8.75E+00,-2.92E+02,1.98E+02
4.87E+02,1.09E+02,-2.95E+02,1.11E+01,-4.27E+02,8.81E+00,-4.32E+02,8.73E+00,-2.93E+02,1.98E+02
4.88E+02,1.06E+02,-2.28E+02,1.19E+01,-3.97E+02,8.84E+00,-4.32E+02,8.75E+00,-2.94E+02,1.98E+02
4.89E+02,1.05E+02,-3.69E+02,1.12E+01,-4.25E+02,8.86E+00,-4.32E+02,8.76E+00,-2.95E+02,1.98E+02
4.90E+02,1.03E+02,-3.77E+02,1.12E+01,-4.26E+02,8.82E+00,-4.32E+02,8.72E+00,-2.96E+02,1.98E+02
4.91E+02,1.02E+02,-2.74E+02,1.12E+01,-4.27E+02,8.87E+00,-4.32E+02,8.75E+00,-2.97E+02,1.98E+02
4.92E+02,1.02E+02,-3.87E+02,1.12E+01,-4.27E+02,8.87E+00,-4.33E+02,8.76E+00,-2.98E+02,1.98E+02
4.93E+02,1.01E+02,-3.91E+02,1.12E+01,-4.27E+02,8.87E+00,-4.33E+02,8.78E+00,-2.99E+02,1.98E+02
4.94E+02,1.00E+02,-3.73E+02,1.11E+01,-4.28E+02,8.82E+00,-4.33E+02,8.73E+00,-2.99E+02,1.98E+02
4.95E+02,9.94E+01,-3.89E+02,1.11E+01,-4.28E+02,8.78E+00,-4.33E+02,8.68E+00,-3.00E+02,1.98E+02
4.96E+02,9.91E+01,-2.88E+02,1.12E+01,-4.28E+02,8.85E+00,-4.33E+02,8.74E+00,-3.01E+02,1.98E+02
4.97E+02,9.86E+01,-3.93E+02,1.12E+01,-4.27E+02,8.85E+00,-4.33E+02,8.75E+00,-3.01E+02,1.98E+02
4.98E+02,9.83E+01,-3.84E+02,1.11E+01,-4.28E+02,8.84E+00,-4.33E+02,8.72E+00,-3.02E+02,1.98E+02
4.99E+02,9.78E+01,-3.91E+02,1.13E+01,-4.27E+02,8.85E+00,-4.33E+02,8.73E+00,-3.02E+02,1.98E+02
5.00E+02,9.77E+01,2.13E+03,1.11E+01,-4.27E+02,8.82E+00,-4.33E+02,8.71E+00,-3.03E+02,


==> plot_tikz/out_vae_rerun.csv <==
epochs,entropy_w50,entropy_w100,entropy_w400,entropy_l
1.000000000000000000e+00,1.065271118842638458e+02,1.224847451989467260e+02,1.513762169865461544e+02,-7.873955672520857263e+00
2.000000000000000000e+00,1.349955708039112494e+02,1.547763265756460385e+02,1.974141150058844119e+02,-1.024097705254187929e+01
3.000000000000000000e+00,1.374523801363431517e+02,1.580520851330879282e+02,2.025602667392828664e+02,-1.253649389804937897e+01
4.000000000000000000e+00,1.365243995862129509e+02,1.577310285519330932e+02,2.036217711619841850e+02,-1.211451753958677635e+01
5.000000000000000000e+00,1.349437733968098883e+02,1.568172093318058842e+02,2.028811495267427745e+02,-1.078059743734506526e+01
6.000000000000000000e+00,1.334128436748798094e+02,1.560431260329026486e+02,2.019326424623147034e+02,-8.926726544209016012e+00
7.000000000000000000e+00,1.320780024601862976e+02,1.542547099578074778e+02,2.001537021734775692e+02,-5.952194991478553021e+00
8.000000000000000000e+00,1.306295045510316584e+02,1.528133693597255558e+02,1.984753496218950204e+02,-1.732472551060028509e+00
9.000000000000000000e+00,1.290822122427133536e+02,1.510504471998948191e+02,1.965027318709935855e+02,1.645343529031826790e+00
1.000000000000000000e+01,1.273184345343174044e+02,1.496149170704377127e+02,1.946991192939953805e+02,4.972472064923017854e+00
1.100000000000000000e+01,1.259555989583333400e+02,1.481994365203075006e+02,1.929334341195913396e+02,9.093759597876132972e+00
1.200000000000000000e+01,1.248091299203725981e+02,1.471448969131861020e+02,1.916195892333984432e+02,1.323145945133306967e+01
1.300000000000000000e+01,1.239260782877604186e+02,1.458711806859725471e+02,1.902620874649439031e+02,1.773958526024451743e+01
1.400000000000000000e+01,1.228998472164838773e+02,1.445173469739082464e+02,1.892114469088040778e+02,2.179473060216659164e+01
1.500000000000000000e+01,1.216320814475035093e+02,1.432575971554487069e+02,1.879999316093249320e+02,2.541530290261293246e+01
1.600000000000000000e+01,1.204881671612079259e+02,1.421965602776943172e+02,1.868626503186348202e+02,2.930555477631397565e+01
1.700000000000000000e+01,1.192553249261318058e+02,1.409493797106620718e+02,1.857634829007662347e+02,3.347823314177684040e+01
1.800000000000000000e+01,1.182569685715895389e+02,1.400335228553185232e+02,1.849590181790865415e+02,3.788911678607647104e+01
1.900000000000000000e+01,1.172242390168018886e+02,1.388948146722255501e+02,1.839350544464893744e+02,4.171221908178085158e+01
2.000000000000000000e+01,1.163673715053460569e+02,1.381609285012269766e+02,1.832333929599859914e+02,4.554398850661057452e+01
2.100000000000000000e+01,1.155938710139348018e+02,1.373466840695112126e+02,1.824168874104817633e+02,4.944210357666015909e+01
2.200000000000000000e+01,1.148062070015149203e+02,1.366627838134765511e+02,1.817287175105168160e+02,5.366221937521910235e+01
2.300000000000000000e+01,1.139609129685621980e+02,1.357670685596955025e+02,1.807571942451672555e+02,5.764538030379857503e+01
2.400000000000000000e+01,1.131797706799629424e+02,1.349807524069761655e+02,1.800444871168870122e+02,6.184591295291215829e+01
2.500000000000000000e+01,1.124259960859249787e+02,1.343208725366836802e+02,1.792230107234074410e+02,6.571833488268730150e+01
2.600000000000000000e+01,1.117805008325821348e+02,1.335797960330278329e+02,1.786954564803685912e+02,6.911838977520282867e+01
2.700000000000000000e+01,1.110598940727038269e+02,1.328838178585737069e+02,1.780768763615534738e+02,7.246918870974809579e+01
2.800000000000000000e+01,1.103990593152168458e+02,1.323206512451171761e+02,1.772329255715394538e+02,7.561324987166966594e+01
2.900000000000000000e+01,1.098758328168820100e+02,1.316015329214242797e+02,1.768059892703325318e+02,7.893227010873647487e+01
3.000000000000000000e+01,1.092467591114533292e+02,1.310005579239282838e+02,1.760750830234625539e+02,8.180525872646234120e+01
3.100000000000000000e+01,1.086057768601637576e+02,1.304055739965194221e+02,1.756389377691806999e+02,8.412649731758313010e+01
3.200000000000000000e+01,1.080370413364508266e+02,1.297859057304186763e+02,1.750413491273537545e+02,8.649000807542067548e+01
3.300000000000000000e+01,1.075540501521183927e+02,1.292344895191681644e+02,1.745610908703926327e+02,8.844058798765524898e+01
3.400000000000000000e+01,1.069969773903871157e+02,1.287574899135491648e+02,1.738931821382962823e+02,9.038453991229717133e+01
3.500000000000000000e+01,1.065099910247020176e+02,1.282451759925255317e+02,1.731154419727814400e+02,9.166232784955928992e+01
3.600000000000000000e+01,1.059489808693910220e+02,1.276715299948667877e+02,1.726665399795923577e+02,9.273180158566205478e+01
3.700000000000000000e+01,1.054669610830453763e+02,1.271114417442908717e+02,1.722839195055839241e+02,9.361707274608123441e+01
3.800000000000000000e+01,1.049153383695162205e+02,1.266485073774288850e+02,1.715995583558693909e+02,9.456437002328725328e+01
3.900000000000000000e+01,1.045043891319861729e+02,1.260370610163761995e+02,1.713432313576722663e+02,9.519452393360627696e+01
4.000000000000000000e+01,1.039415674062875610e+02,1.256236955300355618e+02,1.706786193847656250e+02,9.593642558562450517e+01
4.100000000000000000e+01,1.035139343652969757e+02,1.251421657073192080e+02,1.700191546317858524e+02,9.646338426638871510e+01
4.200000000000000000e+01,1.031568382067558076e+02,1.248405727288661922e+02,1.698264507587139462e+02,9.698302037165714751e+01
4.300000000000000000e+01,1.026111376248873199e+02,1.241500284439478179e+02,1.691099405924479129e+02,9.745918273925781250e+01
4.400000000000000000e+01,1.020740332579001404e+02,1.237035637879982914e+02,1.686224276029146552e+02,9.795147916353666062e+01
4.500000000000000000e+01,1.016645210852989720e+02,1.232436791835687160e+02,1.681506150465745293e+02,9.819732020451472465e+01
4.600000000000000000e+01,1.013714952126527464e+02,1.228985879751352144e+02,1.677180293939052547e+02,9.855829549936147771e+01
4.700000000000000000e+01,1.009261087270883479e+02,1.224196364965194306e+02,1.672710439046223883e+02,9.868976397392077615e+01
4.800000000000000000e+01,1.005632439637795414e+02,1.220198961698092006e+02,1.669241653833633734e+02,9.885458154922876872e+01
4.900000000000000000e+01,1.001220407339242797e+02,1.215612578171950133e+02,1.662860263139773735e+02,9.966776158259465035e+01
5.000000000000000000e+01,9.968818241999699126e+01,1.211200813489082577e+02,1.660152925148988459e+02,9.992464321821164219e+01
5.100000000000000000e+01,9.937455021784855091e+01,1.208087734124599422e+02,1.653584593161558587e+02,1.001182288927909667e+02
5.200000000000000000e+01,9.897696873591496569e+01,1.203364214383638853e+02,1.650921993940304446e+02,1.002635424100435699e+02
5.300000000000000000e+01,9.864872135260166885e+01,1.200250116592798548e+02,1.647629975147736445e+02,1.004909296671549441e+02
5.400000000000000000e+01,9.813317162929436677e+01,1.195469508244441101e+02,1.641528549585586916e+02,1.008355046981420315e+02
5.500000000000000000e+01,9.784007838322565931e+01,1.191689210549378970e+02,1.637972049810947510e+02,1.012769123957707365e+02
5.600000000000000000e+01,9.758179579514722946e+01,1.188250195625500822e+02,1.633968194423577813e+02,1.015313337277143404e+02
5.700000000000000000e+01,9.732929069323417082e+01,1.184220523149539304e+02,1.631125032082582038e+02,1.017767324985601931e+02
5.800000000000000000e+01,9.692007113725711065e+01,1.181650261120918515e+02,1.625075901129306999e+02,1.016476104345077118e+02
5.900000000000000000e+01,9.667960439828725328e+01,1.177926219842372859e+02,1.621082323123247306e+02,1.018820403270232333e+02
6.000000000000000000e+01,9.633433728340344260e+01,1.174899960248898196e+02,1.620336176945612863e+02,1.022545099111703735e+02
6.100000000000000000e+01,9.597356363932291856e+01,1.170568358592498015e+02,1.616837931315104129e+02,1.023340277647360779e+02
6.200000000000000000e+01,9.564731879601112041e+01,1.167812084882687316e+02,1.611185294909354866e+02,1.022201889429336887e+02
6.300000000000000000e+01,9.530812111879006920e+01,1.164069269424829685e+02,1.606046400021284057e+02,1.027581233489207762e+02
6.400000000000000000e+01,9.491141521747294973e+01,1.160269288674379027e+02,1.604382237361027705e+02,1.026956572312575133e+02
6.500000000000000000e+01,9.472840990897937274e+01,1.157348496265900479e+02,1.601291581373948247e+02,1.028763261843950261e+02
6.600000000000000000e+01,9.442375140067858297e+01,1.153983263847155456e+02,1.597016017033503488e+02,1.028990116999699467e+02
6.700000000000000000e+01,9.396032992631961633e+01,1.149309065598707917e+02,1.590933387169471018e+02,1.031515743549053497e+02
6.800000000000000000e+01,9.388111509665465348e+01,1.147459595117813507e+02,1.587662367600661071e+02,1.032149244259565251e+02
6.900000000000000000e+01,9.360489439352964780e+01,1.145065245017027280e+02,1.586097487229567378e+02,1.034386960543119045e+02
7.000000000000000000e+01,9.322073301657651712e+01,1.140938339624649416e+02,1.583516525659805723e+02,1.033195508125500766e+02
7.100000000000000000e+01,9.306343688964844318e+01,1.139468793820112182e+02,1.581804246951372193e+02,1.034261174519856752e+02
7.200000000000000000e+01,9.262421276385967417e+01,1.134580380953275238e+02,1.578249186197916742e+02,1.036888226240109105e+02
7.300000000000000000e+01,9.245308505327272997e+01,1.132418173765524898e+02,1.572611979166666742e+02,1.034889529888446447e+02
7.400000000000000000e+01,9.220579622708834222e+01,1.129650126921824977e+02,1.570489631065955507e+02,1.036749688564202785e+02
7.500000000000000000e+01,9.191103633000300022e+01,1.125416448348607759e+02,1.567098200088892099e+02,1.037532153007311706e+02
7.600000000000000000e+01,9.176705596141326282e+01,1.124559949825971614e+02,1.563728676820412602e+02,1.039978494888696900e+02
7.700000000000000000e+01,9.136853207319211378e+01,1.120240350576547428e+02,1.558986422025240302e+02,1.040010031284430028e+02
7.800000000000000000e+01,9.120721877660507459e+01,1.118456479194836675e+02,1.558082596216446234e+02,1.040760137313451565e+02
7.900000000000000000e+01,9.094813690185546307e+01,1.114971937913161071e+02,1.553844980875651061e+02,1.040405841533954288e+02
8.000000000000000000e+01,9.079296421148838192e+01,1.113147746159480107e+02,1.550583671374198786e+02,1.040759165054712554e+02
8.100000000000000000e+01,9.048110124636919238e+01,1.109922897730118194e+02,1.550140058468549569e+02,1.041042856460962582e+02
8.200000000000000000e+01,9.020046875782502127e+01,1.107125219100560827e+02,1.545705338698166997e+02,1.038967583680764193e+02
8.300000000000000000e+01,9.004925771859976180e+01,1.105562064928886201e+02,1.544988951854216737e+02,1.042266954862154478e+02
8.400000000000000000e+01,8.977259451059194362e+01,1.101745487310947453e+02,1.540020289494441101e+02,1.043338153545673066e+02
8.500000000000000000e+01,8.953538274520482787e+01,1.099702120267427858e+02,1.537898234049479242e+02,1.042485407511393163e+02
8.600000000000000000e+01,8.939381025265424796e+01,1.098401698185847408e+02,1.532904120029547244e+02,1.041719899886693668e+02
8.700000000000000000e+01,8.906014349521734630e+01,1.093989156087239536e+02,1.530148237179487296e+02,1.042294975476387151e+02
8.800000000000000000e+01,8.896008828970101945e+01,1.093322547325721104e+02,1.531241188244941895e+02,1.045605332203400479e+02
8.900000000000000000e+01,8.853622843424479072e+01,1.089889974349584350e+02,1.526729984381260010e+02,1.043022745376978122e+02
9.000000000000000000e+01,8.828622248722956556e+01,1.086059855534480221e+02,1.524177552052033207e+02,1.044005833161182863e+02
9.100000000000000000e+01,8.827259740584935344e+01,1.084621565989958896e+02,1.522802520751953068e+02,1.044033819345327458e+02
9.200000000000000000e+01,8.807145178379157358e+01,1.082723238040239409e+02,1.519672752184745548e+02,1.043928453103089993e+02
9.300000000000000000e+01,8.783115070049579742e+01,1.080087672306941045e+02,1.516505153558193228e+02,1.044304222302559140e+02
9.400000000000000000e+01,8.747975475604717133e+01,1.076426999605618988e+02,1.512752354548527762e+02,1.043498246804261811e+02
9.500000000000000000e+01,8.748373006184895928e+01,1.074876615475385648e+02,1.511304710192558218e+02,1.046219995351938081e+02
9.600000000000000000e+01,8.715784649971203635e+01,1.072791164691631565e+02,1.508311602470202217e+02,1.044413627037635166e+02
9.700000000000000000e+01,8.704830396603315990e+01,1.070628339718549711e+02,1.503114212427383904e+02,1.044295754457131409e+02
9.800000000000000000e+01,8.683638513027092642e+01,1.069024682460687075e+02,1.503056874593098939e+02,1.042893747965494811e+02
9.900000000000000000e+01,8.661147453112479866e+01,1.066457280085637080e+02,1.499936463967347891e+02,1.044666453434870732e+02
1.000000000000000000e+02,8.651318116799379254e+01,1.064672527997921634e+02,1.498263890975561026e+02,1.046048919286483425e+02
1.010000000000000000e+02,8.631626285650791885e+01,1.063605603731595579e+02,1.496545830359825686e+02,1.045366095909705564e+02
1.020000000000000000e+02,8.620475221291566470e+01,1.061283454308143064e+02,1.496034074832231511e+02,1.045713311219826664e+02
1.030000000000000000e+02,8.590182643792567774e+01,1.058616738735101137e+02,1.491195671668419607e+02,1.046215014726687684e+02
1.040000000000000000e+02,8.571671694242037631e+01,1.055574542314578395e+02,1.489813742613181091e+02,1.045308188413962398e+02
1.050000000000000000e+02,8.560509702242337937e+01,1.053937202649238714e+02,1.486779190454727484e+02,1.044179577949719544e+02
1.060000000000000000e+02,8.552061423277243080e+01,1.053103275788135988e+02,1.484154580140725272e+02,1.044716654068384400e+02
1.070000000000000000e+02,8.530335145607972436e+01,1.050411517803485566e+02,1.483290394318409540e+02,1.046142074584960966e+02
1.080000000000000000e+02,8.506606284899589809e+01,1.048782443706805907e+02,1.479295325646033632e+02,1.045923342191256040e+02
1.090000000000000000e+02,8.489485411032651996e+01,1.046083904951046719e+02,1.477536455203325261e+02,1.046826806484124575e+02
1.100000000000000000e+02,8.478012902675530427e+01,1.044688127957857517e+02,1.474219501201923208e+02,1.046967110267052306e+02
1.110000000000000000e+02,8.462479713635566725e+01,1.042627699631911042e+02,1.474699416723006777e+02,1.045436295729417111e+02
1.120000000000000000e+02,8.439816049429086320e+01,1.041298589461889037e+02,1.471457649426582464e+02,1.046079591017502963e+02
1.130000000000000000e+02,8.431297548734224279e+01,1.037758264786157838e+02,1.470914236215444646e+02,1.044544407771183927e+02
1.140000000000000000e+02,8.415814960186298777e+01,1.036947333702674285e+02,1.466687062581380303e+02,1.045603131807767454e+02
1.150000000000000000e+02,8.393960907764923718e+01,1.034353902572240571e+02,1.466965318728715886e+02,1.043798918112730405e+02
1.160000000000000000e+02,8.381266542092348004e+01,1.032357434395032101e+02,1.463342192821013725e+02,1.045879121829301823e+02
1.170000000000000000e+02,8.363840848482571744e+01,1.031381156725761201e+02,1.459378716884515086e+02,1.043855037982647218e+02
1.180000000000000000e+02,8.356857428917517439e+01,1.030260028545673094e+02,1.459459906944861700e+02,1.044116952358148041e+02
1.190000000000000000e+02,8.325892991286058020e+01,1.027804564255934565e+02,1.456603088378906250e+02,1.043700641729892880e+02
1.200000000000000000e+02,8.317100916153344770e+01,1.025940023960211391e+02,1.455615308712690421e+02,1.043481591249123568e+02
1.210000000000000000e+02,8.307038331643128970e+01,1.023999548496344119e+02,1.453965671637119499e+02,1.045280924479166629e+02
1.220000000000000000e+02,8.282383454151643321e+01,1.022969300881410248e+02,1.450917836507161383e+02,1.042651943891476378e+02
1.230000000000000000e+02,8.274726061698717672e+01,1.018990152994791600e+02,1.449450012989533150e+02,1.043005578848031831e+02
1.240000000000000000e+02,8.257414582081329968e+01,1.018856304853390355e+02,1.446928197616185798e+02,1.044901645758213107e+02
1.250000000000000000e+02,8.245087761512169777e+01,1.016180888249323857e+02,1.443494710286458371e+02,1.043516733414087554e+02
1.260000000000000000e+02,8.235911759596604043e+01,1.015074424939277833e+02,1.443145816900791374e+02,1.042495883648212072e+02
1.270000000000000000e+02,8.206993298652844260e+01,1.012005623450645970e+02,1.441959781744541260e+02,1.042534396049303922e+02
1.280000000000000000e+02,8.205527617625700998e+01,1.012394465519831783e+02,1.439226801163110849e+02,1.041778666960887421e+02
1.290000000000000000e+02,8.193317710680838672e+01,1.010420114370492826e+02,1.438108363224909851e+02,1.040393951807266575e+02
1.300000000000000000e+02,8.175587545541615953e+01,1.008655847793970395e+02,1.435776616805638923e+02,1.042285000532101407e+02
1.310000000000000000e+02,8.165196083264473259e+01,1.006810738979241791e+02,1.432328735351562443e+02,1.041167651054186649e+02
1.320000000000000000e+02,8.150458808312049541e+01,1.005793892102363714e+02,1.432142082018729923e+02,1.042989126743414516e+02
1.330000000000000000e+02,8.141840714674729895e+01,1.003948379516601506e+02,1.431010086450821177e+02,1.042548901680188322e+02
1.340000000000000000e+02,8.133026561247996256e+01,1.002525723188351350e+02,1.427016403589493052e+02,1.041167526636368166e+02
1.350000000000000000e+02,8.107668147942958115e+01,1.001760738274989961e+02,1.426514927008213078e+02,1.041289419712164488e+02
1.360000000000000000e+02,8.108110042474208967e+01,1.000175686176006593e+02,1.425450847919170769e+02,1.042284615541115755e+02
1.370000000000000000e+02,8.089974380884414984e+01,9.979163626646383989e+01,1.421369370680588986e+02,1.042409783387795414e+02
1.380000000000000000e+02,8.077915039062500568e+01,9.976690752078324920e+01,1.421614650628505672e+02,1.040686212001702700e+02
1.390000000000000000e+02,8.066789601643880303e+01,9.952238276554987806e+01,1.417765280699118478e+02,1.041157505133213164e+02
1.400000000000000000e+02,8.059751117412861277e+01,9.934579725999098798e+01,1.416660951272035334e+02,1.040037089029947879e+02
1.410000000000000000e+02,8.037077538906000029e+01,9.920099201691456869e+01,1.417401560465494867e+02,1.040866583017202487e+02
1.420000000000000000e+02,8.036154687343498892e+01,9.911164742494240443e+01,1.416475059313651741e+02,1.041635130662184565e+02
1.430000000000000000e+02,8.020591614552033377e+01,9.888475142258863571e+01,1.414635711669921818e+02,1.040809619610126191e+02
1.440000000000000000e+02,7.999907320462740756e+01,9.868777191944612071e+01,1.410491359612880728e+02,1.039812530126327061e+02
1.450000000000000000e+02,7.991877543131509753e+01,9.857422270163512223e+01,1.409242807241586490e+02,1.039527139125726194e+02
1.460000000000000000e+02,7.979180916028144566e+01,9.845496415358323361e+01,1.407342532426883110e+02,1.041289400540865415e+02
1.470000000000000000e+02,7.965214123848157612e+01,9.826910482553334703e+01,1.403273630777994754e+02,1.038013285319010350e+02
1.480000000000000000e+02,7.958452191475110737e+01,9.814229122064053001e+01,1.404251717591897091e+02,1.038813529772636173e+02
1.490000000000000000e+02,7.949465727194761655e+01,9.807887479341947312e+01,1.403495620336288141e+02,1.038875142415364650e+02
1.500000000000000000e+02,7.939100815210586859e+01,9.788802971473107561e+01,1.398480795835837398e+02,1.040540966718624816e+02
1.510000000000000000e+02,7.951328457563352003e+01,9.791586890587440450e+01,1.397577339367988714e+02,1.043762596325996554e+02
1.520000000000000000e+02,7.989583118145282015e+01,9.833805800217848514e+01,1.401975830078125114e+02,1.055952837430513824e+02
1.530000000000000000e+02,8.007580460768480179e+01,9.846498589148887959e+01,1.402759174053485651e+02,1.057784218812600159e+02
1.540000000000000000e+02,8.019155304737580536e+01,9.863589493189103052e+01,1.402749235495542734e+02,1.059856877644856752e+02
1.550000000000000000e+02,8.038811786358172640e+01,9.866065611227965348e+01,1.404587651961888923e+02,1.061669504018930326e+02
1.560000000000000000e+02,8.031168068127755078e+01,9.873847112411107219e+01,1.405595788417718381e+02,1.065731833433493563e+02
1.570000000000000000e+02,8.048691457112630587e+01,9.880389474722055354e+01,1.405475566374949778e+02,1.065181441086989196e+02
1.580000000000000000e+02,8.047658984844501617e+01,9.884712946965144909e+01,1.405588191888271297e+02,1.067203188382662233e+02
1.590000000000000000e+02,8.062469052045773310e+01,9.893301688952323047e+01,1.406687019543770134e+02,1.067657437446789856e+02
1.600000000000000000e+02,8.054157836131560089e+01,9.889219661614833967e+01,1.406810559395032101e+02,1.068314492641351166e+02
1.610000000000000000e+02,8.067518881773337114e+01,9.891392407539562726e+01,1.405736515925480887e+02,1.069196016751802887e+02
1.620000000000000000e+02,8.068727514804938039e+01,9.898228708902995265e+01,1.407841120793269170e+02,1.070166262504382075e+02
1.630000000000000000e+02,8.062508842272636400e+01,9.901541262895632656e+01,1.407640241574018489e+02,1.070473654722556063e+02
1.640000000000000000e+02,8.069083756666917395e+01,9.897014496632111502e+01,1.408835444523737976e+02,1.069844545804537290e+02
1.650000000000000000e+02,8.075215849265073587e+01,9.909743304130358865e+01,1.407710424178685855e+02,1.071451750535231326e+02
1.660000000000000000e+02,8.079030910394131126e+01,9.914514308831630274e+01,1.407298043275490897e+02,1.073402026445437656e+02
1.670000000000000000e+02,8.082536276792868080e+01,9.910517214261568597e+01,1.409459377191005558e+02,1.073557893801958159e+02
1.680000000000000000e+02,8.080435924040965290e+01,9.909100189208984943e+01,1.408360939221504395e+02,1.074019501123672882e+02
1.690000000000000000e+02,8.085122164212739904e+01,9.915000492976261626e+01,1.407032388540414729e+02,1.074978588788937230e+02
1.700000000000000000e+02,8.075527069874299002e+01,9.905304440229366492e+01,1.409059295654296875e+02,1.076310445932241606e+02
1.710000000000000000e+02,8.091819352370042395e+01,9.917400297507261087e+01,1.408653409517728505e+02,1.076989479260566895e+02
1.720000000000000000e+02,8.085356077536557962e+01,9.922087363218649614e+01,1.408702829996744867e+02,1.075977520673702941e+02
1.730000000000000000e+02,8.087362299209985395e+01,9.915433412209534936e+01,1.407827966934595452e+02,1.076051239404922910e+02
1.740000000000000000e+02,8.098679070105919209e+01,9.914137913630558785e+01,1.408808985001001588e+02,1.079341765966170925e+02
1.750000000000000000e+02,8.086899867913662376e+01,9.918220590444711604e+01,1.408185445932241464e+02,1.079723565908578706e+02
1.760000000000000000e+02,8.089083240215595083e+01,9.907647028213892781e+01,1.408265696990184210e+02,1.078398188664363033e+02
1.770000000000000000e+02,8.089636762570111728e+01,9.911158752441406250e+01,1.407998225285456613e+02,1.081115684313651855e+02
1.780000000000000000e+02,8.104202966934595054e+01,9.921000737899389321e+01,1.408634016770583059e+02,1.081629784999749546e+02
1.790000000000000000e+02,8.101512192946213986e+01,9.918828657101362012e+01,1.409936461619841737e+02,1.080737638424604370e+02
1.800000000000000000e+02,8.083658028627053227e+01,9.908706817626952557e+01,1.408165527343749943e+02,1.082908221513797145e+02
1.810000000000000000e+02,8.096100127391325429e+01,9.919496772961738884e+01,1.407960661276792962e+02,1.082745720105293401e+02
1.820000000000000000e+02,8.098271257449418670e+01,9.919348293206630274e+01,1.408327996669671336e+02,1.083857432438776982e+02
1.830000000000000000e+02,8.103546635554387478e+01,9.916941195756960781e+01,1.407864530905699212e+02,1.085674453735351506e+02
1.840000000000000000e+02,8.103045556484124745e+01,9.924235925918969770e+01,1.408105388934795599e+02,1.085119593302408845e+02
1.850000000000000000e+02,8.099443116799379538e+01,9.923618500538361786e+01,1.408919913267477853e+02,1.084727607922676214e+02
1.860000000000000000e+02,8.102006984612880558e+01,9.924286784636669267e+01,1.406680419921875114e+02,1.086580216627854583e+02
1.870000000000000000e+02,8.095027258457281505e+01,9.907528843023838760e+01,1.408985804631159908e+02,1.087072608752128389e+02
1.880000000000000000e+02,8.101043943747495746e+01,9.923833176050430893e+01,1.407773584610376645e+02,1.085224065144856809e+02
1.890000000000000000e+02,8.088431948148287631e+01,9.905759234306140115e+01,1.406993186755058218e+02,1.084643815651918004e+02
1.900000000000000000e+02,8.092790746444310912e+01,9.907796779534756126e+01,1.405894506992437982e+02,1.087068565173026826e+02
1.910000000000000000e+02,8.098381504156650124e+01,9.917867396428034965e+01,1.407578765086638555e+02,1.086833524655073120e+02
1.920000000000000000e+02,8.100612006554236189e+01,9.912684020996093182e+01,1.407693386762570071e+02,1.088695907201522459e+02
1.930000000000000000e+02,8.099659912891877411e+01,9.913755098000551413e+01,1.406345315004006409e+02,1.088694505740434693e+02
1.940000000000000000e+02,8.095124527368790268e+01,9.908091548039362806e+01,1.406784519293369442e+02,1.089147645216721685e+02
1.950000000000000000e+02,8.094191421117538709e+01,9.919040766006861531e+01,1.406299995617988827e+02,1.090211343618539672e+02
1.960000000000000000e+02,8.100631776467348288e+01,9.916314431214944136e+01,1.406770176031650692e+02,1.089268770266801880e+02
1.970000000000000000e+02,8.092631906362680638e+01,9.914286929399538906e+01,1.406636042668269226e+02,1.089915489783653868e+02
1.980000000000000000e+02,8.097761535644531250e+01,9.905785139034955478e+01,1.406849403576973145e+02,1.091228231576772885e+02
1.990000000000000000e+02,8.101881299141125226e+01,9.905074991079477797e+01,1.406781023074419181e+02,1.089355640117938719e+02
2.000000000000000000e+02,8.093657520000751049e+01,9.907481646415514831e+01,1.407433922400841482e+02,1.090562663542918642e+02
2.010000000000000000e+02,8.092123542198767439e+01,9.913343267196263753e+01,1.405548717009715460e+02,1.091759289472530980e+02
2.020000000000000000e+02,8.098753732534555638e+01,9.901816253662109091e+01,1.406746559338691895e+02,1.091257997561723698e+02
2.030000000000000000e+02,8.101249722211788651e+01,9.912424594194460781e+01,1.406979748065654974e+02,1.091471263787685331e+02
2.040000000000000000e+02,8.097059834798177747e+01,9.904506722474710045e+01,1.405526267027243534e+02,1.093788687290289516e+02
2.050000000000000000e+02,8.099398072071564059e+01,9.910881672394580733e+01,1.404627198830629027e+02,1.093830527672400876e+02
2.060000000000000000e+02,8.106343282063802747e+01,9.913899375719901741e+01,1.405658894074268801e+02,1.093796867174980036e+02
2.070000000000000000e+02,8.091816672300680580e+01,9.897456747201772487e+01,1.405004113613030938e+02,1.094757644262069363e+02
2.080000000000000000e+02,8.102941057254106738e+01,9.898825131929837084e+01,1.405634687374799796e+02,1.093742319351587611e+02
2.090000000000000000e+02,8.091123449863532358e+01,9.903815256754556628e+01,1.406354770758213135e+02,1.093198866624098571e+02
2.100000000000000000e+02,8.097706079727564088e+01,9.898514071733524133e+01,1.404084113487830621e+02,1.094839216183393376e+02
2.110000000000000000e+02,8.101271917881109630e+01,9.906403319529998441e+01,1.405521348219651543e+02,1.095159040402143376e+02
2.120000000000000000e+02,8.091953426263270899e+01,9.891667621319110992e+01,1.403893634502704231e+02,1.094969614664713475e+02
2.130000000000000000e+02,8.099690000093900721e+01,9.905388148381159397e+01,1.403296334291115670e+02,1.096233213375776216e+02
2.140000000000000000e+02,8.102441871838692578e+01,9.902296134753105150e+01,1.405374427991035589e+02,1.097055051754682466e+02
2.150000000000000000e+02,8.095425739777394369e+01,9.899935111021383705e+01,1.405842656844701537e+02,1.098298561683067902e+02
2.160000000000000000e+02,8.095216048803085584e+01,9.897507300743690450e+01,1.405887628017327700e+02,1.095529936570387690e+02
2.170000000000000000e+02,8.083950269650190990e+01,9.893724905160756578e+01,1.402908967629457209e+02,1.098952364016801937e+02
2.180000000000000000e+02,8.089875249618138753e+01,9.892980886606069646e+01,1.404418778639573304e+02,1.098946149777143404e+02
2.190000000000000000e+02,8.099523135454226974e+01,9.901791330973307481e+01,1.403713612091846983e+02,1.096648091634114621e+02
2.200000000000000000e+02,8.099105854523487835e+01,9.891028868846403554e+01,1.403052158453525635e+02,1.098577463003305326e+02
2.210000000000000000e+02,8.101396644787911328e+01,9.907413161840194959e+01,1.402956764416816782e+02,1.097957315298227172e+02
2.220000000000000000e+02,8.096526939196463957e+01,9.890414072672525947e+01,1.402781898694160532e+02,1.098025524432842559e+02
2.230000000000000000e+02,8.091387270413912347e+01,9.888760465964293189e+01,1.402163471710987608e+02,1.097919142111753814e+02
2.240000000000000000e+02,8.094593271108773536e+01,9.889185352814503460e+01,1.401713384383764094e+02,1.097991290361453309e+02
2.250000000000000000e+02,8.096284872201772487e+01,9.890081462371043131e+01,1.402841984675480660e+02,1.099897312653370420e+02
2.260000000000000000e+02,8.093569805438701792e+01,9.885860372690054021e+01,1.402331193972856624e+02,1.098787956433418458e+02
2.270000000000000000e+02,8.091965195093399643e+01,9.891073303222655966e+01,1.402120919252053284e+02,1.100188194470527776e+02
2.280000000000000000e+02,8.078774312337239394e+01,9.877144133738981679e+01,1.402119801056690847e+02,1.099996734619140568e+02
2.290000000000000000e+02,8.091696581718248638e+01,9.882656457363030711e+01,1.402132454896584477e+02,1.099492361606695709e+02
2.300000000000000000e+02,8.083670994685246569e+01,9.875211752867087966e+01,1.402910050612229611e+02,1.101249893970978633e+02
2.310000000000000000e+02,8.079366979354466594e+01,9.873950938689402790e+01,1.400889387864332889e+02,1.100859816722380771e+02
2.320000000000000000e+02,8.083998941274789729e+01,9.875602808243189656e+01,1.400537372295673038e+02,1.100484630878155059e+02
2.330000000000000000e+02,8.081851834028195469e+01,9.875926286746293670e+01,1.401029724121093807e+02,1.099893833649464199e+02
2.340000000000000000e+02,8.082584717579376843e+01,9.870523388202373383e+01,1.400232349102313663e+02,1.101761580247145389e+02
2.350000000000000000e+02,8.082617613963591907e+01,9.877832954602364168e+01,1.401419528276492485e+02,1.101745325333032923e+02
2.360000000000000000e+02,8.076241216415013469e+01,9.877093971448067578e+01,1.400919512626452388e+02,1.102677264482547059e+02
2.370000000000000000e+02,8.073868869879306942e+01,9.867012520814553511e+01,1.399187291854467219e+02,1.102274667984400054e+02
2.380000000000000000e+02,8.074524657420623441e+01,9.870740559895833144e+01,1.400289751884264717e+02,1.103937036758814116e+02
2.390000000000000000e+02,8.077208600166515851e+01,9.873105617425380842e+01,1.401003400753705819e+02,1.101914922860952544e+02
2.400000000000000000e+02,8.079270070393880587e+01,9.855929354154146438e+01,1.400220156156099733e+02,1.101885956984299924e+02
2.410000000000000000e+02,8.075171555739183304e+01,9.867637426914312471e+01,1.400623961619841680e+02,1.103403871976412205e+02
2.420000000000000000e+02,8.075307194636418728e+01,9.865311768360626843e+01,1.398681783822866578e+02,1.102711632361778840e+02
2.430000000000000000e+02,8.067701858129257175e+01,9.864436860695863629e+01,1.399765180538862239e+02,1.102228132590269496e+02
2.440000000000000000e+02,8.083598554562300365e+01,9.870008106720753460e+01,1.398834222255609063e+02,1.103118780282827487e+02
2.450000000000000000e+02,8.061025492350260890e+01,9.847026762351011087e+01,1.397924490904196659e+02,1.103759512485601988e+02
2.460000000000000000e+02,8.076106986021383705e+01,9.866704430213341936e+01,1.398532447228064939e+02,1.102246189997746342e+02
2.470000000000000000e+02,8.068542621319110708e+01,9.848174786689953919e+01,1.399171796749799626e+02,1.103313787215795259e+02
2.480000000000000000e+02,8.079878305288461604e+01,9.853403625488280682e+01,1.398864160782251531e+02,1.104059810540614990e+02
2.490000000000000000e+02,8.071807775252904094e+01,9.856197873629056971e+01,1.396369395720653017e+02,1.104036920400766206e+02
2.500000000000000000e+02,8.076875915527344318e+01,9.858778181809645957e+01,1.399343390831580507e+02,1.103456738594250766e+02
2.510000000000000000e+02,8.065270847418369726e+01,9.846995082757412376e+01,1.397012895633012874e+02,1.102921135926857943e+02
2.520000000000000000e+02,8.070419366298577302e+01,9.847750791892026712e+01,1.398049726437299682e+02,1.105801806327624206e+02
2.530000000000000000e+02,8.063828320625501078e+01,9.850118873791817009e+01,1.399356749705779350e+02,1.105767308944310940e+02
2.540000000000000000e+02,8.061130277193510096e+01,9.844227670522836604e+01,1.396054613162309579e+02,1.105044511061448276e+02
2.550000000000000000e+02,8.069124184632912034e+01,9.846480861566006126e+01,1.395596556052183530e+02,1.106213762723482574e+02
2.560000000000000000e+02,8.064405670166016193e+01,9.847325830704126304e+01,1.395634472186748667e+02,1.104512980925731114e+02
2.570000000000000000e+02,8.068809970953525124e+01,9.846315186329377411e+01,1.395290748009314825e+02,1.104454219720302461e+02
2.580000000000000000e+02,8.062003568991636371e+01,9.848782599033454233e+01,1.396052991035656987e+02,1.106217222164838745e+02
2.590000000000000000e+02,8.059501381898537886e+01,9.831638120993589780e+01,1.396966108273237239e+02,1.106065520066481440e+02
2.600000000000000000e+02,8.070203689183944107e+01,9.837552693684895644e+01,1.396576790834084534e+02,1.105696127475836334e+02
2.610000000000000000e+02,8.059161447378305354e+01,9.836003234080779123e+01,1.396707163492838504e+02,1.107793938269982021e+02
2.620000000000000000e+02,8.059658355712890909e+01,9.827152381310095564e+01,1.397468037923177064e+02,1.105930185953776004e+02
2.630000000000000000e+02,8.050418235583182991e+01,9.818158322847806119e+01,1.395447962051782724e+02,1.106835023537660305e+02
2.640000000000000000e+02,8.051912051469851406e+01,9.826438762958233042e+01,1.395886929243038992e+02,1.105386409270457762e+02
2.650000000000000000e+02,8.058695103571965035e+01,9.832455534323668189e+01,1.394118138239933842e+02,1.105384488619290835e+02
2.660000000000000000e+02,8.060674806252504254e+01,9.832561340332031818e+01,1.393624183067908575e+02,1.106505578065529818e+02
2.670000000000000000e+02,8.048489743746243619e+01,9.821597857353015115e+01,1.393430881598056885e+02,1.106884621644631466e+02
2.680000000000000000e+02,8.053356393667367286e+01,9.829323472243089554e+01,1.392995056934845763e+02,1.108624606010241394e+02
2.690000000000000000e+02,8.053655821971403839e+01,9.832030310997596700e+01,1.393743332300430779e+02,1.108365641667292607e+02
2.700000000000000000e+02,8.045625622089092133e+01,9.815091556646885351e+01,1.394042488293769964e+02,1.108228372427133479e+02
2.710000000000000000e+02,8.052909702398838476e+01,9.820419980562650153e+01,1.394156815748948191e+02,1.107786450117062316e+02
2.720000000000000000e+02,8.049338034605368364e+01,9.827202175825070185e+01,1.392112810183793954e+02,1.107549725263546634e+02
2.730000000000000000e+02,8.046536383995642439e+01,9.812045248960836830e+01,1.393488601293319391e+02,1.108610325348682863e+02
2.740000000000000000e+02,8.044305024758362777e+01,9.811977343436998922e+01,1.392071828988882203e+02,1.107869876176882968e+02
2.750000000000000000e+02,8.041517185308994442e+01,9.811368181277543954e+01,1.393887246938852229e+02,1.109853613829001375e+02
2.760000000000000000e+02,8.044087653526892723e+01,9.808154844626402280e+01,1.390948602138421393e+02,1.107456222925430751e+02
2.770000000000000000e+02,8.054538887219551668e+01,9.818679793920271948e+01,1.391892019418569646e+02,1.107327049450996554e+02
2.780000000000000000e+02,8.047523244222004735e+01,9.811954529591095309e+01,1.392405026949369073e+02,1.108866634271083740e+02
2.790000000000000000e+02,8.043849080403646212e+01,9.812583086062700488e+01,1.392805056058443540e+02,1.109579966227213532e+02
2.800000000000000000e+02,8.047483680920723259e+01,9.809396311442057481e+01,1.391750805194561167e+02,1.110346650343674924e+02
2.810000000000000000e+02,8.036318398500100102e+01,9.811408890944261429e+01,1.391124363825871342e+02,1.110236789801181914e+02
2.820000000000000000e+02,8.035262126433543983e+01,9.802745341765574949e+01,1.390979923346103817e+02,1.108615022316957095e+02
2.830000000000000000e+02,8.035925578581981199e+01,9.799812348194610934e+01,1.391981877253605830e+02,1.109197164290990543e+02
2.840000000000000000e+02,8.034134584084534936e+01,9.802392828525641733e+01,1.391296716934595281e+02,1.110514891404371980e+02
2.850000000000000000e+02,8.036334725404397261e+01,9.799828326885517527e+01,1.391891024858523735e+02,1.110174501859224705e+02
2.860000000000000000e+02,8.031093808687650437e+01,9.790932292449168983e+01,1.388953522511017695e+02,1.107882920094025394e+02
2.870000000000000000e+02,8.033204251802884244e+01,9.799836269280849876e+01,1.387507363343850102e+02,1.111446847377679319e+02
2.880000000000000000e+02,8.028620390280698871e+01,9.791096774370242883e+01,1.390133087158203011e+02,1.111773985251402195e+02
2.890000000000000000e+02,8.031873720609225131e+01,9.785694736578525976e+01,1.390042632274138725e+02,1.110737658378405399e+02
2.900000000000000000e+02,8.032655307085086349e+01,9.791744760366586320e+01,1.389667147122896722e+02,1.110939489120092105e+02
2.910000000000000000e+02,8.025689165164263272e+01,9.789077524038461320e+01,1.390789522611177915e+02,1.111650255252153414e+02
2.920000000000000000e+02,8.032022845928486277e+01,9.795258624737078890e+01,1.388306511512169550e+02,1.112619781494140625e+02
2.930000000000000000e+02,8.026026036189152535e+01,9.788556839380508734e+01,1.388784732133914304e+02,1.109965550740559905e+02
2.940000000000000000e+02,8.023779351650139802e+01,9.784253074450370491e+01,1.389088189540765086e+02,1.111873650575295471e+02
2.950000000000000000e+02,8.020691375732421591e+01,9.780625305175780682e+01,1.388429822872846557e+02,1.109792296189528287e+02
2.960000000000000000e+02,8.021936222956730944e+01,9.773919920309995746e+01,1.388234733385917536e+02,1.109633787497495945e+02
2.970000000000000000e+02,8.020037407508263527e+01,9.770615922976762135e+01,1.388849596854967956e+02,1.112256838285006069e+02
2.980000000000000000e+02,8.025334973457532328e+01,9.780572775816305864e+01,1.387408832256610651e+02,1.110921104235526826e+02
2.990000000000000000e+02,8.021152817163711291e+01,9.777822739038711575e+01,1.386619863656850953e+02,1.110445521819285801e+02
3.000000000000000000e+02,8.016641693115234091e+01,9.769385516826923777e+01,1.386524997026492372e+02,1.112446183424729611e+02
3.010000000000000000e+02,8.032647826365935373e+01,9.790074212489983552e+01,1.387291691706730887e+02,1.112346262613932311e+02
3.020000000000000000e+02,8.042792585324018262e+01,9.791752671461838986e+01,1.388487098106971018e+02,1.118441000522711306e+02
3.030000000000000000e+02,8.060560474884815108e+01,9.811676854842748696e+01,1.389775831956129934e+02,1.122698560274564272e+02
3.040000000000000000e+02,8.062640666472606199e+01,9.815092828212640086e+01,1.391271153376652592e+02,1.122254683274489224e+02
3.050000000000000000e+02,8.073542507856319617e+01,9.828439565805288680e+01,1.390380379701271920e+02,1.122994308862930666e+02
3.060000000000000000e+02,8.085797647329476945e+01,9.831448364257812500e+01,1.391291779346955195e+02,1.125680358886718722e+02
3.070000000000000000e+02,8.084298780392377637e+01,9.830200203137519566e+01,1.389726646227714468e+02,1.125620110144981965e+02
3.080000000000000000e+02,8.080078868376902790e+01,9.834597340119191244e+01,1.390237344595102229e+02,1.125759798881335172e+02
3.090000000000000000e+02,8.091569714668469260e+01,9.830673225598457066e+01,1.392534436348157101e+02,1.128123598538912233e+02
3.100000000000000000e+02,8.096371100010016164e+01,9.848633141150841652e+01,1.392475002191005728e+02,1.125947853284004339e+02
3.110000000000000000e+02,8.097559802715595367e+01,9.842772142459185147e+01,1.391549938495342644e+02,1.127542783297025295e+02
3.120000000000000000e+02,8.103197604448367031e+01,9.851246228340345112e+01,1.392466313288761910e+02,1.128691270094651458e+02
3.130000000000000000e+02,8.101516164143880872e+01,9.850935672857822567e+01,1.391980920253655825e+02,1.128926501151842956e+02
3.140000000000000000e+02,8.105903484637920542e+01,9.849050011268029436e+01,1.393783993452023253e+02,1.129229180360451750e+02
3.150000000000000000e+02,8.106292247283153074e+01,9.854334270770732473e+01,1.393607718443259103e+02,1.129311201829176667e+02
3.160000000000000000e+02,8.112971304869040523e+01,9.866859494722805834e+01,1.393094347049028556e+02,1.129943354679987948e+02
3.170000000000000000e+02,8.111183538192358355e+01,9.855548228728466142e+01,1.393004988450270503e+02,1.129253628070537872e+02
3.180000000000000000e+02,8.113872273763020360e+01,9.855068050286708115e+01,1.393090612166967048e+02,1.132106827173477512e+02
3.190000000000000000e+02,8.113381081605568568e+01,9.872829073392428256e+01,1.393940428904998043e+02,1.131741716825045074e+02
3.200000000000000000e+02,8.115704212677783858e+01,9.860202730618991041e+01,1.395482269287109318e+02,1.133022106464092502e+02
3.210000000000000000e+02,8.113757504194211378e+01,9.855004202035756578e+01,1.395060967861077756e+02,1.132066844059870760e+02
3.220000000000000000e+02,8.123445352407601661e+01,9.867208764491937245e+01,1.395336516551482475e+02,1.132346529447115415e+02
3.230000000000000000e+02,8.124581830929487580e+01,9.868535308837890341e+01,1.394366323617788339e+02,1.130713764288486516e+02
3.240000000000000000e+02,8.126040414663461320e+01,9.864860072991787376e+01,1.394441465720152280e+02,1.132228771111903995e+02
3.250000000000000000e+02,8.124716382148938010e+01,9.871240778213892497e+01,1.394228633000300590e+02,1.132240707788711944e+02
3.260000000000000000e+02,8.129895019531250000e+01,9.866579038179837369e+01,1.395875721466846926e+02,1.132371708405323574e+02
3.270000000000000000e+02,8.128976745605469034e+01,9.868452046712239678e+01,1.393746399708283263e+02,1.132556811601687770e+02
3.280000000000000000e+02,8.135867372170473288e+01,9.875607475867637675e+01,1.394636664757361757e+02,1.132953544812324651e+02
3.290000000000000000e+02,8.133587223933292876e+01,9.873162137545071459e+01,1.397220407339242740e+02,1.132872094961313110e+02
3.300000000000000000e+02,8.131966983110476122e+01,9.875353057078825714e+01,1.395482656625600839e+02,1.133324816190279449e+02
3.310000000000000000e+02,8.146644666622846387e+01,9.893966514391776457e+01,1.396035095997345650e+02,1.133748447907276642e+02
3.320000000000000000e+02,8.136217142740885322e+01,9.884491424560546591e+01,1.395098095233623781e+02,1.134739418225410645e+02
3.330000000000000000e+02,8.153647179236779152e+01,9.885196537115635351e+01,1.397657193697415892e+02,1.135891997508513640e+02
3.340000000000000000e+02,8.136434478759765909e+01,9.885395887325971387e+01,1.396055839342948843e+02,1.135201144487429872e+02
3.350000000000000000e+02,8.145980936686197538e+01,9.889001398331079429e+01,1.397745257255358524e+02,1.135357165996844913e+02
3.360000000000000000e+02,8.146516465407151486e+01,9.886669143285506323e+01,1.397467642759665409e+02,1.134985800327398806e+02
3.370000000000000000e+02,8.148575427715594799e+01,9.889058008438502156e+01,1.396143826215695185e+02,1.136401813213641816e+02
3.380000000000000000e+02,8.146439428084936196e+01,9.883323231232472494e+01,1.396700253217648253e+02,1.136418581057817505e+02
3.390000000000000000e+02,8.142743248572716652e+01,9.882682471642127098e+01,1.396675774989983836e+02,1.135475353534405087e+02
3.400000000000000000e+02,8.150518614940153839e+01,9.897104030511317774e+01,1.396347935603215262e+02,1.136742620223607787e+02
3.410000000000000000e+02,8.142818020551632685e+01,9.891046447753906534e+01,1.397199291522686337e+02,1.137568820268679843e+02
3.420000000000000000e+02,8.147082609518980689e+01,9.892009516006861247e+01,1.396608431302583995e+02,1.139142136793870179e+02
3.430000000000000000e+02,8.153288687681541091e+01,9.896705850454476661e+01,1.395359274839743478e+02,1.137862595386994258e+02
3.440000000000000000e+02,8.152837309226011087e+01,9.898327315892929334e+01,1.396501687856820979e+02,1.137304208608774019e+02
3.450000000000000000e+02,8.163425797682542395e+01,9.910007551144330762e+01,1.396490673358623837e+02,1.136909562330979497e+02
3.460000000000000000e+02,8.155942891438802178e+01,9.899409629626151741e+01,1.396979903783553709e+02,1.137165833693284185e+02
3.470000000000000000e+02,8.150516826923076508e+01,9.901225116436297924e+01,1.398942106589292962e+02,1.138104681944235779e+02
3.480000000000000000e+02,8.155994884784405485e+01,9.903406618558443597e+01,1.398873668964092474e+02,1.138402178250826324e+02
3.490000000000000000e+02,8.160656131842198135e+01,9.900886030930739423e+01,1.398145982791215829e+02,1.137730509048853236e+02
3.500000000000000000e+02,8.167409343230418983e+01,9.915466535519331615e+01,1.398390530317257685e+02,1.138791357969626432e+02
3.510000000000000000e+02,8.160681770520332634e+01,9.906200749323917876e+01,1.396951467660757089e+02,1.137860945090269382e+02
3.520000000000000000e+02,8.165573546580779407e+01,9.904063482040014321e+01,1.397809146196414360e+02,1.139881079258062897e+02
3.530000000000000000e+02,8.155015364426833457e+01,9.894382414206479837e+01,1.397552996513171024e+02,1.138269447913536681e+02
3.540000000000000000e+02,8.166085999317658661e+01,9.915997639191456869e+01,1.398346394856770871e+02,1.138072586450821291e+02
3.550000000000000000e+02,8.165999888884715574e+01,9.909170258350862071e+01,1.398935222136668699e+02,1.139076579167292635e+02
3.560000000000000000e+02,8.170967986278044748e+01,9.912496772179237325e+01,1.398187772310697028e+02,1.140124028132511995e+02
3.570000000000000000e+02,8.168713018955328664e+01,9.916248274583082889e+01,1.397348473182091482e+02,1.139519081702599124e+02
3.580000000000000000e+02,8.160180734487680354e+01,9.902450784536507911e+01,1.398649421105018007e+02,1.140168572450295414e+02
3.590000000000000000e+02,8.166858039269079939e+01,9.911283706273788141e+01,1.398401691925831472e+02,1.139705650525215361e+02
3.600000000000000000e+02,8.169815509502704742e+01,9.912845611572265625e+01,1.397830212715344658e+02,1.139727316440680056e+02
3.610000000000000000e+02,8.169944481482872334e+01,9.907792733999399104e+01,1.399724102313701906e+02,1.142476427909655428e+02
3.620000000000000000e+02,8.176651552640474563e+01,9.914124579796424541e+01,1.397734768598507742e+02,1.141961141733022771e+02
3.630000000000000000e+02,8.175591446314102484e+01,9.919224955240885322e+01,1.397755328056139774e+02,1.140270224155523806e+02
3.640000000000000000e+02,8.183086043137770105e+01,9.920038917737129225e+01,1.400573491805639037e+02,1.142788911477113345e+02
3.650000000000000000e+02,8.178195714706029662e+01,9.927355671418018801e+01,1.399358418782552178e+02,1.142344293838892213e+02
3.660000000000000000e+02,8.186082043770032612e+01,9.921300846980167876e+01,1.399408987974509273e+02,1.141131652440780186e+02
3.670000000000000000e+02,8.183700483273237580e+01,9.914736394637670003e+01,1.398926044953174994e+02,1.142181930150741209e+02
3.680000000000000000e+02,8.171732651148086291e+01,9.914316754463391135e+01,1.399369196965144226e+02,1.141709744575696135e+02
3.690000000000000000e+02,8.183075901911809069e+01,9.919982961018880019e+01,1.398001868614783518e+02,1.142458651420397615e+02
3.700000000000000000e+02,8.183657449575571263e+01,9.916014924660707663e+01,1.400128259120843381e+02,1.143487474099183743e+02
3.710000000000000000e+02,8.183796226305838672e+01,9.925684501452323616e+01,1.398097009120843381e+02,1.142541301629482149e+02
3.720000000000000000e+02,8.179416969494941725e+01,9.916955926357171336e+01,1.399377066587790353e+02,1.143318375025040012e+02
3.730000000000000000e+02,8.182640322171724279e+01,9.932130256065956075e+01,1.399167302058293387e+02,1.142938158475435699e+02
3.740000000000000000e+02,8.189339916522686735e+01,9.927503317808493932e+01,1.399162549141125851e+02,1.144357350667317661e+02
3.750000000000000000e+02,8.177787463848407867e+01,9.922702159392528642e+01,1.400044665214342956e+02,1.143444957635341552e+02
3.760000000000000000e+02,8.179686130621495010e+01,9.926709774702023026e+01,1.400424637232071348e+02,1.143054574428460484e+02
3.770000000000000000e+02,8.190538510053585242e+01,9.926777351575020703e+01,1.400236170059595224e+02,1.145372295281825927e+02
3.780000000000000000e+02,8.189392970158503715e+01,9.931252460968799767e+01,1.399300358698918387e+02,1.144026523687900578e+02
3.790000000000000000e+02,8.189644967103615159e+01,9.930001819317158152e+01,1.397874336438301270e+02,1.144018682235326452e+02
3.800000000000000000e+02,8.184586244240784936e+01,9.932553253173827557e+01,1.399622926369691527e+02,1.145217510125575870e+02
3.810000000000000000e+02,8.189478274614383224e+01,9.929309265919221161e+01,1.399295160538110849e+02,1.142338553404196659e+02
3.820000000000000000e+02,8.189813514122596416e+01,9.933714357033754538e+01,1.398889377691806999e+02,1.145089855096279052e+02
3.830000000000000000e+02,8.187722774407802717e+01,9.934480414757361189e+01,1.400460716834435004e+02,1.143968956580528840e+02
3.840000000000000000e+02,8.189516472449669493e+01,9.932025565122947341e+01,1.399600856683193228e+02,1.143827377319335881e+02
3.850000000000000000e+02,8.198066774025942038e+01,9.936954279190454997e+01,1.399427525446965035e+02,1.146001413981119725e+02
3.860000000000000000e+02,8.197564200376852739e+01,9.930996441963391419e+01,1.398798306196163992e+02,1.144385614248422485e+02
3.870000000000000000e+02,8.204757972130408916e+01,9.939177433894231228e+01,1.399812183086688719e+02,1.145530624780899416e+02
3.880000000000000000e+02,8.206763943403194617e+01,9.951902778821113316e+01,1.401324362730368591e+02,1.147425966311723755e+02
3.890000000000000000e+02,8.201185326209434834e+01,9.934493400378104866e+01,1.400042125995342417e+02,1.146793233626928128e+02
3.900000000000000000e+02,8.192224367581880529e+01,9.936917485946264605e+01,1.400761148306039559e+02,1.144581837580754211e+02
3.910000000000000000e+02,8.198529264009916062e+01,9.942344602927182962e+01,1.400254639454377070e+02,1.147739698752378814e+02
3.920000000000000000e+02,8.192278137207031818e+01,9.941259511311848485e+01,1.399750780936999206e+02,1.147453462258363430e+02
3.930000000000000000e+02,8.198666647886618364e+01,9.944920873397435912e+01,1.401196289845001957e+02,1.147164424407176426e+02
3.940000000000000000e+02,8.192559333214393291e+01,9.941894464737329429e+01,1.400134085630759273e+02,1.147925881019005345e+02
3.950000000000000000e+02,8.201570035494290778e+01,9.945795487623948361e+01,1.400948141244741691e+02,1.147488545735677121e+02
3.960000000000000000e+02,8.201838445418920287e+01,9.947088638696915552e+01,1.402039500701121710e+02,1.148608362442407866e+02
3.970000000000000000e+02,8.200323932354267242e+01,9.934472628862430099e+01,1.400817798321063776e+02,1.146974736531575587e+02
3.980000000000000000e+02,8.204149678548176894e+01,9.951786522498497334e+01,1.398805347931690619e+02,1.148083912384815761e+02
3.990000000000000000e+02,8.206259346986428227e+01,9.953644823905749206e+01,1.401779976086738770e+02,1.146656718718699892e+02
4.000000000000000000e+02,8.204565550975310373e+01,9.949303060678334987e+01,1.399786786201672726e+02,1.147526382837540098e+02
4.010000000000000000e+02,8.205215563651843524e+01,9.946563239464393291e+01,1.401197314140124206e+02,1.148662710727789431e+02
4.020000000000000000e+02,8.211467202993539161e+01,9.949612371982672698e+01,1.400759059025691045e+02,1.148514241927709350e+02
4.030000000000000000e+02,8.213177740635016733e+01,9.940195480737931177e+01,1.401977130596454231e+02,1.148552522316957152e+02
4.040000000000000000e+02,8.206864322760166885e+01,9.942983140211839554e+01,1.401634456536708626e+02,1.148613120837089383e+02
4.050000000000000000e+02,8.213983557285406789e+01,9.952111166929587682e+01,1.400610878968850272e+02,1.148839699378380459e+02
4.060000000000000000e+02,8.207948921399238884e+01,9.942706956129808304e+01,1.400206483498597834e+02,1.148667790730794280e+02
4.070000000000000000e+02,8.209219516851963760e+01,9.958162321433043473e+01,1.402762324406550363e+02,1.148936012854942845e+02
4.080000000000000000e+02,8.205977317614433275e+01,9.948557027180989110e+01,1.400814681615584902e+02,1.149888042352138484e+02
4.090000000000000000e+02,8.209152565980568284e+01,9.948063741830678453e+01,1.401671126928085016e+02,1.149305009108323361e+02
4.100000000000000000e+02,8.210578057704827870e+01,9.954951351850461094e+01,1.401575838529146552e+02,1.149295199271960115e+02
4.110000000000000000e+02,8.216549929105318029e+01,9.961419712946964466e+01,1.402951681283803964e+02,1.148292113475310430e+02
4.120000000000000000e+02,8.216495423928284936e+01,9.947836792774690196e+01,1.402429131141075800e+02,1.149142981113531619e+02
4.130000000000000000e+02,8.214079930232121285e+01,9.955949092767177433e+01,1.402001552483974365e+02,1.150853465936122859e+02
4.140000000000000000e+02,8.214203628148787573e+01,9.953640258006559804e+01,1.399722091283553596e+02,1.150092301980043032e+02
4.150000000000000000e+02,8.224905794583834506e+01,9.960100864508213192e+01,1.403323579445863345e+02,1.150459242600661014e+02
4.160000000000000000e+02,8.212223588992387135e+01,9.950621044452373098e+01,1.402365845509064570e+02,1.149192876180013059e+02
4.170000000000000000e+02,8.227880288148537602e+01,9.963793636224208683e+01,1.401405835273938294e+02,1.150672443878956273e+02
4.180000000000000000e+02,8.213842409574068881e+01,9.958357876508664219e+01,1.403146187806740670e+02,1.151778385651417267e+02
4.190000000000000000e+02,8.215216737404847436e+01,9.954431567069811138e+01,1.401282044239533207e+02,1.151014142549954897e+02
4.200000000000000000e+02,8.212384393154046336e+01,9.942733529897836320e+01,1.401281555175781364e+02,1.151444962330353547e+02
4.210000000000000000e+02,8.229426594269581585e+01,9.966496194692759047e+01,1.402167084522736502e+02,1.150789847740760194e+02
4.220000000000000000e+02,8.217499984349960584e+01,9.960637336144080223e+01,1.402248133732722408e+02,1.150398112761668727e+02
4.230000000000000000e+02,8.222097520094651202e+01,9.959145844288362071e+01,1.402532635811047612e+02,1.151735977172851619e+02
4.240000000000000000e+02,8.230087213760766929e+01,9.969627278645833712e+01,1.402115003536908944e+02,1.153561194395407625e+02
4.250000000000000000e+02,8.211141294821715064e+01,9.951532467573116492e+01,1.401345872927934693e+02,1.152964776063576693e+02
4.260000000000000000e+02,8.222013792380307962e+01,9.965996962327223230e+01,1.403216684194711661e+02,1.152087241148337284e+02
4.270000000000000000e+02,8.223570990929236757e+01,9.962682174291366266e+01,1.401151335887419975e+02,1.153043193719325927e+02
4.280000000000000000e+02,8.223540931114783348e+01,9.970938935891176413e+01,1.402081850492037347e+02,1.151144104395157228e+02
4.290000000000000000e+02,8.228125919439854385e+01,9.970575174184945411e+01,1.401139009133363516e+02,1.149438965235001007e+02
4.300000000000000000e+02,8.232653718606019311e+01,9.980114393967848230e+01,1.402237217829777762e+02,1.154876538790189358e+02
4.310000000000000000e+02,8.227370699368989904e+01,9.968704575758714270e+01,1.404514436379457152e+02,1.152977060562525082e+02
4.320000000000000000e+02,8.230957489013671591e+01,9.974509441669169973e+01,1.401851574237529974e+02,1.151924746782351718e+02
4.330000000000000000e+02,8.225318051851712653e+01,9.963793972700069901e+01,1.402137805645282356e+02,1.153078696226462370e+02
4.340000000000000000e+02,8.236367746988932481e+01,9.972033722706329684e+01,1.401588477501502439e+02,1.151012733263847139e+02
4.350000000000000000e+02,8.226011552077073929e+01,9.969877694936899104e+01,1.401256647354517213e+02,1.151739894769130643e+02
4.360000000000000000e+02,8.227061595427684892e+01,9.960559465457231454e+01,1.402230465619992117e+02,1.154224820650540835e+02
4.370000000000000000e+02,8.234921378111228307e+01,9.975489498040614933e+01,1.402692660600711179e+02,1.154394446348532597e+02
4.380000000000000000e+02,8.226847933255709222e+01,9.966496695494041091e+01,1.402035169552534057e+02,1.153142148922651273e+02
4.390000000000000000e+02,8.233177388509115247e+01,9.972829488118489394e+01,1.401993092854817746e+02,1.155049589890700190e+02
4.400000000000000000e+02,8.235468206161107219e+01,9.973178691374950233e+01,1.402962572929186820e+02,1.153895050048828068e+02
4.410000000000000000e+02,8.241333391238481454e+01,9.980288582826271693e+01,1.401641064766125737e+02,1.154874289879432041e+02
4.420000000000000000e+02,8.228121967804737835e+01,9.960642203306539955e+01,1.402422404753856142e+02,1.156849472828400422e+02
4.430000000000000000e+02,8.235275925856370804e+01,9.973326048239682962e+01,1.403035635141226010e+02,1.155074352557842587e+02
4.440000000000000000e+02,8.238739041059444901e+01,9.974764756422776202e+01,1.403516845703125000e+02,1.154711915236252935e+02
4.450000000000000000e+02,8.241230136186648281e+01,9.976106011806389517e+01,1.403034006754557197e+02,1.154130641056941045e+02
4.460000000000000000e+02,8.232575714893830821e+01,9.973388288449018546e+01,1.402209109575320554e+02,1.154505127344375950e+02
4.470000000000000000e+02,8.236547065147986757e+01,9.972361673208384047e+01,1.402379862467447822e+02,1.154773647993038850e+02
4.480000000000000000e+02,8.224840076153094515e+01,9.970752363938551355e+01,1.400953975579677433e+02,1.155046351897410801e+02
4.490000000000000000e+02,8.237789126665164474e+01,9.970533118614783064e+01,1.402604656512920656e+02,1.155814307579627354e+02
4.500000000000000000e+02,8.241976901323367599e+01,9.977502277080829174e+01,1.401968631059695554e+02,1.156054151094876801e+02
4.510000000000000000e+02,8.238107155041817009e+01,9.973262031750800816e+01,1.402701953594501276e+02,1.154777725219726534e+02
4.520000000000000000e+02,8.251055986453324920e+01,9.993843305538862865e+01,1.403710067357772573e+02,1.158903372348883209e+02
4.530000000000000000e+02,8.255931999010917366e+01,9.994752819354717133e+01,1.403476723695412716e+02,1.159021988697541019e+02
4.540000000000000000e+02,8.251280767978765596e+01,9.984849677452673689e+01,1.403031905736678766e+02,1.161726259280473812e+02
4.550000000000000000e+02,8.263494951297074920e+01,9.988467833690154407e+01,1.403823915921724677e+02,1.163719899104191740e+02
4.560000000000000000e+02,8.267461352226061422e+01,1.000515921568259188e+02,1.405190845196063663e+02,1.163089859791291047e+02
4.570000000000000000e+02,8.270739777393829684e+01,1.000259129059620449e+02,1.405495497483473457e+02,1.162788322253104951e+02
4.580000000000000000e+02,8.267530341515174541e+01,9.995278034699268233e+01,1.403407679631159795e+02,1.164074899135491847e+02
4.590000000000000000e+02,8.281184328519381666e+01,1.001116741473858127e+02,1.406865379920372732e+02,1.164116263365134216e+02
4.600000000000000000e+02,8.273461914062500000e+01,1.000787224402794493e+02,1.406093444041716793e+02,1.163473563169821716e+02
4.610000000000000000e+02,8.276928108410957918e+01,9.999009473751752353e+01,1.405982737223307311e+02,1.163988667414738529e+02
4.620000000000000000e+02,8.279072762513771977e+01,1.001515874618139037e+02,1.407278006529196830e+02,1.164404345781375270e+02
4.630000000000000000e+02,8.285790733924278584e+01,1.000971788455278499e+02,1.405820325802534114e+02,1.164493015778370335e+02
4.640000000000000000e+02,8.285981762225810598e+01,1.001567989251552433e+02,1.404348605424929985e+02,1.165928724631285007e+02
4.650000000000000000e+02,8.285066277919671052e+01,1.002287760807917607e+02,1.406364821996444334e+02,1.165581560183794068e+02
4.660000000000000000e+02,8.278302142803485708e+01,1.001312871297200502e+02,1.406755088610526911e+02,1.164563437437399784e+02
4.670000000000000000e+02,8.287228624392778897e+01,1.001639925443209194e+02,1.404613129444611275e+02,1.163140110896183899e+02
4.680000000000000000e+02,8.288774343637319930e+01,1.002075068155924527e+02,1.406512619409805609e+02,1.164074379554161709e+02
4.690000000000000000e+02,8.288147469545022261e+01,1.002188147520407711e+02,1.406796110495542962e+02,1.164107250898312316e+02
4.700000000000000000e+02,8.292687362279647800e+01,1.003387516510792210e+02,1.406980668288010747e+02,1.166003433618790126e+02
4.710000000000000000e+02,8.292753620636769085e+01,1.002372614151392298e+02,1.407376180013020814e+02,1.166240626408503545e+02
4.720000000000000000e+02,8.292791055532602229e+01,1.002282475789388059e+02,1.406961243458283377e+02,1.164212104601737821e+02
4.730000000000000000e+02,8.293555951240735169e+01,1.002598508394681431e+02,1.409565363957331670e+02,1.165459987542568143e+02
4.740000000000000000e+02,8.292137079483423179e+01,1.001944330068734956e+02,1.406117870624248667e+02,1.165817884005032994e+02
4.750000000000000000e+02,8.303347171881260635e+01,1.003438084920247348e+02,1.407323426857972777e+02,1.166471925001877992e+02
4.760000000000000000e+02,8.297183990478515625e+01,1.003655623215895503e+02,1.406941854623647714e+02,1.167279736249874844e+02
4.770000000000000000e+02,8.304450354942908064e+01,1.004129000541491337e+02,1.407862229567307679e+02,1.166634681897285617e+02
4.780000000000000000e+02,8.297225674360225867e+01,1.003391248262845608e+02,1.406800908797826537e+02,1.169082775800656009e+02
4.790000000000000000e+02,8.302526166866987012e+01,1.003194264338566768e+02,1.407868026342147516e+02,1.166672939985226378e+02
4.800000000000000000e+02,8.296524165226863090e+01,1.002416710486778868e+02,1.409303984813201112e+02,1.166333440144856723e+02
4.810000000000000000e+02,8.303674152080829174e+01,1.004076227041391292e+02,1.410136857252854554e+02,1.166370367588141050e+02
4.820000000000000000e+02,8.302107352232322057e+01,1.004121326544346005e+02,1.406988551995693228e+02,1.165240921411758848e+02
4.830000000000000000e+02,8.302452404315654633e+01,1.003757069123096954e+02,1.407656052026993052e+02,1.167632565620617981e+02
4.840000000000000000e+02,8.310549308581229866e+01,1.004173790173652776e+02,1.408030020689352853e+02,1.167710365491035702e+02
4.850000000000000000e+02,8.301998697916666003e+01,1.003346770457732333e+02,1.408839828882461802e+02,1.167099917680789218e+02
4.860000000000000000e+02,8.306854596260266987e+01,1.003663443540915523e+02,1.407812100923978278e+02,1.167385629507211604e+02
4.870000000000000000e+02,8.309933604705028642e+01,1.004432308490459747e+02,1.409262599064753658e+02,1.167347574869791629e+02
4.880000000000000000e+02,8.312010666284805893e+01,1.004782638549804688e+02,1.409195971366686706e+02,1.168474814781775848e+02
4.890000000000000000e+02,8.303269606370191980e+01,1.004621917724609403e+02,1.408128131573016901e+02,1.168092920156625638e+02
4.900000000000000000e+02,8.313632472111628147e+01,1.004752446101261967e+02,1.408158657758663992e+02,1.167964700552133479e+02
4.910000000000000000e+02,8.310873405260917934e+01,1.004513011052058289e+02,1.408854675292968750e+02,1.167809972127278684e+02
4.920000000000000000e+02,8.309749935834835810e+01,1.005372089092548009e+02,1.407791129087790409e+02,1.167982878856169862e+02
4.930000000000000000e+02,8.314650413317558275e+01,1.004734157855694150e+02,1.408502845177283689e+02,1.168690002441406222e+02
4.940000000000000000e+02,8.315589936085235934e+01,1.004800008529271764e+02,1.408801171718499461e+02,1.167907347459059508e+02
4.950000000000000000e+02,8.311005139473157044e+01,1.004289010854867854e+02,1.409967054318159114e+02,1.170033610026041657e+02
4.960000000000000000e+02,8.317392926338391135e+01,1.005843050443209137e+02,1.408244994334685600e+02,1.168953618758764037e+02
4.970000000000000000e+02,8.324199179624899614e+01,1.005871963500976562e+02,1.410944330459985849e+02,1.169311754666841949e+02
4.980000000000000000e+02,8.326195936936598230e+01,1.005642544868664885e+02,1.409188874856019709e+02,1.169307247846554532e+02
4.990000000000000000e+02,8.315721721160106483e+01,1.004476157555213405e+02,1.409497703356620661e+02,1.168309518667367826e+02
5.000000000000000000e+02,8.322204261192908348e+01,1.005147340823442477e+02,1.409890523274739564e+02,1.169040262075570951e+02


==> plot_tikz/two_plots_glf.tikz <==
\begin{tikzpicture}
\pgfplotsset{width=4.9cm,compat=1.14}
\begin{axis}[
        name=ax1,
        title={(a)},
        title style={at={(0.5,-0.38)},anchor=north,yshift=-0.1},
        xlabel={training epochs},
        ylabel={entropy loss},
        legend style={font=\small, at={(0.35,1.05)},anchor=south west,legend columns=-1},
        xmin=80, 
        xmax=510,
        ymin=85, ymax=115,
        ytick={86,88,90,95,100,110},
        ylabel={FID score},
        xtick={100,200,300,400,500},
        tick label style={font=\tiny},
        ymajorgrids=true,   
    ] 
   \addlegendentry{$\beta=50$}  
    \addplot[
            color=black,
            mark=*,
             mark size=1pt
            ]
            coordinates {
         (100,97.56)(200,112.57)(300,175.15)(400,104.63)(500,101.67)
          };  
    \addlegendentry{$\beta=100$}
    \addplot[
    color=red,
    mark=*,
    mark size=1pt
    ]
    coordinates {
    (100,91.72)(200,93.87)(300,92.76)(400,101.18)(500,95.5)
    };  
    \addlegendentry{$\beta=400$}
    \addplot[
    color=brown,
    mark=*,
    mark size=1pt
    ]
    coordinates {
    (100,90.72)(200,89.59)(300,88.86)(400,88.13)(500,89.69)
    };  
    %\addlegendentry{$\beta=1000$}
    %\addplot[
    %color=orange,
    %mark=*,
    %mark size=1pt
    %]
    %coordinates {
    %(100,91.02)(200,89.49)(300,88.26)(400,87.43)(500,88.27)
    %};  
    \addlegendentry{non-reg GLF}
    \addplot[
    color=blue,
    mark=*,
    mark size=1pt
    ]
    coordinates {
    (100,89.8832)(200,88.3028)(300,87.288698)(400,87.5053)(500,86.4366)
    };

\legend{}
\end{axis}


\begin{axis}[
        title = {(b)},
        title style={at={(0.5,-0.38)},anchor=north,yshift=-0.1},
        at={(ax1.south east)},
        xshift=1cm,
        xlabel={training epochs},
        ylabel={reconstruction loss},
        legend style={font=\small, at={(0.35,1.05)},anchor=south east,legend columns=-1},
        mark repeat={100},
        %mark phase = 1000,
    xmin=2, xmax=510,
    ymin=6, ymax=33,
    xtick={100,200,300,400,500},
    ytick={8,10,12,20,25,30},
    tick label style={font=\tiny},
        ymajorgrids=true,   
    ] 

\addlegendentry{$\beta=50$}
\addplot [mark=*, black, mark size=1pt] table[
            x=epochs,y=recon_w50,
            col sep=comma, 
            ] {plot_tikz/glf_cifar.csv};
\addlegendentry{$\beta=100$}
\addplot [mark=*, red, mark size=1pt]    table[x=epochs,y=recon_w100,
            col sep=comma, 
            ] {plot_tikz/out_glf_rerun.csv};
\addlegendentry{$\beta=400$}
\addplot [mark=*, brown, mark size=1pt]    table[x=epochs,y=recon_400,
            col sep=comma, 
            ] {plot_tikz/out_glf_rerun.csv};

\addlegendentry{non-reg GLF}
   \addplot [mark=*, blue, mark size=1pt] table[x=epochs,y=recon_glf,
            col sep=comma, 
            ] {plot_tikz/glf_cifar.csv};
    \legend{}

\end{axis}

\begin{axis}[
        title = {(c)},
        title style={at={(0.5,-0.38)},anchor=north,yshift=-0.1},
        at={(ax1.south east)},
        xshift=5.9cm,
        xlabel={training epochs},
        ylabel={NLL loss},
        legend style={font=\small, at={(0.35,1.05)},anchor=south east,legend columns=-1},
        mark repeat={100},
        %mark phase = 1000,
    xmin=2, xmax=510,
    ymin=-500, ymax=230,
    xtick={100,200,300,400,500},
    ytick={-400,-200,0,200},
    tick label style={font=\tiny},
        ymajorgrids=true,   
    ] 

\addlegendentry{$\beta=50$}
\addplot [mark=*, black, mark size=1pt] table[
            x=epochs,y=lik_w50,
            col sep=comma, 
            ] {plot_tikz/glf_cifar.csv};
\addlegendentry{$\beta=100$}
\addplot [mark=*, red, mark size=1pt]    table[x=epochs,y=lik_w100,
            col sep=comma, 
            ] {plot_tikz/out_glf_rerun.csv};
\addlegendentry{$\beta=400$}
\addplot [mark=*, brown, mark size=1pt]    table[x=epochs,y=lik_400,
            col sep=comma, 
            ] {plot_tikz/out_glf_rerun.csv};

\addlegendentry{non-reg GLF}
   \addplot [mark=*, blue, mark size=1pt] table[x=epochs,y=lik_noreg,
            col sep=comma, 
            ] {plot_tikz/out_glf_rerun.csv};
    \legend{$\beta=50$,$\beta = 100$,$\beta=400$,non-reg GLF}

\end{axis}


\end{tikzpicture}


==> plot_tikz/two_plots_vae.tikz <==
\begin{tikzpicture}

\pgfplotsset{width=4.9cm,compat=1.14}
\begin{axis}[
        name=ax1,
        title={(a)},
        title style={at={(0.5,-0.38)},anchor=north,yshift=-0.1},
        xlabel={training epochs},
        legend style={font=\small, at={(0.95,1.05)},anchor=south west,legend columns=-1},
        xmin=80, 
        xmax=510,
        ymin=85,
        ymax=105,
        ytick={86,88,90,95,100},
        ylabel={FID score},
            xtick={100,200,300,400,500},
        tick label style={font=\tiny},
        ymajorgrids=true,   
    ] 
   \addlegendentry{$\beta=10$}  
    \addplot[
    color=green,
    mark=*,
    mark size=1pt
    ]
    coordinates {
    (100,99.0316)(200,94.1513)(300,92.6146)(400,92.4774)(500,92.3961)
    };
    \addlegendentry{$\beta=50$}
    \addplot[
    color=black,
    mark=*,
    mark size=1pt
    ]
    coordinates {
    (100,92.6596)(200,89.66)(300,89.48)(400,89.18)(500,88.57)
    };
    \addlegendentry{$\beta=100$}
    \addplot[
    color=red,
    mark=*,
    mark size=1pt
    ]
    coordinates {
    (100,92.053323)(200,89.3)(300,88.6505)(400,88.4582)(500,87.8236)
    };
    \addlegendentry{$\beta=400$}
    \addplot[
    color=brown,
    mark=*,
    mark size=1pt
    ]
    coordinates {
    (100,90.508)(200,88.71)(300,88.23)(400,87.389)(500,87.3736)
    };
    \addlegendentry{$\beta$ learnable}
      \addplot[
    color=orange,
    mark=*,
    mark size=1pt
    ]
    coordinates {
    (100,97.13)(200,91.68)(300,91.21)(400,90.86)(500,90.26)
    };
    \addlegendentry{non-reg GLF}
    \addplot[
    color=blue,
    mark=*,
    mark size=1pt
    ]
    coordinates {
    (100,89.868832)(200,88.3028)(300,87.288698)(400,87.5053)(500,86.3366)
    };

\legend{}
\end{axis}


\begin{axis}[
         title = {(b)},
        title style={at={(0.5,-0.38)},anchor=north,yshift=-0.1},
        at={(ax1.south east)},
        xshift=1.2cm,
        xlabel={training epochs},
        ylabel={entropy loss},
        legend style={font=\small, at={(0.95,1.05)},anchor=south east,legend columns=-1},
        mark repeat={100},
        %mark phase = 1000,
    xmin=2, xmax=510,
    ymin=0, ymax=200,
    xtick={100,200,300,400,500},
    ytick={0,30,60,90,120,150,180},
    tick label style={font=\tiny},
        ymajorgrids=true,   
    ] 
\addlegendentry{$\beta=10$}  
\addplot [mark=*, green, mark size=1pt]    table[x=epochs,y=en_w10,
            col sep=comma, 
            ] {plot_tikz/cifar_vae.csv};
\addlegendentry{$\beta=50$}
\addplot [mark=*, black, mark size=1pt] table[x=epochs,y=entro_50,
            col sep=comma, 
            ] {plot_tikz/vae_table.csv};
\addlegendentry{$\beta=100$}
\addplot [mark=*, red, mark size=1pt] table[x=epochs,y=entro_100,
            col sep=comma, 
            ] {plot_tikz/vae_table.csv};
\addlegendentry{$\beta=400$}
\addplot [mark=*, brown, mark size=1pt] table[x=epochs,y=entro_400,
            col sep=comma, 
            ] {plot_tikz/cifar_vaeflow_400.csv};
\addlegendentry{$\beta$ learnable}
\addplot [mark=*, orange, mark size=1pt] table[x=epochs,y=entro_learn,
            col sep=comma, 
            ] {plot_tikz/vae_table.csv};
\addlegendentry{non-reg GLF}
    \addplot[
    color=blue,
    mark=*,
    mark size=1pt
    ]
    coordinates {
    (100,8900.8832)(200,8800.3028)(300,8007.288698)(400,8007.5053)(500,8600.4366)
    };
 \legend{}
\end{axis}

\begin{axis}[
         title = {(c)},
        title style={at={(0.5,-0.38)},anchor=north,yshift=-0.1},
        at={(ax1.south east)},
        xshift=5.9cm,
        xlabel={training epochs},
        ylabel={NLL loss},
        legend style={font=\small, at={(0.95,1.05)},anchor=south east,legend columns=-1},
        mark repeat={100},
        %mark phase = 1000,
    xmin=2, xmax=510,
    ymin=70, ymax=210,
    xtick={100,200,300,400,500},
    ytick={100,150,200},
    tick label style={font=\tiny},
        ymajorgrids=true,   
    ] 
\addlegendentry{$\beta=10$}  
\addplot [mark=*, green, mark size=1pt]    table[x=epochs,y=lik_w10,
            col sep=comma, 
            ] {plot_tikz/cifar_vae.csv};
\addlegendentry{$\beta=50$}
\addplot [mark=*, black, mark size=1pt] table[x=epochs,y=like_50,
            col sep=comma, 
            ] {plot_tikz/vae_table.csv};
\addlegendentry{$\beta=100$}
\addplot [mark=*, red, mark size=1pt] table[x=epochs,y=like_100,
            col sep=comma, 
            ] {plot_tikz/vae_table.csv};
\addlegendentry{$\beta=400$}
\addplot [mark=*, brown, mark size=1pt] table[x=epochs,y=like_400,
            col sep=comma, 
            ] {plot_tikz/cifar_vaeflow_400.csv};
\addlegendentry{$\beta$ learnable}
\addplot [mark=*, orange, mark size=1pt] table[x=epochs,y=like_learn,
            col sep=comma, 
            ] {plot_tikz/vae_table.csv};
            
\addlegendentry{non-reg GLF}
\addplot[
    color=blue,
    mark=*,
    mark size=1pt
    ]
    table[x=epochs,y=lik_noreg,
            col sep=comma, 
            ] {plot_tikz/cifar_vae.csv};
            
 \legend{$\beta=10$,$\beta=50$,$\beta = 100$,$\beta=400$,$\beta$ learnable, non-reg GLF}

\end{axis}
\end{tikzpicture}


==> plot_tikz/vae_fid.tikz <==
\pgfplotsset{width=7cm,compat=1.14}
\begin{tikzpicture}
\pgfplotsset{every axis legend/.append style={
at={(0.5,1.03)},
anchor=south}}
\begin{axis}[title={ },
    xlabel={training epochs},
    ylabel={FID score},
    xmin=70, xmax=510,
    ymin=0, ymax=35,
    xtick={100,200,300,400,500},
    ytick={0,5,7,10,15,20,30},
    legend columns=-1,
    legend style={nodes={scale=0.5, transform shape}},
    ymajorgrids=true,
    grid style=dashed,]
\addplot[
    color=orange,
    mark=*,
    mark size=1pt
    ]
    coordinates {
    (100,32.5)(200,29.3)(300,27.6)(400,26.5)(500,25.1)
    };
\addplot[
    color=green,
    mark=*,
    mark size=1pt
    ]
    coordinates {
    (100,13.2520)(200,12.3071)(300,11.3198)(400,11.3325)(500,10.3153)
    };
\addplot[
    color=black,
    mark=*,
    mark size=1pt
    ]
    coordinates {
    (100,11.92)(200,9.89)(300,9.55)(400,9.28)(500,9.06)
    };
\addplot[
    color=red,
    mark=*,
    mark size=1pt
    ]
    coordinates {
    (100,9.06)(200,8.31)(300,7.72)(400,7.78)(500,7.35)
    };
\addplot[
    color=blue,
    mark=*,
    mark size=1pt
    ]
    coordinates {
    (100,9.00)(200,8.00)(300,7.06)(400,7.18)(500,7.00)
    };
    \legend{$\beta=1$,$\beta = 5$,$\beta = 10$,$\beta = 50$,$\beta=100$}

\end{axis}
\end{tikzpicture}

==> plot_tikz/vae_table.csv <==
epochs,recon_400,like_400,entro_400,recon_100,like_100,entro_100,recon_50,like_50,entro_50,reon_learn,like_learn,entro_learn
1,3.60E+01,7.41E+01,1.81E+02,36.73986793,73.52363197,136.0793627,37.62980701,73.94245629,115.4574567,72.58896711,113.9736637,-10.24097705
2,2.98E+01,9.66E+01,1.85E+02,31.05978,90.80988695,138.6238324,32.33301111,87.74475865,116.4085461,67.42641343,118.3027784,-12.5364939
3,2.73E+01,1.09E+02,1.84E+02,28.39619496,102.7760592,138.0201983,29.59929327,99.2636995,115.2630157,63.08329816,120.1605828,-12.11451754
4,2.59E+01,1.16E+02,1.82E+02,26.95825729,110.1310908,135.7918285,27.96382569,106.476915,113.2396461,60.145073,120.7621221,-10.78059744
5,2.51E+01,1.19E+02,1.80E+02,25.88105557,115.8520626,133.9933233,26.91801699,111.6253127,111.0346252,57.96431961,120.7434697,-8.926726544
6,2.47E+01,1.22E+02,1.77E+02,25.21924768,119.8844562,132.0619101,26.22040194,116.1064315,109.0234632,55.00569836,120.2921597,-5.952194991
7,2.41E+01,1.25E+02,1.75E+02,24.59308976,122.5126592,129.8551439,25.48071931,119.5449147,106.9960778,51.86989286,119.494139,-1.732472551
8,2.38E+01,1.27E+02,1.72E+02,24.26727011,124.682835,127.6530857,25.03109658,122.5839529,104.8777549,49.69350979,118.8825055,1.645343529
9,2.35E+01,1.29E+02,1.71E+02,23.8901531,126.7307948,125.8541662,24.55634368,125.37546,103.1582387,47.78079631,118.5213986,4.972472065
10,2.30E+01,1.30E+02,1.69E+02,23.47885717,128.5263517,124.0900103,24.09307997,127.5045468,101.4568316,45.49998803,117.9707834,9.093759598
11,2.28E+01,1.32E+02,1.68E+02,23.19808976,130.1643778,122.6051688,23.79760679,129.2642581,99.90980506,43.5222576,117.7585905,13.23145945
12,2.25E+01,1.34E+02,1.67E+02,22.9196125,131.7701981,121.1998431,23.51131288,130.896228,98.43336761,41.62625666,117.9104862,17.73958526
13,2.21E+01,1.35E+02,1.66E+02,22.5670979,133.2858438,119.9116591,23.15420414,132.4804882,97.08059172,39.74930731,118.075352,21.7947306
14,2.19E+01,1.36E+02,1.64E+02,22.38300575,134.8240954,118.5109651,22.98456655,134.0018589,95.74682371,38.53814159,118.1179009,25.4153029
15,2.15E+01,1.38E+02,1.63E+02,21.97767915,136.1360617,117.3999092,22.59782181,135.3935581,94.47513522,37.22848718,118.7796693,29.30555478
16,2.12E+01,1.39E+02,1.62E+02,21.71424073,137.4661428,116.1663678,22.32983551,136.7454426,93.2323813,35.79126423,119.9215496,33.47823314
17,2.09E+01,1.40E+02,1.61E+02,21.35489586,138.7689445,115.0243809,21.98966566,138.0577474,92.04221939,34.3969808,120.8720163,37.88911679
18,2.06E+01,1.42E+02,1.60E+02,21.10372273,139.946053,114.1565659,21.75520572,139.2701696,91.0651767,33.33674977,121.5523034,41.71221908
19,2.03E+01,1.43E+02,1.59E+02,20.84271289,141.1433896,113.0673447,21.49698592,140.4195773,90.06540829,32.4262814,122.7918934,45.54398851
20,1.99E+01,1.44E+02,1.58E+02,20.44925107,142.2823197,112.0815189,21.11285279,141.5292113,89.09140492,31.48219359,124.6314403,49.44210358
21,1.99E+01,1.45E+02,1.57E+02,20.35603915,143.2559417,111.4610034,21.02892584,142.5593309,88.31190381,30.49129092,126.4685771,53.66221938
22,1.96E+01,1.46E+02,1.56E+02,20.11423486,144.4392611,110.3864991,20.80929595,143.6909921,87.30703692,29.37155114,128.6623985,57.6453803
23,1.92E+01,1.47E+02,1.56E+02,19.70652456,145.4249819,109.5958475,20.38288616,144.7463211,86.45763076,28.55976999,130.1672748,61.84591295
24,1.90E+01,1.48E+02,1.55E+02,19.52356894,146.4555973,108.6083624,20.21135543,145.71697,85.66057935,27.89322521,131.4586438,65.71833488
25,1.88E+01,1.49E+02,1.54E+02,19.34798496,147.3890478,107.9950742,20.03041666,146.6565927,84.7801536,27.18711469,133.1463843,69.11838978
26,1.85E+01,1.50E+02,1.53E+02,19.05698818,148.3269836,107.1670282,19.75002569,147.5239916,84.09662174,26.48041366,135.1416414,72.46918871
27,1.83E+01,1.51E+02,1.52E+02,18.82668441,149.2607217,106.4386371,19.52125427,148.4892307,83.40776711,25.83955779,137.6356773,75.61324987
28,1.82E+01,1.52E+02,1.52E+02,18.77563691,150.133443,105.7190382,19.46859523,149.321792,82.56159101,25.27402157,139.981763,78.93227011
29,1.79E+01,1.53E+02,1.51E+02,18.40675053,151.0181041,104.9697296,19.09400724,150.1959372,81.99528891,24.59882342,141.8547855,81.80525873
30,1.78E+01,1.54E+02,1.50E+02,18.30291879,151.9044584,104.1202414,19.00510864,151.0669821,81.15527089,23.96528269,144.1473576,84.12649732
31,1.75E+01,1.54E+02,1.49E+02,18.01707347,152.6719935,103.6664816,18.70398383,151.8225856,80.64947306,23.5614831,146.2885921,86.49000808
32,1.74E+01,1.55E+02,1.49E+02,17.93537532,153.4827098,102.9555145,18.62657506,152.5912746,79.9221574,22.98308966,147.9980707,88.44058799
33,1.73E+01,1.56E+02,1.48E+02,17.79225711,154.2957774,102.3944727,18.47223755,153.3329831,79.41675842,22.49883256,149.4832863,90.38453991
34,1.71E+01,1.57E+02,1.48E+02,17.57751273,155.0458214,101.6447496,18.25656716,154.068811,78.76315581,22.16836121,151.0700781,91.66232785
35,1.68E+01,1.58E+02,1.47E+02,17.35263577,155.771769,100.966813,18.04691278,154.790282,77.94409892,21.70981977,152.6474138,92.73180159
36,1.68E+01,1.58E+02,1.46E+02,17.27340466,156.4570807,100.5435438,17.96399057,155.4242155,77.7315641,21.42243951,154.3766052,93.61707275
37,1.65E+01,1.59E+02,1.46E+02,17.06243389,157.0966265,99.9231074,17.74676852,156.0977833,76.99521117,21.01298361,155.9886676,94.56437002
38,1.64E+01,1.60E+02,1.45E+02,16.94087066,157.8260836,99.33553854,17.62275705,156.7869961,76.44895278,20.66931036,157.2317797,95.19452393
39,1.62E+01,1.60E+02,1.45E+02,16.76484596,158.4762725,98.73561088,17.44371469,157.4160008,75.96639005,20.3326518,158.1409932,95.93642559
40,1.62E+01,1.61E+02,1.44E+02,16.70019008,159.1638636,98.16936102,17.36970783,158.0301164,75.45657505,20.15584733,158.888968,96.46338427
41,1.61E+01,1.62E+02,1.43E+02,16.58143504,159.764707,97.72751117,17.24949012,158.615316,75.02263708,19.76738847,159.4347892,96.98302037
42,1.60E+01,1.62E+02,1.43E+02,16.48399556,160.375143,97.18737151,17.13459715,159.1976127,74.42603815,19.51421103,160.1176098,97.45918274
43,1.57E+01,1.63E+02,1.42E+02,16.23976008,160.9167733,96.59235402,16.9008836,159.736287,73.91863071,19.34110639,160.7877389,97.95147916
44,1.56E+01,1.64E+02,1.42E+02,16.1004237,161.5255216,96.23888464,16.77226723,160.3446496,73.50624961,18.97676947,161.5551441,98.1973202
45,1.56E+01,1.64E+02,1.41E+02,16.12591498,162.1267167,95.55673805,16.77806211,160.9248999,72.93541663,18.88819013,162.2879749,98.5582955
46,1.55E+01,1.65E+02,1.41E+02,16.02864843,162.72593,95.0697993,16.68303066,161.4320802,72.4960439,18.7469188,162.9926474,98.68976397
47,1.53E+01,1.65E+02,1.40E+02,15.84289761,163.2241182,94.63845105,16.4989147,161.976063,71.99176378,18.52402921,163.6899754,98.85458155
48,1.52E+01,1.66E+02,1.40E+02,15.67508692,163.7319917,94.39051048,16.32437529,162.442534,71.68480632,18.23713741,164.4042688,99.66776158
49,1.52E+01,1.66E+02,1.39E+02,15.64738796,164.2527701,93.6428394,16.30340992,162.8828476,71.12020655,18.16735656,165.0732822,99.92464322
50,1.50E+01,1.67E+02,1.39E+02,15.52065738,164.8161698,93.31442366,16.16315633,163.4386306,70.84086429,17.97284564,165.6687207,100.1182289
51,1.50E+01,1.68E+02,1.38E+02,15.51645296,165.3095996,92.79079649,16.15736311,163.9247504,70.2900051,17.84760326,166.1767985,100.2635424
52,1.49E+01,1.68E+02,1.38E+02,15.42781321,165.8180684,92.48898268,16.05921412,164.3813502,69.99364573,17.72980094,166.5901983,100.4909297
53,1.48E+01,1.69E+02,1.37E+02,15.29959992,166.3036062,92.04827928,15.93894453,164.7908025,69.67972698,17.49748146,166.9358964,100.8355047
54,1.47E+01,1.69E+02,1.37E+02,15.16216198,166.731812,91.56895435,15.80272461,165.2493432,69.22373978,17.31751911,167.2727782,101.2769124
55,1.47E+01,1.70E+02,1.37E+02,15.17102363,167.1954392,91.20663143,15.81095864,165.6588084,68.90124187,17.20436417,167.5428013,101.5313337
56,1.45E+01,1.70E+02,1.36E+02,14.99340547,167.6390561,90.83527355,15.6426449,166.1067475,68.45343804,17.05144208,167.7821696,101.7767325
57,1.45E+01,1.71E+02,1.36E+02,14.95500158,168.1108629,90.38805957,15.5887511,166.5406482,68.0796778,17.01011501,168.0802701,101.6476104
58,1.43E+01,1.71E+02,1.35E+02,14.82571116,168.5147317,90.11845089,15.45572743,166.9155194,67.7956039,16.86736526,168.2480727,101.8820403
59,1.43E+01,1.71E+02,1.35E+02,14.82470137,168.9650837,89.54000866,15.46103792,167.3145378,67.36412678,16.7436736,168.5415813,102.2545099
60,1.43E+01,1.72E+02,1.34E+02,14.72973046,169.3575332,89.30733208,15.35425793,167.7234309,67.13530974,16.65532209,168.7457627,102.3340278
61,1.42E+01,1.72E+02,1.34E+02,14.72346555,169.7839561,88.92644743,15.34750364,168.1231876,66.69318656,16.57783738,168.9837017,102.2201889
62,1.42E+01,1.73E+02,1.34E+02,14.66105605,170.1681472,88.58789156,15.29944031,168.5215534,66.35653487,16.41190512,169.2080657,102.7581233
63,1.41E+01,1.73E+02,1.33E+02,14.57897294,170.5856545,88.21400675,15.20778712,168.8582706,66.06060063,16.33474439,169.3972527,102.6956572
64,1.40E+01,1.74E+02,1.33E+02,14.47525203,170.9899452,87.94632306,15.08974398,169.2592203,65.71206706,16.18267857,169.5808389,102.8763262
65,1.40E+01,1.74E+02,1.32E+02,14.46253172,171.4425344,87.39109168,15.08240586,169.6263285,65.3693986,16.19408756,169.8310994,102.8990117
66,1.40E+01,1.75E+02,1.32E+02,14.42603883,171.8468134,87.14137655,15.03685899,169.9986513,65.03913827,16.00301932,169.9974829,103.1515744
67,1.40E+01,1.75E+02,1.32E+02,14.43139087,172.2078372,86.85805684,15.05535045,170.3406335,64.82896222,15.89601963,170.2175724,103.2149244
68,1.38E+01,1.75E+02,1.31E+02,14.31382124,172.6578837,86.35060206,14.91480413,170.6920741,64.3836023,15.82269746,170.3348609,103.4386961
69,1.38E+01,1.76E+02,1.31E+02,14.21102751,172.9803022,86.01746912,14.82271167,171.036364,64.10296895,15.8500086,170.5645439,103.3195508
70,1.36E+01,1.76E+02,1.31E+02,14.09030141,173.3021117,85.76161659,14.69228133,171.3283256,63.85133692,15.69407177,170.7858307,103.4261175
71,1.37E+01,1.77E+02,1.30E+02,14.17239117,173.7003753,85.42716726,14.78794817,171.6966131,63.54994028,15.60115466,170.9210555,103.6888226
72,1.36E+01,1.77E+02,1.30E+02,14.00570153,173.9879308,85.10941166,14.60923167,171.9657982,63.20429576,15.51764836,171.1653697,103.488953
73,1.36E+01,1.77E+02,1.30E+02,14.05461284,174.36751,84.89199622,14.66389816,172.3222548,62.9586739,15.46044765,171.3358777,103.6749689
74,1.36E+01,1.78E+02,1.29E+02,14.02243551,174.7498372,84.5671616,14.62951352,172.6623225,62.72264907,15.39996565,171.5345816,103.7532153
75,1.36E+01,1.78E+02,1.29E+02,14.0167025,175.0909648,84.14429685,14.61077253,172.9333916,62.29464297,15.32013467,171.6299796,103.9978495
76,1.34E+01,1.78E+02,1.29E+02,13.86355961,175.4017257,84.02601534,14.46280145,173.2454721,62.21817568,15.24071451,171.8168415,104.0010031
77,1.34E+01,1.79E+02,1.28E+02,13.82543307,175.7392591,83.62001484,14.42392474,173.5514938,61.88918479,15.16659827,172.017897,104.0760137
78,1.33E+01,1.79E+02,1.28E+02,13.70619919,175.9903037,83.29959979,14.3078908,173.7786693,61.65187352,15.11556295,172.1842138,104.0405842
79,1.33E+01,1.79E+02,1.28E+02,13.73836034,176.3463377,83.09281929,14.34065828,174.1404421,61.37478043,15.08681183,172.305351,104.0759165
80,1.32E+01,1.80E+02,1.27E+02,13.65370908,176.625775,82.86026654,14.24237239,174.3477291,61.16888256,14.99994441,172.4976972,104.1042856
81,1.31E+01,1.80E+02,1.27E+02,13.58589114,176.9031751,82.57469561,14.1743801,174.6093743,60.9504211,15.00057679,172.6841793,103.8967584
82,1.31E+01,1.80E+02,1.27E+02,13.5832282,177.1992607,82.38465768,14.17313187,174.9097353,60.72588041,14.88714579,172.8068873,104.2266955
83,1.31E+01,1.81E+02,1.26E+02,13.53980484,177.5359672,82.07166228,14.13806381,175.1681976,60.51790844,14.84914789,172.9858389,104.3338154
84,1.31E+01,1.81E+02,1.26E+02,13.5223279,177.8171963,81.70707116,14.11589288,175.399172,60.18355705,14.81734201,173.1532296,104.2485408
85,1.30E+01,1.81E+02,1.26E+02,13.4520767,178.1129303,81.47492954,14.04003711,175.6765451,59.9651717,14.70283648,173.2769137,104.17199
86,1.29E+01,1.82E+02,1.25E+02,13.33637518,178.3654911,81.20111616,13.92200086,175.901518,59.76483409,14.71002678,173.4608378,104.2294975
87,1.30E+01,1.82E+02,1.25E+02,13.40994842,178.6660903,80.96218047,14.00199604,176.1903346,59.64945735,14.61332639,173.5978065,104.5605332
88,1.29E+01,1.82E+02,1.25E+02,13.3493017,178.9216702,80.71664609,13.93924866,176.4001353,59.30099431,14.54209275,173.789291,104.3022745
89,1.29E+01,1.83E+02,1.25E+02,13.36838276,179.2892063,80.49041361,13.9467851,176.7032946,59.0508614,14.46260466,173.9401677,104.4005833
90,1.29E+01,1.83E+02,1.24E+02,13.30593481,179.5299776,80.22936233,13.89612696,176.9220769,58.88284458,14.48270673,174.052925,104.4033819
91,1.27E+01,1.83E+02,1.24E+02,13.17901632,179.7296913,80.06996687,13.75463971,177.1040584,58.7826508,14.37588172,174.1783671,104.3928453
92,1.28E+01,1.83E+02,1.24E+02,13.24598584,180.0256135,79.70749848,13.82411647,177.3841622,58.43163767,14.39506558,174.329657,104.4304222
93,1.28E+01,1.84E+02,1.24E+02,13.18148173,180.3123942,79.46902857,13.75705357,177.6292414,58.24049972,14.3228186,174.4806929,104.3498247
94,1.26E+01,1.84E+02,1.24E+02,12.9989973,180.5050386,79.40686469,13.58094871,177.7560242,58.19714442,14.23092418,174.5682253,104.6219995
95,1.27E+01,1.84E+02,1.23E+02,13.09400216,180.8110068,79.05084831,13.67841189,178.0477143,57.81277227,14.19349635,174.7010733,104.4413627
96,1.26E+01,1.85E+02,1.23E+02,13.04212958,181.0628741,78.80071247,13.61287132,178.2685242,57.61686423,14.18546951,174.8746155,104.4295754
97,1.26E+01,1.85E+02,1.23E+02,13.04201676,181.3010028,78.68799575,13.62266086,178.5075524,57.48741363,14.11915004,175.023028,104.2893748
98,1.26E+01,1.85E+02,1.23E+02,13.05357923,181.5777046,78.37772901,13.62236915,178.7079272,57.2932875,14.09240898,175.1250443,104.4666453
99,1.26E+01,1.85E+02,1.22E+02,12.98619243,181.7796094,78.18340032,13.56383901,178.8826743,57.01820595,14.02257787,175.2891704,104.6048919
100,1.24E+01,1.86E+02,1.22E+02,12.88435788,182.0155936,77.9819046,13.45671214,179.1144282,56.96727839,14.00891944,175.4240698,104.5366096
101,1.25E+01,1.86E+02,1.22E+02,12.95670975,182.3043395,77.74323543,13.51771991,179.3426109,56.74452683,13.94124534,175.5479755,104.5713311
102,1.24E+01,1.86E+02,1.21E+02,12.8790615,182.5526925,77.55636381,13.44333375,179.5750051,56.57084517,13.97428533,175.7198013,104.6215015
103,1.26E+01,1.87E+02,1.21E+02,12.98039241,182.817432,77.36968255,13.53838742,179.8005085,56.30341617,13.87908117,175.8244307,104.5308188
104,1.24E+01,1.87E+02,1.21E+02,12.82490992,183.007594,77.15541296,13.39388826,179.9253874,56.13678198,13.83654413,175.9176839,104.4179578
105,1.24E+01,1.87E+02,1.21E+02,12.78540145,183.2128585,76.83513767,13.35231448,180.1565718,55.89708092,13.79030539,176.0950413,104.4716654
106,1.23E+01,1.87E+02,1.20E+02,12.73517427,183.4153959,76.58847762,13.30024734,180.2816685,55.76818126,13.76764227,176.2238334,104.6142075
107,1.23E+01,1.88E+02,1.20E+02,12.68541661,183.6389746,76.43552446,13.25223827,180.4910087,55.69985686,13.72298732,176.3221576,104.5923342
108,1.22E+01,1.88E+02,1.20E+02,12.66757545,183.8435897,76.24420354,13.2215543,180.6782668,55.53655916,13.67504386,176.4594377,104.6826806
109,1.23E+01,1.88E+02,1.20E+02,12.70516173,184.101515,76.03129578,13.26479736,180.8859413,55.26448411,13.63279323,176.6077751,104.696711
110,1.23E+01,1.88E+02,1.19E+02,12.68268629,184.3463444,75.82991462,13.24368387,181.0896092,55.1018361,13.6122198,176.7336081,104.5436296
111,1.22E+01,1.89E+02,1.19E+02,12.57729696,184.4607581,75.75107031,13.1345279,181.1749596,55.08242538,13.60079695,176.8758844,104.6079591
112,1.22E+01,1.89E+02,1.19E+02,12.6388766,184.7330822,75.56621927,13.19841346,181.464897,54.80625421,13.58595953,177.0220211,104.4544408
113,1.22E+01,1.89E+02,1.19E+02,12.61057411,184.9308574,75.33891414,13.17384141,181.6279087,54.6086363,13.50355549,177.1954177,104.5603132
114,1.20E+01,1.89E+02,1.18E+02,12.46611917,185.0892312,75.14902563,13.04205955,181.7223176,54.5711211,13.50390344,177.3216021,104.3798918
115,1.21E+01,1.90E+02,1.18E+02,12.49403821,185.3222511,74.98359758,13.05775389,181.8997831,54.27658734,13.40735256,177.3544709,104.5879122
116,1.22E+01,1.90E+02,1.18E+02,12.57111509,185.569694,74.81920369,13.14482977,182.1415132,54.24985876,13.48788071,177.5415833,104.3855038
117,1.21E+01,1.90E+02,1.18E+02,12.54336216,185.7562948,74.66437781,13.09305534,182.2681228,54.06832584,13.38408893,177.6702517,104.4116952
118,1.20E+01,1.90E+02,1.18E+02,12.42984654,185.9187084,74.57079123,12.99470928,182.4092986,53.89693023,13.33505327,177.7820755,104.3700642
119,1.20E+01,1.90E+02,1.18E+02,12.37012474,186.0737187,74.27155003,12.93564922,182.5533386,53.83450767,13.34024847,177.9018831,104.3481591
120,1.19E+01,1.91E+02,1.17E+02,12.35817872,186.302837,74.08352618,12.91155796,182.7074583,53.72086457,13.32050505,178.0071658,104.5280924
121,1.19E+01,1.91E+02,1.17E+02,12.3311729,186.495368,73.91271488,12.88642004,182.8993523,53.46939484,13.33177345,178.1487501,104.2651944
122,1.19E+01,1.91E+02,1.17E+02,12.33948526,186.6241718,73.73621118,12.89792597,183.0056675,53.39113359,13.26698781,178.2489734,104.3005579
123,1.19E+01,1.91E+02,1.17E+02,12.34777857,186.8843173,73.53019589,12.90370551,183.2463523,53.14083841,13.21379036,178.3677606,104.4901646
124,1.20E+01,1.92E+02,1.17E+02,12.37874211,187.1174021,73.24197036,12.92952128,183.4063718,52.93692531,13.15569052,178.4496272,104.3516733
125,1.19E+01,1.92E+02,1.16E+02,12.28232471,187.2592917,73.20421933,12.83021579,183.5561805,52.95030619,13.15653795,178.5986421,104.2495884
126,1.18E+01,1.92E+02,1.16E+02,12.20768938,187.4300309,73.00286243,12.75838495,183.6631941,52.83830459,13.20121148,178.7611433,104.2534396
127,1.18E+01,1.92E+02,1.16E+02,12.23368275,187.6326183,72.87111593,12.79060684,183.8535348,52.68956489,13.10806072,178.8820049,104.1778667
128,1.18E+01,1.92E+02,1.16E+02,12.19193551,187.786794,72.7617765,12.74389862,183.9625925,52.60389082,13.1200839,179.0398056,104.0393952
129,1.18E+01,1.93E+02,1.16E+02,12.21173904,187.9889472,72.5649265,12.75150979,184.1303515,52.42658314,13.06613884,179.0974753,104.2285001
130,1.18E+01,1.93E+02,1.15E+02,12.18797497,188.1745061,72.43526083,12.74476181,184.26799,52.25680166,13.02348528,179.1934642,104.1167651
131,1.17E+01,1.93E+02,1.15E+02,12.15167714,188.345136,72.28531349,12.7055828,184.4269466,52.18091523,13.00162848,179.2724049,104.2989127
132,1.18E+01,1.93E+02,1.15E+02,12.17443425,188.5052125,72.01478545,12.7218815,184.6128695,51.84819459,12.92864753,179.4104464,104.2548902
133,1.18E+01,1.93E+02,1.15E+02,12.16875112,188.7344734,71.97003874,12.72338696,184.7384902,51.88778618,13.03104119,179.6265186,104.1167527
134,1.17E+01,1.94E+02,1.15E+02,12.15412001,188.8559591,71.83095734,12.70662679,184.8822126,51.69725764,12.91013543,179.6181704,104.128942
135,1.17E+01,1.94E+02,1.14E+02,12.11214646,189.0802608,71.52767631,12.65004176,185.0189628,51.52547873,12.86017091,179.7425478,104.2284616
136,1.17E+01,1.94E+02,1.14E+02,12.07785665,189.1921978,71.41018211,12.6236762,185.133896,51.46931634,12.84434329,179.845393,104.2409783
137,1.16E+01,1.94E+02,1.14E+02,12.02433223,189.3262595,71.27435534,12.56458815,185.2823161,51.32595901,12.84949935,179.9856193,104.0686212
138,1.16E+01,1.94E+02,1.14E+02,11.97167337,189.4497984,71.15471763,12.52207459,185.3411179,51.25977971,12.86271802,180.1171207,104.1157505
139,1.16E+01,1.94E+02,1.14E+02,11.96706311,189.6002322,71.06461158,12.51540787,185.4549967,51.16151923,12.78676224,180.1731026,104.0037089
140,1.16E+01,1.95E+02,1.14E+02,11.98500769,189.7862635,70.94713205,12.53057314,185.6450776,50.92785959,12.76489701,180.2759002,104.0866583
141,1.15E+01,1.95E+02,1.13E+02,11.94760415,189.9647153,70.76620202,12.49488116,185.766196,50.9465369,12.73398378,180.3177948,104.1635131
142,1.16E+01,1.95E+02,1.13E+02,12.00754845,190.1250667,70.63540035,12.54692816,185.9041365,50.83136303,12.70742207,180.427508,104.080962
143,1.15E+01,1.95E+02,1.13E+02,11.8651109,190.2422989,70.45524241,12.4112211,185.9989061,50.63047284,12.73908234,180.5481423,103.981253
144,1.15E+01,1.95E+02,1.13E+02,11.92283527,190.4586309,70.35875577,12.46801605,186.1772037,50.52124743,12.72641046,180.6295623,103.9527139
145,1.15E+01,1.96E+02,1.13E+02,11.87834719,190.6138213,70.17170492,12.42578525,186.2975015,50.44053482,12.64211501,180.7406654,104.1289401
146,1.14E+01,1.96E+02,1.13E+02,11.82873248,190.7291402,70.10914792,12.38075541,186.4051439,50.29869385,12.60396177,180.8643348,103.8013285
147,1.14E+01,1.96E+02,1.12E+02,11.82502354,190.8935187,70.00061673,12.36827096,186.5112251,50.29600394,12.61654527,181.0061534,103.881353
148,1.14E+01,1.96E+02,1.12E+02,11.81442162,190.9928158,69.817269,12.36233933,186.5896519,50.12176938,12.63945101,181.10476,103.8875142
149,1.14E+01,1.96E+02,1.12E+02,11.82939011,191.1727906,69.61233841,12.37418439,186.7433933,49.96816215,12.55219129,181.1950031,104.0540967
150,1.08E+01,1.95E+02,1.12E+02,11.24089145,189.7743927,69.5801054,11.78663511,185.3929511,50.16769933,12.1161319,179.8156728,104.3762596
151,1.07E+01,1.94E+02,1.12E+02,11.07031448,189.2149314,69.73419815,11.61422005,184.8445645,50.34470056,11.92098161,179.2194616,105.5952837
152,1.06E+01,1.94E+02,1.12E+02,11.0143369,188.9623063,70.02246872,11.56209497,184.5990135,50.65159603,11.92583406,179.0459549,105.7784219
153,1.06E+01,1.94E+02,1.12E+02,10.9794519,188.87265,70.15386126,11.52308286,184.5277004,50.71309535,11.91123015,178.9375948,105.9856878
154,1.06E+01,1.94E+02,1.12E+02,11.01043103,188.8589617,70.25435302,11.54702685,184.4844619,50.9036794,11.88495176,178.7993947,106.1669504
155,1.05E+01,1.94E+02,1.12E+02,10.91821775,188.7182686,70.37620372,11.45431746,184.349253,50.93500474,11.82276296,178.7634578,106.5731833
156,1.06E+01,1.94E+02,1.12E+02,10.95829132,188.7327997,70.41084102,11.49478453,184.3181127,51.04278537,11.86924381,178.7436465,106.5181441
157,1.05E+01,1.94E+02,1.12E+02,10.92942842,188.6939811,70.4811523,11.46855972,184.274286,51.10373913,11.80732242,178.6737756,106.7203188
158,1.05E+01,1.94E+02,1.12E+02,10.93424105,188.7306185,70.39184246,11.46162467,184.341257,51.02117607,11.79837618,178.6341583,106.7657437
159,1.06E+01,1.94E+02,1.12E+02,10.94612518,188.7168614,70.37548363,11.47558113,184.3015235,51.04303804,11.78587851,178.6181806,106.8314493
160,1.06E+01,1.94E+02,1.12E+02,10.96978325,188.7258734,70.50908227,11.50171453,184.27862,51.16903389,11.8054338,178.6413249,106.9196017
161,1.05E+01,1.94E+02,1.12E+02,10.91556469,188.6793141,70.58557321,11.44294241,184.2488868,51.18275039,11.8024826,178.6363147,107.0166263
162,1.05E+01,1.94E+02,1.12E+02,10.89812832,188.6793952,70.55755905,11.42786164,184.2247843,51.16756171,11.7875605,178.5750307,107.0473655
163,1.05E+01,1.94E+02,1.13E+02,10.85218575,188.6694532,70.70487992,11.38025548,184.2108103,51.32286285,11.78824311,178.6250444,106.9844546
164,1.05E+01,1.94E+02,1.12E+02,10.88443566,188.6947836,70.69600263,11.41775916,184.2597242,51.32664507,11.74766796,178.5822246,107.1451751
165,1.05E+01,1.94E+02,1.12E+02,10.8365567,188.6619169,70.68327222,11.37246457,184.179053,51.43843184,11.68502384,178.5274044,107.3402026
166,1.05E+01,1.94E+02,1.12E+02,10.87305873,188.6600645,70.78182502,11.40356606,184.1897723,51.39548764,11.67274217,178.5334755,107.3557894
167,1.05E+01,1.94E+02,1.12E+02,10.87967609,188.7320186,70.69927889,11.4091502,184.2199422,51.40519662,11.7277611,178.5688084,107.4019501
168,1.05E+01,1.94E+02,1.12E+02,10.87756531,188.7599889,70.61818202,11.40902437,184.2746008,51.30225413,11.67900823,178.4944868,107.4978589
169,1.05E+01,1.94E+02,1.12E+02,10.84582967,188.7525123,70.75616979,11.37259095,184.2355081,51.44149551,11.69593732,178.4904146,107.6310446
170,1.05E+01,1.94E+02,1.12E+02,10.83379676,188.6942323,70.6604583,11.36080631,184.1697174,51.48952496,11.65279657,178.4887306,107.6989479
171,1.04E+01,1.94E+02,1.12E+02,10.82218634,188.7593785,70.70258273,11.34940703,184.2335389,51.45296433,11.69227662,178.5541051,107.5977521
172,1.04E+01,1.94E+02,1.12E+02,10.77596833,188.767781,70.77619527,11.29864984,184.2207037,51.43566985,11.65733682,178.4850511,107.6051239
173,1.04E+01,1.94E+02,1.12E+02,10.79094487,188.7692979,70.72305732,11.31959673,184.2171284,51.39874025,11.61457265,178.5264887,107.9341766
174,1.05E+01,1.94E+02,1.12E+02,10.83578827,188.8434821,70.72819515,11.35775255,184.2900651,51.45193569,11.61921844,178.5065717,107.9723566
175,1.04E+01,1.94E+02,1.12E+02,10.76791121,188.8100837,70.71725358,11.2968212,184.241469,51.52483775,11.5971555,178.4844636,107.8398189
176,1.05E+01,1.94E+02,1.12E+02,10.83775757,188.8229251,70.77717997,11.36691679,184.2865025,51.46543432,11.57240314,178.4801197,108.1115684
177,1.04E+01,1.94E+02,1.12E+02,10.75936486,188.8364237,70.77421969,11.29240934,184.2391946,51.54365234,11.56694808,178.4383306,108.1629785
178,1.03E+01,1.94E+02,1.12E+02,10.71873631,188.8165952,70.78120618,11.24494448,184.2158671,51.60740533,11.57002122,178.5205283,108.0737638
179,1.04E+01,1.94E+02,1.12E+02,10.75174555,188.8729065,70.70809385,11.27647967,184.2501945,51.54543541,11.54297201,178.5071458,108.2908222
180,1.04E+01,1.94E+02,1.13E+02,10.76265291,188.8700337,70.82525341,11.28661423,184.2975023,51.57206677,11.52276067,178.4730149,108.274572
181,1.03E+01,1.94E+02,1.12E+02,10.72230503,188.910254,70.72795829,11.25004296,184.3196748,51.49822865,11.55990905,178.4951254,108.3857432
182,1.03E+01,1.94E+02,1.12E+02,10.72451561,188.8946913,70.75830031,11.24750593,184.3102531,51.57026469,11.47400636,178.4718184,108.5674454
183,1.03E+01,1.94E+02,1.12E+02,10.69909624,188.8996249,70.8526427,11.21559772,184.2970111,51.68457352,11.4933008,178.4752762,108.5119593
184,1.03E+01,1.94E+02,1.12E+02,10.7013933,188.9298093,70.68251323,11.2266061,184.2889653,51.51796173,11.50154632,178.4770329,108.4727608
185,1.03E+01,1.94E+02,1.12E+02,10.68227469,188.9781449,70.69494828,11.19972474,184.3049369,51.57461534,11.44563471,178.4545549,108.6580217
186,1.03E+01,1.94E+02,1.12E+02,10.66857393,188.9487923,70.92989267,11.18890073,184.2778477,51.62290413,11.49934424,178.5395446,108.7072609
187,1.03E+01,1.94E+02,1.12E+02,10.64374596,188.9223878,70.79938574,11.16704668,184.2816301,51.56656539,11.51241954,178.5400813,108.5224065
188,1.03E+01,1.94E+02,1.12E+02,10.67940697,189.0088829,70.79041001,11.20343423,184.3152409,51.63869686,11.49092294,178.5987124,108.4643816
189,1.03E+01,1.94E+02,1.12E+02,10.69231631,189.0321995,70.80273661,11.20265383,184.3546839,51.61601506,11.45113901,178.5008039,108.7068565
190,1.03E+01,1.94E+02,1.12E+02,10.63452231,189.0428481,70.72395704,11.15726026,184.3397855,51.61206608,11.45380561,178.5152268,108.6833525
191,1.03E+01,1.94E+02,1.12E+02,10.65909351,189.0523297,70.72718936,11.1817226,184.3430317,51.60891332,11.43439793,178.5221212,108.8695907
192,1.03E+01,1.95E+02,1.12E+02,10.66133341,189.11731,70.97174209,11.1836668,184.3955036,51.72089652,11.41253953,178.5124721,108.8694506
193,1.03E+01,1.95E+02,1.12E+02,10.63216824,189.1132128,70.77107532,11.15331822,184.3991277,51.67746345,11.44133302,178.5822513,108.9147645
194,1.03E+01,1.95E+02,1.12E+02,10.6535272,189.1175179,70.76018078,11.1715635,184.4061285,51.66049353,11.40184405,178.5420103,109.0211344
195,1.03E+01,1.95E+02,1.12E+02,10.64526807,189.1562167,70.6977345,11.16509636,184.4281502,51.57306745,11.42896939,178.5798289,108.926877
196,1.02E+01,1.95E+02,1.12E+02,10.57907005,189.1708734,70.66178992,11.09344206,184.3938423,51.58609717,11.33187545,178.5346576,108.991549
197,1.02E+01,1.95E+02,1.12E+02,10.57710628,189.1413786,70.73489016,11.09349529,184.3907886,51.69673742,11.37583441,178.529792,109.1228232
198,1.02E+01,1.95E+02,1.12E+02,10.61125716,189.2204981,70.61966682,11.12321149,184.4440602,51.5577418,11.38394907,178.589905,108.935564
199,1.02E+01,1.95E+02,1.12E+02,10.618963,189.3044391,70.68485475,11.14105076,184.5048167,51.64353906,11.37031107,178.5954356,109.0562664
200,1.02E+01,1.95E+02,1.12E+02,10.54071405,189.2459255,70.82025898,11.0565724,184.4718024,51.74198225,11.32813587,178.5894682,109.1759289
201,1.02E+01,1.95E+02,1.12E+02,10.58280486,189.3380285,70.70859723,11.09550157,184.512938,51.6623526,11.35021868,178.6149406,109.1257998
202,1.02E+01,1.95E+02,1.12E+02,10.55152344,189.2852673,70.76374778,11.06787306,184.494768,51.7160353,11.32954892,178.5551977,109.1471264
203,1.02E+01,1.95E+02,1.12E+02,10.57355275,189.3384306,70.62843229,11.09037445,184.502962,51.63002135,11.29990305,178.5810194,109.3788687
204,1.01E+01,1.95E+02,1.12E+02,10.52828993,189.2921003,70.73406716,11.0418542,184.4897375,51.71547916,11.29359564,178.5770354,109.3830528
205,1.02E+01,1.95E+02,1.12E+02,10.53730577,189.3544469,70.75488543,11.05542896,184.4965871,51.64163347,11.31395944,178.6384241,109.3796867
206,1.02E+01,1.95E+02,1.12E+02,10.54075962,189.3747638,70.72903751,11.05858685,184.5078997,51.72590007,11.26953056,178.6228017,109.4757644
207,1.01E+01,1.95E+02,1.12E+02,10.52213304,189.4052051,70.67717614,11.03987215,184.5314666,51.64108452,11.31325462,178.7094931,109.3742319
208,1.01E+01,1.95E+02,1.12E+02,10.50207108,189.403191,70.61741251,11.01702573,184.5432105,51.67411043,11.27989117,178.6973636,109.3198867
209,1.01E+01,1.95E+02,1.12E+02,10.48617219,189.404139,70.71548822,11.00202974,184.5129023,51.70996045,11.25368889,178.6107569,109.4839216
210,1.01E+01,1.95E+02,1.12E+02,10.49314229,189.4382593,70.50970925,11.0128047,184.5678784,51.51247068,11.25805076,178.6536249,109.515904
211,1.01E+01,1.95E+02,1.12E+02,10.49511998,189.4892546,70.67249091,11.00464939,184.5890145,51.68335628,11.22368566,178.6569589,109.4969615
212,1.02E+01,1.95E+02,1.12E+02,10.55422602,189.5846485,70.54106195,11.06654164,184.6350048,51.54428116,11.22211169,178.6488823,109.6233213
213,1.01E+01,1.95E+02,1.12E+02,10.50426229,189.542464,70.68135552,11.01830757,184.6333527,51.68004639,11.21762398,178.692365,109.7055052
214,1.01E+01,1.95E+02,1.12E+02,10.48297857,189.483484,70.62134716,10.99750968,184.5855152,51.64733566,11.21227667,178.6731995,109.8298562
215,1.01E+01,1.95E+02,1.12E+02,10.52312002,189.5926684,70.63004456,11.03297463,184.7118363,51.61010112,11.21746247,178.7220766,109.5529937
216,1.01E+01,1.95E+02,1.12E+02,10.47658818,189.5558353,70.74130797,10.98770604,184.6215879,51.69319474,11.20201429,178.7489238,109.8952364
217,1.01E+01,1.95E+02,1.12E+02,10.46935687,189.6371328,70.55432148,10.98073933,184.6801878,51.56068835,11.1758902,178.7312149,109.894615
218,1.01E+01,1.95E+02,1.12E+02,10.42602077,189.6110183,70.47916459,10.94061195,184.6450066,51.5799702,11.21850745,178.7802511,109.6648092
219,1.01E+01,1.95E+02,1.12E+02,10.4306618,189.607767,70.6309136,10.95081169,184.6798143,51.61371583,11.18037027,178.7282828,109.8577463
220,1.00E+01,1.95E+02,1.12E+02,10.3839807,189.6330182,70.52910403,10.89299826,184.6396732,51.61024827,11.18275296,178.7831558,109.7957315
221,1.01E+01,1.95E+02,1.12E+02,10.43127326,189.6889466,70.44174903,10.93852902,184.6892258,51.57406841,11.15155437,178.7704472,109.8025524
222,1.01E+01,1.95E+02,1.12E+02,10.42667497,189.7437089,70.48187389,10.93941809,184.7081756,51.65027071,11.17936196,178.8276325,109.7919142
223,1.01E+01,1.95E+02,1.12E+02,10.43550942,189.7575491,70.49450609,10.94671781,184.7578692,51.60887169,11.16298564,178.8027033,109.799129
224,1.01E+01,1.95E+02,1.12E+02,10.42999453,189.758239,70.42946965,10.94545879,184.7657593,51.54651309,11.14809379,178.8421707,109.9897313
225,1.00E+01,1.95E+02,1.12E+02,10.38999494,189.7625155,70.52177633,10.90294178,184.7732549,51.6073842,11.1454999,178.8242782,109.8787956
226,1.00E+01,1.95E+02,1.12E+02,10.42690178,189.8149737,70.44590442,10.93772455,184.8150602,51.65242358,11.14247744,178.8774346,110.0188194
227,1.00E+01,1.96E+02,1.12E+02,10.38229818,189.7895806,70.51551236,10.89842825,184.7786823,51.59302137,11.10884345,178.8460121,109.9996735
228,1.00E+01,1.96E+02,1.12E+02,10.388333,189.864503,70.48036882,10.89308129,184.8230909,51.58010586,11.12571863,178.8636056,109.9492362
229,9.95E+00,1.95E+02,1.12E+02,10.32627463,189.8267272,70.40197977,10.83505048,184.767559,51.51919429,11.10278899,178.8788924,110.1249894
230,1.00E+01,1.96E+02,1.12E+02,10.41130937,189.9061255,70.40806936,10.92152721,184.8634294,51.60994709,11.10755244,178.9348772,110.0859817
231,9.98E+00,1.96E+02,1.12E+02,10.34983672,189.8815974,70.2960425,10.86019958,184.8556463,51.48117326,11.08391049,178.8747343,110.0484631
232,1.00E+01,1.96E+02,1.12E+02,10.39037459,189.9540183,70.41253654,10.89974019,184.8868357,51.5830056,11.09271424,178.9367538,109.9893834
233,9.97E+00,1.96E+02,1.12E+02,10.34252313,189.9796462,70.36133403,10.84680143,184.8921482,51.60018655,11.0491461,178.8999487,110.176158
234,9.98E+00,1.96E+02,1.12E+02,10.34039422,189.976021,70.41614544,10.85235214,184.8830441,51.57491216,11.04121597,178.9213733,110.1745325
235,9.96E+00,1.96E+02,1.12E+02,10.33343329,189.9780413,70.35265796,10.84109521,184.865937,51.51296711,11.02338042,178.9290321,110.2677264
236,9.97E+00,1.96E+02,1.12E+02,10.3315019,190.0117618,70.3768969,10.84638645,184.9124898,51.58884862,11.01897109,178.9594762,110.2274668
237,9.96E+00,1.96E+02,1.12E+02,10.32630671,190.0787949,70.36943492,10.83000477,184.9675117,51.50259464,11.03977762,179.005555,110.3937037
238,1.00E+01,1.96E+02,1.11E+02,10.37768493,190.0996661,70.41768678,10.88217331,184.9969681,51.51583375,11.0467661,178.9833669,110.1914923
239,1.00E+01,1.96E+02,1.12E+02,10.39286246,190.0968671,70.42138594,10.90015351,184.9897203,51.55970426,11.02238868,179.0232547,110.1885957
240,9.98E+00,1.96E+02,1.12E+02,10.34895027,190.1457825,70.22207117,10.85395645,184.9833777,51.49947083,11.02032362,179.0041844,110.3403872
241,9.98E+00,1.96E+02,1.12E+02,10.34244311,190.1386867,70.28042419,10.85151839,184.995739,51.51529631,11.04458137,179.0484932,110.2711632
242,9.95E+00,1.96E+02,1.11E+02,10.30640702,190.1624604,70.29157453,10.8225058,184.9850314,51.54191239,11.02622621,179.0677119,110.2228133
243,9.92E+00,1.96E+02,1.12E+02,10.28691417,190.1658187,70.31312835,10.80017433,184.9886463,51.49208892,11.00468184,179.0649497,110.311878
244,9.94E+00,1.96E+02,1.12E+02,10.30860786,190.1655409,70.35321143,10.8135039,185.0005719,51.63879565,11.02123025,179.1144379,110.3759512
245,9.94E+00,1.96E+02,1.12E+02,10.30952077,190.2136893,70.36912419,10.81410128,185.032936,51.58554414,11.02585612,179.1680782,110.224619
246,9.94E+00,1.96E+02,1.12E+02,10.30962823,190.2601771,70.23930378,10.81187142,185.0458301,51.47881075,10.98689708,179.1492542,110.3313787
247,9.94E+00,1.96E+02,1.11E+02,10.29896858,190.2900604,70.20985299,10.79815572,185.1046198,51.43455728,11.00730848,179.1484672,110.4059811
248,9.89E+00,1.96E+02,1.11E+02,10.25971176,190.2814371,70.21679437,10.76464207,185.0755141,51.46429893,10.97497409,179.1308022,110.403692
249,9.89E+00,1.96E+02,1.11E+02,10.24643546,190.2764837,70.12879447,10.75740738,185.0846333,51.36957583,11.01618953,179.2140658,110.3456739
250,9.86E+00,1.96E+02,1.11E+02,10.22118999,190.2697734,70.26966678,10.71996811,185.0719846,51.52730376,11.0078683,179.2131204,110.2921136
251,9.94E+00,1.96E+02,1.11E+02,10.30601977,190.3992875,70.21362332,10.81234503,185.1448467,51.48739074,10.947797,179.2126252,110.5801806
252,9.90E+00,1.96E+02,1.11E+02,10.26817038,190.3896035,70.18679794,10.76758388,185.1460655,51.48108049,10.92987755,179.1752,110.5767309
253,9.90E+00,1.96E+02,1.11E+02,10.27045465,190.43454,70.00759676,10.77401697,185.176541,51.37805907,10.94818027,179.2265116,110.5044511
254,9.88E+00,1.96E+02,1.11E+02,10.23738624,190.4573717,70.13961886,10.74239393,185.2169642,51.43296765,10.93605098,179.2147462,110.6213763
255,9.91E+00,1.96E+02,1.11E+02,10.27612265,190.5129602,70.02165821,10.77233868,185.2308625,51.32661207,10.94709822,179.3002448,110.4512981
256,9.87E+00,1.96E+02,1.11E+02,10.24184209,190.480768,70.14023997,10.73493752,185.1922418,51.44424742,10.90805414,179.2461633,110.445422
257,9.93E+00,1.96E+02,1.11E+02,10.29029184,190.540874,70.0542689,10.78409379,185.2541692,51.32695549,10.91004911,179.2664947,110.6217222
258,9.87E+00,1.96E+02,1.11E+02,10.23578776,190.5002175,70.05376278,10.73532927,185.2217267,51.37970074,10.91109829,179.3059275,110.606552
259,9.85E+00,1.96E+02,1.11E+02,10.20704197,190.4974519,70.10409663,10.72139699,185.2307994,51.43539577,10.88479855,179.2981701,110.5696127
260,9.86E+00,1.97E+02,1.11E+02,10.22607442,190.5429399,69.99799957,10.73258088,185.2379609,51.43261343,10.88781264,179.3222184,110.7793938
261,9.84E+00,1.97E+02,1.11E+02,10.20571088,190.577018,70.02691197,10.71222366,185.2554902,51.37531157,10.92042938,179.3840657,110.5930186
262,9.86E+00,1.97E+02,1.11E+02,10.22064359,190.5851093,70.06885709,10.72400342,185.3102672,51.35859005,10.9216819,179.4024448,110.6835024
263,9.84E+00,1.97E+02,1.11E+02,10.20081652,190.6336557,69.9230635,10.70724053,185.2974841,51.39373619,10.89247026,179.4031317,110.5386409
264,9.83E+00,1.97E+02,1.11E+02,10.20035452,190.6693496,70.0184075,10.6995382,185.3126002,51.2835396,10.8918426,179.4217861,110.5384489
265,9.80E+00,1.97E+02,1.11E+02,10.17137217,190.6624628,69.9462058,10.66619937,185.3101079,51.34239584,10.86210938,179.4199632,110.6505578
266,9.82E+00,1.97E+02,1.11E+02,10.18642862,190.7011982,69.96808746,10.68920067,185.3172455,51.35953629,10.87658678,179.4617926,110.6884622
267,9.81E+00,1.97E+02,1.11E+02,10.18132959,190.6855651,69.98110524,10.67750091,185.3513426,51.35009689,10.85651466,179.4356395,110.8624606
268,9.83E+00,1.97E+02,1.11E+02,10.19651842,190.7889697,69.865675,10.68855843,185.3871619,51.3932672,10.84377713,179.4879707,110.8365642
269,9.79E+00,1.97E+02,1.11E+02,10.15939649,190.7451082,69.92735873,10.65722261,185.3720507,51.33573313,10.87519834,179.5151704,110.8228372
270,9.81E+00,1.97E+02,1.11E+02,10.18240522,190.7439092,69.88143451,10.67549938,185.3835412,51.33179321,10.83565426,179.472553,110.778645
271,9.82E+00,1.97E+02,1.11E+02,10.18199135,190.7832425,69.95285222,10.68320788,185.4152147,51.39021812,10.8331591,179.5125264,110.7549725
272,9.79E+00,1.97E+02,1.11E+02,10.15555828,190.816057,69.86611755,10.65689391,185.419535,51.29836443,10.81673184,179.4880773,110.8610325
273,9.81E+00,1.97E+02,1.11E+02,10.16779366,190.8447516,69.84964068,10.66694713,185.4971665,51.29118001,10.80555954,179.5088063,110.7869876
274,9.78E+00,1.97E+02,1.11E+02,10.13857678,190.8673805,69.87703255,10.64587632,185.4541422,51.28338163,10.78865765,179.5091473,110.9853614
275,9.77E+00,1.97E+02,1.11E+02,10.12520013,190.8824584,69.80034215,10.62889072,185.4631944,51.28267599,10.83722961,179.5852969,110.7456223
276,9.80E+00,1.97E+02,1.11E+02,10.16484189,190.9467896,69.69551806,10.66348274,185.513595,51.18424735,10.80674445,179.5364055,110.7327049
277,9.81E+00,1.97E+02,1.11E+02,10.17015785,191.0159349,69.70421123,10.67011552,185.58114,51.23475042,10.81762284,179.5938479,110.8866634
278,9.78E+00,1.97E+02,1.11E+02,10.13999839,191.0160461,69.75770843,10.63803794,185.5512702,51.24426334,10.76764001,179.5123542,110.9579966
279,9.79E+00,1.97E+02,1.11E+02,10.15094327,191.0267268,69.74887324,10.64152151,185.5296514,51.24416122,10.80491615,179.631393,111.034665
280,9.77E+00,1.97E+02,1.11E+02,10.13759361,191.0038469,69.745292,10.62897691,185.5166297,51.26475478,10.79518975,179.6375729,111.023679
281,9.76E+00,1.97E+02,1.11E+02,10.11778947,191.0640846,69.82279651,10.61110616,185.5681674,51.22848108,10.80000744,179.6852156,110.8615022
282,9.73E+00,1.97E+02,1.11E+02,10.09784614,191.0208889,69.74115847,10.59495475,185.558806,51.20019823,10.77978541,179.677537,110.9197164
283,9.76E+00,1.97E+02,1.11E+02,10.11299331,191.1049492,69.7501653,10.60938436,185.5885253,51.26808346,10.7218701,179.6790483,111.0514891
284,9.76E+00,1.97E+02,1.10E+02,10.12012419,191.1562466,69.55241801,10.60855835,185.5717456,51.15512394,10.80310022,179.7313606,111.0174502
285,9.71E+00,1.97E+02,1.11E+02,10.07383228,191.1083452,69.71061081,10.57533094,185.5818011,51.24853504,10.77699178,179.7393477,110.788292
286,9.73E+00,1.97E+02,1.11E+02,10.08934849,191.1846226,69.60971562,10.59527815,185.6599117,51.13390323,10.73286291,179.6930571,111.1446847
287,9.72E+00,1.97E+02,1.11E+02,10.09111403,191.197817,69.62242889,10.58382105,185.6600236,51.18757492,10.72925552,179.725175,111.1773985
288,9.75E+00,1.97E+02,1.10E+02,10.1013287,191.2474332,69.56764342,10.59743231,185.702896,51.18977554,10.72981435,179.7765113,111.0737658
289,9.74E+00,1.97E+02,1.11E+02,10.10492769,191.2860168,69.63975451,10.59678866,185.6817608,51.16872903,10.6955889,179.7471335,111.0939489
290,9.75E+00,1.97E+02,1.11E+02,10.1052584,191.2614496,69.62760288,10.59983022,185.7078223,51.13282214,10.75332375,179.8610924,111.1650255
291,9.71E+00,1.97E+02,1.10E+02,10.06373158,191.2451364,69.64871666,10.56687155,185.703662,51.18062511,10.70225661,179.8211038,111.2619781
292,9.71E+00,1.97E+02,1.10E+02,10.06021296,191.2558577,69.55312042,10.55831796,185.6909205,51.12799573,10.71133507,179.8311209,110.9965551
293,9.72E+00,1.97E+02,1.10E+02,10.0881116,191.316655,69.55461042,10.58588832,185.7321401,51.16777473,10.71692303,179.8079097,111.1873651
294,9.70E+00,1.97E+02,1.10E+02,10.06780339,191.3259585,69.5615804,10.55941744,185.7444797,51.06966484,10.72854184,179.8605343,110.9792296
295,9.73E+00,1.98E+02,1.10E+02,10.08508966,191.374528,69.56982809,10.57851976,185.745761,51.19810955,10.68325982,179.8797811,110.9633787
296,9.65E+00,1.97E+02,1.11E+02,10.01302366,191.3255323,69.57184628,10.50987441,185.7629636,51.18975167,10.68293793,179.9424364,111.2256838
297,9.75E+00,1.98E+02,1.10E+02,10.10054701,191.3929697,69.57345143,10.59866348,185.8124674,51.12774899,10.7109462,179.9439637,111.0921104
298,9.65E+00,1.98E+02,1.10E+02,10.01715206,191.3918874,69.56708002,10.51932338,185.7326067,51.13605609,10.71486802,179.960335,111.0445522
299,9.65E+00,1.98E+02,1.10E+02,9.999791365,191.4001239,69.52637517,10.50042793,185.7641503,51.12554114,10.70199557,179.9519291,111.2446183
300,9.44E+00,1.97E+02,1.10E+02,9.791794635,190.5631868,69.50760983,10.28719413,185.0178234,51.15416944,10.45653521,179.0794517,111.2346263
301,9.36E+00,1.96E+02,1.10E+02,9.729794571,190.2257249,69.60460792,10.22259041,184.6569553,51.30909721,10.41582914,178.7480206,111.8441001
302,9.35E+00,1.96E+02,1.10E+02,9.705341021,190.1015023,69.73278887,10.19262306,184.5497214,51.41043783,10.35990937,178.5889673,112.269856
303,9.30E+00,1.96E+02,1.10E+02,9.667621705,190.0105657,69.82570586,10.15579505,184.4425933,51.54943511,10.38460652,178.5415563,112.2254683
304,9.32E+00,1.96E+02,1.10E+02,9.676705527,189.9939094,69.85226988,10.1627303,184.3771764,51.61786485,10.37536271,178.4918982,112.2994309
305,9.32E+00,1.96E+02,1.11E+02,9.676579006,189.9465719,69.98849929,10.16796729,184.3511583,51.71895263,10.33875204,178.3993518,112.5680359
306,9.31E+00,1.96E+02,1.11E+02,9.671749139,189.9539915,69.92466532,10.16037301,184.3590986,51.68243367,10.36927075,178.4127186,112.562011
307,9.32E+00,1.96E+02,1.11E+02,9.674133932,189.9191898,69.98256523,10.16358736,184.2672194,51.73238909,10.35276344,178.3734664,112.5759799
308,9.30E+00,1.96E+02,1.11E+02,9.663316042,189.8536623,69.97880257,10.14782383,184.2837923,51.68151157,10.33014539,178.3312454,112.8123599
309,9.35E+00,1.96E+02,1.11E+02,9.709678347,189.9284099,70.01873396,10.19799693,184.3462092,51.73125501,10.32444676,178.2838993,112.5947853
310,9.31E+00,1.96E+02,1.11E+02,9.662510305,189.8482292,70.16596202,10.15202997,184.251154,51.82191182,10.32213478,178.2675687,112.7542783
311,9.27E+00,1.96E+02,1.11E+02,9.625942499,189.7593406,70.15840255,10.11940469,184.1825034,51.85267721,10.358845,178.3348655,112.869127
312,9.33E+00,1.96E+02,1.11E+02,9.679784985,189.8211654,70.14708174,10.16800418,184.2476861,51.90881802,10.29400029,178.2700792,112.8926501
313,9.32E+00,1.96E+02,1.11E+02,9.675080661,189.8012271,70.15166051,10.15982826,184.2157746,51.89527793,10.31314278,178.2235576,112.922918
314,9.34E+00,1.96E+02,1.11E+02,9.69240594,189.8389137,70.23513923,10.17385343,184.2032509,51.88263194,10.30488138,178.226082,112.9311202
315,9.28E+00,1.96E+02,1.11E+02,9.629716179,189.7984234,70.18990792,10.11398884,184.1730585,51.98222826,10.31866351,178.2633038,112.9943355
316,9.28E+00,1.96E+02,1.11E+02,9.634910373,189.7838088,70.2467194,10.11940358,184.1496919,51.94694147,10.28835675,178.1672559,112.9253628
317,9.28E+00,1.96E+02,1.11E+02,9.636587339,189.7609857,70.21241079,10.12046228,184.1388633,51.92731288,10.27549064,178.1695336,113.2106827
318,9.26E+00,1.96E+02,1.11E+02,9.61240048,189.6903571,70.31784856,10.09681484,184.0473561,51.97553748,10.28052882,178.1909123,113.1741717
319,9.28E+00,1.96E+02,1.11E+02,9.627046429,189.726326,70.19438042,10.10819697,184.0639839,52.00254671,10.24225296,178.13689,113.3022106
320,9.27E+00,1.96E+02,1.11E+02,9.622809097,189.7375657,70.27909828,10.10933468,184.0958236,52.0615805,10.26490016,178.206913,113.2066844
321,9.27E+00,1.96E+02,1.11E+02,9.613857856,189.7028486,70.29712877,10.10140501,184.0520644,52.06279704,10.29914135,178.1701929,113.2346529
322,9.28E+00,1.96E+02,1.11E+02,9.625102562,189.71248,70.32917449,10.10926211,184.0435635,52.10977449,10.27988682,178.2013809,113.0713764
323,9.29E+00,1.96E+02,1.11E+02,9.645143763,189.7334927,70.32651352,10.12730495,184.0920852,52.0442813,10.26048356,178.159143,113.2228771
324,9.23E+00,1.96E+02,1.11E+02,9.581947102,189.6560471,70.32854665,10.06951277,184.0388076,52.16787027,10.28482988,178.161088,113.2240708
325,9.30E+00,1.96E+02,1.11E+02,9.653992115,189.7381147,70.34861114,10.13880645,184.0763453,52.06170302,10.25450292,178.1370186,113.2371708
326,9.27E+00,1.96E+02,1.11E+02,9.617947838,189.674258,70.437661,10.10055441,184.0437385,52.16074373,10.29516432,178.1737771,113.2556812
327,9.28E+00,1.96E+02,1.11E+02,9.628605662,189.6974275,70.26569766,10.10890284,184.0519631,52.08527308,10.23747512,178.0701409,113.2953545
328,9.27E+00,1.96E+02,1.11E+02,9.621067756,189.7349509,70.30131042,10.10213208,184.0325004,52.20023504,10.29868932,178.1399824,113.2872095
329,9.26E+00,1.96E+02,1.11E+02,9.615694936,189.6703052,70.47876618,10.09343299,183.9846125,52.17761309,10.2656197,178.1657981,113.3324816
330,9.25E+00,1.96E+02,1.11E+02,9.604313376,189.709961,70.35352415,10.08943627,184.0231852,52.2066809,10.24515364,178.0827375,113.3748448
331,9.24E+00,1.96E+02,1.11E+02,9.594350487,189.6514557,70.45270382,10.07350192,183.9510639,52.22718265,10.26211313,178.1145687,113.4739418
332,9.24E+00,1.96E+02,1.11E+02,9.590581635,189.6395381,70.39575571,10.07353178,183.9661177,52.24729094,10.23839537,178.0752692,113.5891998
333,9.24E+00,1.96E+02,1.11E+02,9.586257714,189.6389932,70.54189379,10.06749473,183.9556894,52.31751864,10.25871637,178.1405917,113.5201144
334,9.24E+00,1.96E+02,1.11E+02,9.586867469,189.6524285,70.47511679,10.06544941,183.959147,52.2651029,10.24838965,178.1113141,113.5357166
335,9.24E+00,1.96E+02,1.11E+02,9.583433371,189.6306654,70.45967806,10.06602567,183.9164595,52.3619293,10.21965525,178.0577402,113.49858
336,9.24E+00,1.96E+02,1.11E+02,9.591479844,189.6383523,70.47779193,10.06943473,183.9679991,52.27654877,10.22774106,178.0445287,113.6401813
337,9.22E+00,1.96E+02,1.11E+02,9.568121357,189.5910487,70.48803011,10.05257838,183.9143659,52.30833372,10.22533756,178.0232697,113.6418581
338,9.26E+00,1.96E+02,1.11E+02,9.612634835,189.6715967,70.45389396,10.08989288,183.9339687,52.2586558,10.24816379,178.0696665,113.5475354
339,9.26E+00,1.96E+02,1.11E+02,9.604925278,189.6603236,70.51669519,10.0883482,183.9658176,52.31456293,10.1949563,178.0295838,113.674262
340,9.23E+00,1.96E+02,1.11E+02,9.578245476,189.6524443,70.55289099,10.05730824,183.9009497,52.40839353,10.19195809,178.0425284,113.756882
341,9.22E+00,1.96E+02,1.11E+02,9.569334925,189.6364827,70.53690068,10.05019324,183.9284891,52.34067927,10.1981153,178.0225041,113.9142137
342,9.23E+00,1.96E+02,1.11E+02,9.576906517,189.6004906,70.64329838,10.05711703,183.8709797,52.47842787,10.20816132,178.0393416,113.7862595
343,9.26E+00,1.96E+02,1.11E+02,9.605185768,189.6581447,70.61988248,10.08471442,183.9310507,52.38085714,10.23358135,178.0876313,113.7304209
344,9.21E+00,1.96E+02,1.11E+02,9.567603649,189.5993508,70.5306427,10.04611652,183.8727241,52.38763234,10.24978766,178.0943085,113.6909562
345,9.21E+00,1.96E+02,1.11E+02,9.565122463,189.6094795,70.65064811,10.04057158,183.8838209,52.44965151,10.21935528,178.0393452,113.7165834
346,9.22E+00,1.96E+02,1.11E+02,9.57329149,189.6126855,70.61187611,10.05219375,183.8992259,52.47594892,10.2102552,178.0325638,113.8104682
347,9.22E+00,1.96E+02,1.11E+02,9.569368763,189.6026051,70.6312838,10.05779529,183.8796066,52.44961898,10.19870445,178.0533079,113.8402178
348,9.23E+00,1.96E+02,1.11E+02,9.575599387,189.6195961,70.63839956,10.05634205,183.8991964,52.44979543,10.24082215,178.0522263,113.7730509
349,9.22E+00,1.96E+02,1.11E+02,9.569266627,189.60484,70.53328846,10.04404731,183.833768,52.4766071,10.20731196,178.0403042,113.8791358
350,9.21E+00,1.96E+02,1.11E+02,9.555132607,189.6250677,70.66397889,10.0274143,183.8471705,52.51143785,10.18332989,178.0161938,113.7860945
351,9.21E+00,1.96E+02,1.11E+02,9.557587995,189.5882048,70.53402917,10.03838495,183.8513941,52.3881289,10.2148493,177.9989932,113.9881079
352,9.25E+00,1.96E+02,1.11E+02,9.59294706,189.6573977,70.63697956,10.07069154,183.8878821,52.49695329,10.22652428,178.0639538,113.8269448
353,9.21E+00,1.96E+02,1.11E+02,9.564237629,189.6030859,70.65722676,10.03842591,183.8800038,52.51198961,10.19514798,177.9932691,113.8072586
354,9.21E+00,1.96E+02,1.11E+02,9.561577484,189.555462,70.71353235,10.04031536,183.8221033,52.55059511,10.2115846,178.0301881,113.9076579
355,9.20E+00,1.96E+02,1.11E+02,9.544142053,189.6000967,70.61167203,10.03066863,183.8234781,52.52940568,10.16571248,177.9840099,114.0124028
356,9.20E+00,1.96E+02,1.11E+02,9.544074117,189.5694427,70.67342431,10.02361877,183.8193935,52.52896914,10.24657484,178.0641103,113.9519082
357,9.19E+00,1.96E+02,1.11E+02,9.534327844,189.5764973,70.65006064,10.01633282,183.815479,52.61483508,10.19268239,177.9977712,114.0168572
358,9.19E+00,1.96E+02,1.11E+02,9.536304288,189.5852067,70.71998639,10.01461426,183.8045289,52.53376079,10.24943679,178.0942759,113.9705651
359,9.23E+00,1.96E+02,1.11E+02,9.575247892,189.5912825,70.75945098,10.05872747,183.8124047,52.60684732,10.16146159,177.9832972,113.9727316
360,9.18E+00,1.96E+02,1.11E+02,9.528664633,189.5787705,70.77831237,10.00645997,183.7951762,52.52456027,10.09991121,177.8942816,114.2476428
361,9.20E+00,1.96E+02,1.11E+02,9.545234132,189.5798546,70.65069322,10.02239359,183.7711029,52.57685668,10.20929044,178.0557951,114.1961142
362,9.20E+00,1.96E+02,1.11E+02,9.547807146,189.5725148,70.79362934,10.0212899,183.7796647,52.61679566,10.15001827,177.9344965,114.0270224
363,9.20E+00,1.96E+02,1.11E+02,9.546392768,189.5839004,70.8136351,10.01940145,183.785301,52.68854816,10.16770238,177.9910551,114.2788911
364,9.14E+00,1.96E+02,1.11E+02,9.491419758,189.5201315,70.70250518,9.97016158,183.7301065,52.59527917,10.14343782,177.9538908,114.2344294
365,9.18E+00,1.96E+02,1.11E+02,9.534523274,189.563094,70.73311318,10.01639591,183.7801165,52.6218241,10.17052398,177.9802572,114.1131652
366,9.19E+00,1.96E+02,1.11E+02,9.530977034,189.5813588,70.74161389,10.01013448,183.7612813,52.68318773,10.16080599,177.9298042,114.218193
367,9.16E+00,1.96E+02,1.11E+02,9.517687675,189.5482319,70.71480893,9.98751588,183.741674,52.59890544,10.1688033,177.9752013,114.1709745
368,9.16E+00,1.96E+02,1.11E+02,9.513062066,189.5774006,70.87713842,9.991845547,183.7598944,52.70296938,10.13796859,177.910967,114.2458651
369,9.19E+00,1.96E+02,1.11E+02,9.533158131,189.5837895,70.7962132,10.00909586,183.7938743,52.62733176,10.1559041,177.9680426,114.3487474
370,9.16E+00,1.96E+02,1.11E+02,9.506992966,189.5306255,70.7185978,9.989492886,183.6990319,52.65823083,10.15797898,177.9793162,114.2541302
371,9.20E+00,1.96E+02,1.11E+02,9.542946869,189.5940607,70.75167808,10.01757269,183.765732,52.63971411,10.16041851,177.9698356,114.3318375
372,9.16E+00,1.96E+02,1.11E+02,9.508483804,189.5508017,70.81104729,9.984452996,183.7525631,52.73346436,10.15919476,177.9898557,114.2938158
373,9.15E+00,1.96E+02,1.11E+02,9.50708737,189.5666854,70.77704714,9.976940717,183.7761787,52.71714047,10.14698703,177.9563737,114.4357351
374,9.11E+00,1.96E+02,1.11E+02,9.464295994,189.5109301,70.8667538,9.936254658,183.6743148,52.75781027,10.12828986,177.9287151,114.3444958
375,9.18E+00,1.96E+02,1.11E+02,9.521468965,189.5542429,70.7933388,9.999793004,183.7516676,52.66491245,10.11678505,177.9154476,114.3054574
376,9.14E+00,1.96E+02,1.11E+02,9.484646587,189.5241757,70.84705071,9.96602477,183.7169013,52.70869935,10.11874972,177.9305607,114.5372295
377,9.19E+00,1.96E+02,1.11E+02,9.541653824,189.5920603,70.88312523,10.0133643,183.7245212,52.81799089,10.13527843,177.9667432,114.4026524
378,9.16E+00,1.96E+02,1.11E+02,9.501476254,189.5547073,70.88052161,9.976627003,183.6990656,52.82665002,10.15802191,177.9936706,114.4018682
379,9.14E+00,1.96E+02,1.11E+02,9.493071233,189.5080277,70.88313356,9.969001677,183.6709578,52.71746672,10.13845472,177.9544329,114.521751
380,9.13E+00,1.96E+02,1.11E+02,9.480066828,189.5057987,70.87497895,9.957331027,183.6855007,52.78968999,10.12997963,177.8920226,114.2338553
381,9.15E+00,1.96E+02,1.11E+02,9.500211716,189.558314,70.821204,9.977271789,183.7144293,52.76467385,10.12063887,177.9062983,114.5089855
382,9.13E+00,1.96E+02,1.11E+02,9.471922552,189.5308103,70.95320106,9.950216181,183.6823342,52.83403048,10.11970953,177.9857802,114.3968957
383,9.14E+00,1.96E+02,1.11E+02,9.48985426,189.544456,70.95139199,9.960730528,183.6600051,52.89197486,10.1467389,177.9433445,114.3827377
384,9.16E+00,1.96E+02,1.11E+02,9.503284816,189.5431249,70.9176939,9.974188081,183.680337,52.81749414,10.14206451,177.9260305,114.6001414
385,9.18E+00,1.96E+02,1.11E+02,9.520412773,189.6333864,70.87123918,9.995766068,183.6847476,52.75484915,10.11423088,177.9037978,114.4385614
386,9.18E+00,1.96E+02,1.11E+02,9.51587724,189.5459887,70.82573465,9.993155802,183.6582222,52.88285704,10.08091831,177.9034154,114.5530625
387,9.13E+00,1.96E+02,1.11E+02,9.471548922,189.528032,70.97489788,9.952151166,183.6735335,52.90254311,10.10842561,177.903052,114.7425966
388,9.14E+00,1.96E+02,1.11E+02,9.493606778,189.5540788,70.80305798,9.969237308,183.6727124,52.83443621,10.10730594,177.9234509,114.6793234
389,9.14E+00,1.96E+02,1.11E+02,9.486437445,189.5677067,70.86829333,9.962465863,183.6683901,52.79578231,10.08955909,177.8961189,114.4581838
390,9.13E+00,1.96E+02,1.11E+02,9.478830577,189.5206624,70.93414318,9.955484102,183.6347115,52.84953357,10.106761,177.9305337,114.7739699
391,9.12E+00,1.96E+02,1.11E+02,9.463290845,189.5098538,70.96569844,9.933965766,183.6437344,52.90970866,10.09851014,177.8623243,114.7453462
392,9.11E+00,1.96E+02,1.11E+02,9.461638157,189.5369913,70.98942957,9.931431575,183.6477719,52.93878557,10.08450667,177.8733833,114.7164424
393,9.12E+00,1.96E+02,1.11E+02,9.470953839,189.5214222,70.87444035,9.943122976,183.6406099,52.84263249,10.08696816,177.878172,114.7925881
394,9.11E+00,1.96E+02,1.11E+02,9.459071614,189.5363182,71.04372981,9.935124314,183.6354113,52.914065,10.03560613,177.7963135,114.7488546
395,9.14E+00,1.96E+02,1.11E+02,9.483989163,189.54773,70.99147957,9.954855347,183.6543256,52.94076524,10.08562638,177.9071629,114.8608362
396,9.11E+00,1.96E+02,1.11E+02,9.4651427,189.4917214,70.93135501,9.941039046,183.6074648,52.95054405,10.10210582,177.8891989,114.6974737
397,9.14E+00,1.96E+02,1.11E+02,9.486835807,189.576644,70.99235069,9.951016993,183.6776878,52.96907151,10.07063772,177.8828491,114.8083912
398,9.13E+00,1.96E+02,1.11E+02,9.469544983,189.5280648,70.90120474,9.942366096,183.6452177,52.87952325,10.10022533,177.9104776,114.6656719
399,9.13E+00,1.96E+02,1.11E+02,9.479835628,189.5644875,70.98387995,9.953968459,183.6812443,52.97074043,10.08456357,177.8854633,114.7526383
400,9.15E+00,1.96E+02,1.11E+02,9.497800499,189.5546441,71.0121827,9.966856859,183.6796805,52.9733973,10.0860586,177.8848132,114.8662711
401,9.08E+00,1.96E+02,1.11E+02,9.429637327,189.533536,71.01468056,9.905312636,183.6297159,52.95681555,10.04031036,177.8131922,114.8514242
402,9.12E+00,1.96E+02,1.12E+02,9.469045634,189.5061156,70.99517705,9.944426718,183.584031,52.98452049,10.06792155,177.9115401,114.8552522
403,9.07E+00,1.96E+02,1.12E+02,9.414372953,189.4780343,71.06405123,9.884924566,183.556398,53.01470711,10.03809583,177.8646554,114.8613121
404,9.13E+00,1.96E+02,1.12E+02,9.470866932,189.5398225,71.05349258,9.949462045,183.6515357,52.9975805,10.0298089,177.9016467,114.8839699
405,9.10E+00,1.96E+02,1.11E+02,9.442614643,189.5031834,71.01788357,9.918930831,183.5810515,52.96352784,10.07634867,177.8933066,114.8667791
406,9.11E+00,1.96E+02,1.11E+02,9.453705719,189.51926,70.98792635,9.926353137,183.6171024,52.97301002,10.0623548,177.8672993,114.8936013
407,9.13E+00,1.96E+02,1.11E+02,9.473954587,189.5522292,71.03281074,9.944873184,183.5914527,52.97775224,10.0533867,177.8543905,114.9888042
408,9.13E+00,1.96E+02,1.11E+02,9.47302584,189.5757203,70.98552054,9.93907212,183.6443914,53.01660139,10.08607389,177.951721,114.9305009
409,9.10E+00,1.96E+02,1.11E+02,9.450052472,189.4778048,70.99998709,9.919791667,183.5820173,52.92786484,10.06368826,177.9057348,114.9295199
410,9.08E+00,1.96E+02,1.11E+02,9.419399765,189.5313356,70.97630146,9.890281198,183.6071606,52.96357981,10.05242807,177.9115279,114.8292113
411,9.06E+00,1.96E+02,1.12E+02,9.40565032,189.4683559,71.08063116,9.87791861,183.5590956,53.12026035,10.05595218,177.8804926,114.9142981
412,9.09E+00,1.96E+02,1.11E+02,9.43405013,189.5312459,71.07853374,9.909641193,183.5788796,53.03557921,10.05373386,177.8586945,115.0853466
413,9.10E+00,1.96E+02,1.11E+02,9.43789198,189.5434745,71.02595712,9.911401524,183.626472,52.97065173,10.03167497,177.8331839,115.0092302
414,9.12E+00,1.96E+02,1.11E+02,9.461428315,189.6028255,71.0135009,9.933751649,183.6581893,53.05634187,10.07295854,177.9274472,115.0459243
415,9.09E+00,1.96E+02,1.11E+02,9.432944601,189.5233197,71.04879037,9.908963815,183.5857096,53.06559462,10.04116839,177.8245625,114.9192876
416,9.10E+00,1.96E+02,1.12E+02,9.445989286,189.5959966,71.02855225,9.92144612,183.6542661,53.09954075,10.03327299,177.8419243,115.0672444
417,9.08E+00,1.96E+02,1.12E+02,9.425259028,189.5037469,71.09316962,9.894438,183.5307343,53.093488,10.04150038,177.9017439,115.1778386
418,9.06E+00,1.96E+02,1.11E+02,9.408882909,189.4919862,71.03935719,9.878276121,183.5726077,53.06436861,10.02366527,177.8228935,115.1014143
419,9.09E+00,1.96E+02,1.12E+02,9.436862975,189.5521962,71.10059321,9.910721808,183.5723772,53.14228113,10.03971817,177.8713283,115.1444962
420,9.05E+00,1.96E+02,1.11E+02,9.399211732,189.5053515,71.06734486,9.872324469,183.5492108,53.13590735,10.03564991,177.8528925,115.0789848
421,9.07E+00,1.96E+02,1.11E+02,9.419322611,189.4904177,71.08624197,9.886773163,183.5254587,53.06330831,10.02160764,177.8597515,115.0398113
422,9.07E+00,1.96E+02,1.11E+02,9.406315466,189.5141518,71.06731689,9.878826205,183.5638501,53.11616191,10.01126562,177.8261171,115.1735977
423,9.05E+00,1.96E+02,1.12E+02,9.395442288,189.4762887,71.12617328,9.866400088,183.5368598,53.06266123,9.970406635,177.792584,115.3561194
424,9.05E+00,1.96E+02,1.12E+02,9.402792896,189.5129209,71.1933868,9.874684133,183.5287667,53.16851114,10.00869726,177.8351309,115.2964776
425,9.08E+00,1.96E+02,1.11E+02,9.432527117,189.5859102,71.06735629,9.899945758,183.5762469,53.08110117,10.01531546,177.8739453,115.2087241
426,9.05E+00,1.96E+02,1.11E+02,9.393885573,189.5076266,71.13536307,9.862209995,183.5384351,53.15642415,10.02825034,177.8688227,115.3043194
427,9.06E+00,1.96E+02,1.12E+02,9.401204926,189.5325498,71.20971339,9.877379672,183.5620985,53.12955974,10.0385222,177.9152758,115.1144104
428,9.08E+00,1.96E+02,1.12E+02,9.416759711,189.5400657,71.12724785,9.891598344,183.572939,53.22722964,10.02901951,177.9092228,114.9438965
429,9.06E+00,1.96E+02,1.12E+02,9.402430671,189.5368045,71.15611044,9.874879666,183.5480381,53.20334169,9.993524507,177.8161131,115.4876539
430,9.08E+00,1.96E+02,1.12E+02,9.424340796,189.5507125,71.02253848,9.892516679,183.5351832,53.16330811,10.00532719,177.851867,115.2977061
431,9.09E+00,1.96E+02,1.11E+02,9.428405512,189.5889371,71.08386907,9.90232677,183.5746375,53.17613717,10.00054577,177.8933284,115.1924747
432,9.04E+00,1.96E+02,1.12E+02,9.379579476,189.4713803,71.10242063,9.857141216,183.5022545,53.18371382,9.996071463,177.8546902,115.3078696
433,9.07E+00,1.96E+02,1.12E+02,9.40752963,189.5355567,71.1520349,9.882068429,183.5329799,53.18338613,10.00754011,177.9183083,115.1012733
434,9.05E+00,1.96E+02,1.11E+02,9.389600001,189.5320061,71.08319213,9.859064635,183.5447388,53.12930689,10.01825765,177.9278649,115.1739895
435,9.06E+00,1.96E+02,1.11E+02,9.399680216,189.5235812,71.12402629,9.876276202,183.5187243,53.1708205,9.962416292,177.8132814,115.4224821
436,9.07E+00,1.96E+02,1.11E+02,9.411864799,189.5468174,71.05021272,9.886345462,183.5651968,53.09464399,9.993954429,177.8324066,115.4394446
437,9.04E+00,1.96E+02,1.11E+02,9.379685695,189.5360199,71.20073336,9.852582188,183.52684,53.18048491,9.96215721,177.8145807,115.3142149
438,9.07E+00,1.96E+02,1.12E+02,9.418282137,189.5812513,71.16920217,9.891772265,183.5700661,53.19677582,9.974552624,177.8784365,115.504959
439,9.05E+00,1.96E+02,1.12E+02,9.390530694,189.5159745,71.22937579,9.858557706,183.5204001,53.27033738,9.99779868,177.8605767,115.389505
440,9.06E+00,1.96E+02,1.11E+02,9.398651783,189.5846924,71.2309845,9.871322588,183.5219668,53.20574257,9.948851889,177.8089795,115.487429
441,9.01E+00,1.96E+02,1.12E+02,9.353676454,189.485198,71.2162616,9.819410882,183.505487,53.23363804,9.961649768,177.8273754,115.6849473
442,9.04E+00,1.96E+02,1.11E+02,9.38897553,189.5602476,71.16403014,9.862953895,183.5176227,53.20367823,9.975312047,177.8380384,115.5074353
443,9.02E+00,1.96E+02,1.12E+02,9.367603038,189.5155709,71.19041975,9.842534202,183.4994085,53.22010083,9.989092289,177.8809347,115.4711915
444,9.06E+00,1.96E+02,1.12E+02,9.396836222,189.5623739,71.25320102,9.868728041,183.5491969,53.24655535,9.98281787,177.8666791,115.4130641
445,9.03E+00,1.96E+02,1.12E+02,9.37338249,189.4997473,71.26283851,9.847215701,183.505785,53.3084429,9.97455484,177.8132721,115.4505127
446,9.03E+00,1.96E+02,1.12E+02,9.37940575,189.5376319,71.14394034,9.849345784,183.4997026,53.14199594,9.949369812,177.8637214,115.4773648
447,9.01E+00,1.96E+02,1.12E+02,9.352425076,189.5109107,71.20887185,9.820142355,183.4582074,53.28054551,9.973028716,177.8425486,115.5046352
448,9.03E+00,1.96E+02,1.12E+02,9.378440314,189.52289,71.21496825,9.841407551,183.5066182,53.30019228,9.974028837,177.8260703,115.5814308
449,9.02E+00,1.96E+02,1.12E+02,9.362157191,189.5228135,71.28243306,9.833571326,183.4638004,53.29574415,9.985767223,177.8679554,115.6054151
450,8.94E+00,1.96E+02,1.11E+02,9.278133016,189.171015,71.1086925,9.742194137,183.1457523,53.2594378,9.862863365,177.3583096,115.4777725
451,8.90E+00,1.95E+02,1.12E+02,9.243760955,189.0108005,71.20151794,9.709767053,182.9384913,53.36803403,9.791867682,177.1532242,115.8903372
452,8.87E+00,1.95E+02,1.12E+02,9.213977339,188.863908,71.33582235,9.685943907,182.8433141,53.38374393,9.820481873,177.0906962,115.9021989
453,8.84E+00,1.95E+02,1.12E+02,9.173309336,188.7202562,71.43259759,9.642741658,182.7082204,53.586451,9.804250624,177.0459106,116.1726259
454,8.85E+00,1.95E+02,1.12E+02,9.190545116,188.7381863,71.37488063,9.65853742,182.7413731,53.42595817,9.791432914,177.0534434,116.3719899
455,8.85E+00,1.95E+02,1.12E+02,9.190419535,188.725642,71.35488195,9.655861688,182.7283016,53.4526053,9.767130847,176.9579713,116.308986
456,8.85E+00,1.95E+02,1.12E+02,9.189346744,188.7306145,71.50860373,9.659087621,182.6791969,53.58838401,9.797929016,176.9684298,116.2788322
457,8.86E+00,1.95E+02,1.12E+02,9.198506404,188.7261708,71.51246549,9.65892064,182.7189234,53.6196157,9.80816959,176.9548558,116.4074899
458,8.85E+00,1.95E+02,1.12E+02,9.186835113,188.6796933,71.47469862,9.65887904,182.6631614,53.53974416,9.765696589,176.9285993,116.4116263
459,8.83E+00,1.95E+02,1.12E+02,9.175170537,188.6684973,71.45958557,9.631739147,182.6201992,53.62098293,9.807284477,176.9766951,116.3473563
460,8.87E+00,1.95E+02,1.12E+02,9.200142601,188.6601202,71.4359796,9.668316274,182.6955651,53.59604044,9.775502513,176.9646325,116.3988667
461,8.87E+00,1.95E+02,1.12E+02,9.208160645,188.6935786,71.52468481,9.673322066,182.644965,53.65737614,9.795678158,176.9554532,116.4404346
462,8.89E+00,1.95E+02,1.12E+02,9.231110358,188.7047861,71.50072898,9.698993018,182.6714733,53.62083369,9.748829176,176.906,116.4493016
463,8.81E+00,1.95E+02,1.12E+02,9.158129443,188.5680413,71.59489214,9.623083643,182.5701594,53.70622574,9.770765265,176.8666071,116.5928725
464,8.84E+00,1.95E+02,1.12E+02,9.180118443,188.5974204,71.78596997,9.650050887,182.5527799,53.7933504,9.809612602,176.9518368,116.558156
465,8.84E+00,1.95E+02,1.12E+02,9.182119325,188.6263941,71.53766343,9.647486721,182.5895511,53.71303112,9.812296501,176.911189,116.4563437
466,8.85E+00,1.95E+02,1.12E+02,9.190805284,188.5846311,71.63949037,9.656050755,182.5523212,53.72377298,9.779849947,176.9137468,116.3140111
467,8.85E+00,1.95E+02,1.12E+02,9.187425525,188.5933635,71.55023714,9.654055674,182.5735725,53.63645037,9.804447776,176.9687233,116.407438
468,8.87E+00,1.95E+02,1.12E+02,9.205646319,188.6140641,71.52713877,9.670900311,182.5593201,53.64572183,9.767675165,176.8609627,116.4107251
469,8.83E+00,1.95E+02,1.12E+02,9.175534953,188.557187,71.70868902,9.641408089,182.511708,53.77477352,9.776344803,176.8963061,116.6003434
470,8.81E+00,1.95E+02,1.12E+02,9.155836565,188.5645863,71.64255203,9.623659305,182.4959363,53.76447901,9.772929006,176.8847141,116.6240626
471,8.82E+00,1.95E+02,1.12E+02,9.166059249,188.5628079,71.74212079,9.627215332,182.4743942,53.89420628,9.796443054,176.9067834,116.4212105
472,8.82E+00,1.95E+02,1.12E+02,9.165228575,188.5558105,71.66214451,9.631098698,182.5167113,53.74764952,9.777164836,176.8319136,116.5459988
473,8.83E+00,1.95E+02,1.12E+02,9.167785385,188.5539576,71.73329836,9.632322874,182.4467023,53.88605969,9.77075431,176.8582734,116.5817884
474,8.81E+00,1.95E+02,1.12E+02,9.14945464,188.5233566,71.70873362,9.613545291,182.4500101,53.84650885,9.808384866,176.9260034,116.6471925
475,8.85E+00,1.95E+02,1.12E+02,9.186694527,188.5874397,71.63975067,9.64997474,182.5192398,53.76487871,9.735844416,176.7950758,116.7279736
476,8.81E+00,1.95E+02,1.12E+02,9.151019233,188.5486676,71.68697721,9.611169967,182.5053031,53.85789993,9.746412116,176.8019268,116.6634682
477,8.85E+00,1.95E+02,1.12E+02,9.180172984,188.5366968,71.72441708,9.641058022,182.4865153,53.87139492,9.759465883,176.8299827,116.9082776
478,8.83E+00,1.95E+02,1.12E+02,9.158271565,188.5595659,71.66979124,9.62883827,182.5101946,53.73707123,9.755905298,176.7604036,116.667294
479,8.83E+00,1.95E+02,1.12E+02,9.163779053,188.5010223,71.72496768,9.628626701,182.4412061,53.89287726,9.795370894,176.8120344,116.633344
480,8.85E+00,1.95E+02,1.12E+02,9.191744535,188.5463034,71.71177685,9.651035671,182.491131,53.83006396,9.788027993,176.8571616,116.6370368
481,8.82E+00,1.95E+02,1.12E+02,9.158708582,188.5212879,71.8007041,9.623286692,182.4779482,53.88116179,9.742515808,176.7762191,116.5240921
482,8.83E+00,1.95E+02,1.12E+02,9.166083551,188.5120083,71.7856189,9.630099121,182.4313228,53.86168624,9.76189608,176.7936601,116.7632566
483,8.82E+00,1.95E+02,1.12E+02,9.1568045,188.4874734,71.78316232,9.620975636,182.4240003,53.9252443,9.746596742,176.7854504,116.7710365
484,8.82E+00,1.95E+02,1.12E+02,9.154547334,188.4543507,71.80614839,9.621412013,182.3931767,53.95317774,9.78254218,176.8288134,116.7099918
485,8.85E+00,1.95E+02,1.12E+02,9.188348927,188.5316209,71.80069553,9.651836708,182.4646293,53.96247744,9.757090583,176.7594788,116.738563
486,8.83E+00,1.95E+02,1.12E+02,9.169069383,188.4920717,71.73660337,9.633444434,182.4362554,53.86292607,9.746690222,176.7419734,116.7347575
487,8.84E+00,1.95E+02,1.12E+02,9.179529738,188.4964165,71.82388709,9.643450884,182.3844914,54.01914248,9.757388814,176.7835338,116.8474815
488,8.82E+00,1.95E+02,1.12E+02,9.158417306,188.4588013,71.79268654,9.622693649,182.3850618,53.9717639,9.777534646,176.7785612,116.809292
489,8.82E+00,1.95E+02,1.12E+02,9.159576245,188.4364853,71.81012534,9.621367357,182.3840664,53.95639206,9.770317454,176.7603848,116.7964701
490,8.82E+00,1.95E+02,1.12E+02,9.160648292,188.4975639,71.85732081,9.622229826,182.3886274,53.94880332,9.744122451,176.757703,116.7809972
491,8.81E+00,1.95E+02,1.12E+02,9.142733872,188.4290084,71.82975393,9.609395771,182.345651,53.98427652,9.769396987,176.746746,116.7982879
492,8.80E+00,1.95E+02,1.12E+02,9.136864295,188.4016746,71.81188765,9.599704253,182.3187425,54.03762489,9.739914601,176.7244662,116.8690002
493,8.79E+00,1.95E+02,1.12E+02,9.129099616,188.4425876,71.79361721,9.590332002,182.3387803,54.01429038,9.744297013,176.73586,116.7907347
494,8.83E+00,1.95E+02,1.12E+02,9.157273214,188.4388626,71.94023711,9.621483431,182.3654872,54.06426,9.734309074,176.7201781,117.003361
495,8.83E+00,1.95E+02,1.12E+02,9.163755534,188.450165,71.74387176,9.623764781,182.3836325,53.90973929,9.73357609,176.6884187,116.8953619
496,8.83E+00,1.95E+02,1.12E+02,9.164841632,188.419256,72.01467888,9.627640255,182.3693073,54.11898164,9.742240964,176.7152717,116.9311755
497,8.84E+00,1.95E+02,1.12E+02,9.174424372,188.4314157,71.85671547,9.634159044,182.3712779,53.9645587,9.767975357,176.7597257,116.9307248
498,8.79E+00,1.95E+02,1.12E+02,9.12774958,188.388965,71.87480578,9.586568246,182.3132981,54.0316303,9.763283832,176.7627736,116.8309519
499,8.85E+00,1.95E+02,1.12E+02,9.191825211,188.5143208,71.95948885,9.647669983,182.3778683,54.09318247,9.743896455,176.7430175,116.9040262
500,,,,,,,,,,,,

